Motion model transitions in GPS-IMU sensor fusion for user tracking in augmented reality

Finding the position of the user is an important processing step for augmented reality (AR) applications. This paper investigates the use of different motion models in order to choose the most suitable one, and eventually reduce the Kalman filter errors in sensor fusion for such applications where the accuracy of user tracking is crucial. A Deterministic Finite Automaton (DFA) was employed using the innovation parameters of the filter. Results show that the approach presented here reduces the filter error compared to a static model and prevents filter divergence. The approach was tested on a simple AR game in order to justify the accuracy and performance of the algorithm.

==> images/results/Data1_error_dfa.txt <==
2.953183
2.604990
0.779847
0.683065
0.864314
0.908136
0.886798
0.832354
0.757579
0.669299
0.572945
0.371641
0.274623
0.289649
0.239328
0.195158
0.169477
0.149504
0.133497
0.120371
0.109394
0.100061
0.092030
0.085033
0.078873
0.073412
0.068529
0.064131
0.060155
0.056536
0.053229
0.050192
0.047394
0.218359
0.206642
0.195722
0.185560
0.176063
0.167150
0.158809
0.150949
0.143572
0.171586
0.163326
0.155522
0.148094
0.141107
0.134486
0.204795
0.195297
0.186277
0.177705
0.169556
0.253430
0.241844
0.230813
0.220368
0.210416
0.200931
0.191827
0.279833
0.267308
0.255359
0.243893
0.331472
0.316660
0.302584
0.289145
0.276244
0.363205
0.346954
0.331600
0.316862
0.302849
0.389037
0.371866
0.355246
0.356609
0.436792
0.417534
0.398864
0.478786
0.457702
0.437547
0.418278
0.399765
0.480654
0.459414
0.439105
0.451260
0.431388
0.505833
0.483224
0.461963
0.441643
0.422223
0.567733
0.542827
0.657069
0.696871
0.797953
1.050971
1.212768
1.296479
1.315906
1.409505
1.480554
1.355864
1.518406
1.451927
1.523368
1.605036
1.534811
1.467660
1.485496
1.338503
1.200605
1.148079
1.092566
1.042613
1.068203
0.876369
0.837995
0.694744
0.664270
0.568170
0.585968
0.586384
0.560687
0.469116
0.448427
0.428759
0.409899
0.391920
0.374617
0.358185
0.342470
0.327444
0.263830
0.303784
0.290470
0.202057
0.178746
0.170930
0.163455
0.327402
0.313119
0.299462
0.286453
0.452507
0.432798
0.429654
0.396185
0.378967
0.362614
0.551283
0.527298
0.504490
0.482556
0.461722
0.268125
0.430272
0.411603
0.393906
0.376837
0.406832
0.389200
0.372496
0.356365
0.340943
0.326355
0.326608
0.312490
0.370095
0.354083
0.338775
0.468030
0.305012
0.501159
0.479545
0.458747
0.520849
0.498236
0.476772
0.456080
0.436293
0.757228
0.826836
0.966731
1.025048
1.024352
1.039272
0.993870
1.283308
1.283726
1.372260
1.414178
1.457725
1.367098
1.307439
1.104374
0.952062
1.034688
1.047189
1.262287
1.450057
1.482562
1.404593
1.534405
1.467630
1.517070
1.640879
1.562296
1.623669
1.648351
1.649192
1.778583
1.812368
1.752445
2.226960
4.153309
3.972096
3.888787
3.718939
3.844415
3.678766
3.609757
3.667123
3.810404
3.534159
1.440360
0.720271
1.631297
1.830520
1.944887
1.772578
1.816508
1.739130
1.700653
1.650318
1.484783
1.292475
1.176544
0.994583
0.837202
0.589636
0.578847
0.361760
0.383035
0.380939
0.294856
0.178053
0.244877
0.235427
0.034528
0.777819
0.486915
0.293484
0.302046
0.103144
0.238152
0.091802
0.118377
0.157706
0.191599
0.292557
0.160523
0.474609
0.408816
0.201144
0.200794
0.189534
0.222590
0.264291
0.241948
0.230955
0.240331
0.201847
0.120978
0.088028
0.033221
0.215370
0.116083
0.238480
0.133277
0.093839
0.133815
0.131249
0.125170
0.151762
0.129126
0.146309
0.037637
0.531158
0.397441
0.492116
0.360454
0.192277
0.087953
0.211765
0.171481
0.202602
0.251077
0.363454
0.348352
0.263514
0.210331
0.237550
0.133824
0.058892
0.103358
0.265769
0.215950
0.183878
0.153875
0.208301
0.127137
0.158315
0.190912
0.085208
0.122106
0.213103
0.250538
0.164038
0.268013
0.345998
0.392728
0.215648
0.175365
0.237288
0.631488
0.418037
0.353490
0.182007
0.201938
0.155289
0.181219
0.264096
0.459337
0.438536
0.421778
0.332834
0.334129
0.324266
0.345091
0.189526
0.402861
0.086675
0.099139
0.102308
0.104763
0.171628
0.200947
0.141853
0.209183
0.208162
0.178669
0.260549
0.211006
0.387423
0.292823
0.296264
0.348456
0.272152
0.197188
0.455142
0.344886
1.505872
0.926970
0.727617
0.481425
0.126707
0.148991
0.381152
0.317825
0.415446
0.443902
0.517603
0.354019
0.305594
0.328755
0.339398
0.358159
0.224411
0.365198
0.311200
0.520906
0.247566
0.290378
0.180341
0.323266
0.371748
0.317311
0.338068
0.327942
0.299672
0.263457
0.234641
0.199201
0.296863
0.237067
0.140375
0.316772
0.191289
0.902996
0.504672
0.252544
0.287198
0.190729
0.167293
0.212802
0.270094
0.287185
0.382879
0.405214
0.239466
0.307507
0.309249
0.181609
0.250143
0.318754
0.131972
0.152468
0.200556
0.049283
0.117133
0.165981
0.154879
0.200168
0.190342
0.184463
0.166991
0.156201
0.063935
0.078571
0.017291
0.062357
0.102889
0.060782
0.142060
1.408690
1.047410
0.854226
0.563777
0.633360
0.424514
0.197583
0.220372
0.227393
0.167989
0.240798
0.254482
0.298574
0.305143
0.305138
0.386461
0.360126
0.224002
0.296810
0.382286
0.375485
0.433717
0.451509
0.388253
0.242029
0.431878
0.566794
0.380143
0.076515
0.149733
0.304350
0.286287
0.245478
0.239472
1.158514
0.869498
0.785919
0.561596
0.509628
0.253144
0.343642
0.255050
0.164714
0.216538
0.272598
0.148365
0.195153
0.116921
0.257903
0.112307
0.182592
0.332406
0.350878
0.288409
0.337632
0.185974
0.254895
0.304421
0.159201
0.408548
0.236678
0.132595
0.159599
0.212732
0.181652
0.251513
0.244605
0.309756
0.242111
0.193671
0.981712
0.658215
0.496513
0.351544
0.273811
0.121385
0.299689
0.396252
0.435858
0.549491
0.384291
0.643984
0.560733
0.390108
0.305259
0.283003
0.329469
0.215236
0.254814
0.211924
0.241655
0.193704
0.102701
0.129738
0.110143
0.118308
0.136154
0.138817
0.123813
0.088249
0.084904
0.096144
0.210568
0.122912
0.116149
0.174599
0.134872
0.108304
0.054601
0.867737
0.559274
0.474490
0.272519
0.080286
0.122587
0.155360
0.071713
0.141241
0.232704
0.219670
0.186136
0.312649
0.146924
0.057351
0.179486
0.162962
0.228738
0.425495
0.149157
0.115448
0.080842
0.160429
0.178813
0.114040
0.081410
0.080179
0.206714
0.136489
0.236547
0.080840
0.202930
0.448759
0.634452
0.576532
1.520044
1.177289
0.686378
0.457121
0.334185
0.302339
0.320229
0.370552
0.437377
0.379120
0.415105
0.467538
0.395405
0.359997
0.365687
0.378447
0.279502
0.357469
0.250256
0.374513
0.464693
0.389195
0.527360
0.445214
0.385329
0.583507
0.399405
0.162537
0.293473
0.206038
0.105911
0.300357
0.206104
0.346466
0.440848
0.238721
0.383195
0.380196
0.298620
0.500322
0.401653
0.200505
0.216614
0.320338
0.265574
0.360340
0.402621
0.428415
0.435116
0.269950
0.354361
0.335183
0.313632
0.155970
0.154941
0.159949
0.078704
0.059875
0.095281
0.138365
0.126930
0.125442
0.124983
0.116403
0.141116
0.110650
0.097529
0.179877
0.166533
0.192984
0.234819
0.684883
0.644744
0.392616
0.574728
0.310548
0.126808
0.119339
0.071203
0.183121
0.250427
0.301305
0.329381
0.163966
0.210240
0.229289
0.240962
0.253575
0.250069
0.055786
0.070128
0.095059
0.126563
0.144704
0.092652
0.049084
0.065870
0.050339
0.070557
0.135127
0.062549
0.066334
0.085679
0.153046
0.086302
0.045243
0.153104
0.084736
0.135528
0.748466
0.472954
0.221674
0.198233
0.099531
0.061229
0.133681
0.173974
0.226082
0.098791
0.143790
0.192832
0.172251
0.093335
0.082778
0.112057
0.039122
0.155856
0.162466
0.218570
0.221108
0.178254
0.224819
0.203434
0.151236
0.075825
0.120588
0.064818
0.088925
0.155666
0.144923
0.158029
0.186412
0.193787
0.026574
0.081317
0.248647
0.229010
0.308446
0.304011
0.182146
0.165892
0.267073
0.221078
0.196219
0.119725
0.123970
0.103024
0.230750
0.164930
0.298961
0.244509
0.248188
0.260548
0.131443
0.059889
0.284439
0.336813
0.422131
0.197164
0.120481
0.219876
0.478724
0.590323
0.606974
0.656077
0.536010
0.215079
0.405604
0.138248
0.127564
0.171732
0.371698
0.223458
0.163975
0.642328
2.696020
1.781263
0.906208
0.261838
0.199063
0.614379
0.691934
0.936815
0.790164
0.723290
0.708969
0.629945
0.673429
0.563460
0.654016
0.488449
0.528476
0.437404
0.542187
0.336574
0.309770
0.222252
0.109023
0.126153
0.237589
0.266869
0.176981
0.184684
0.051761
0.188146
0.211433
0.309339
0.342109
0.367290
0.263146
1.135218
0.842697
0.499555
0.167427
0.096374
0.159013
0.118150
0.247444
0.206081
0.292613
0.223943
0.197184
0.282396
0.291249
0.147779
0.174218
0.183759
0.162689
0.253479
0.248880
0.314366
0.156555
0.100351
0.181225
0.319695
0.299008
0.184503
0.138871
0.293250
0.340507
0.309029
0.144451
0.184618
0.211539
0.058088
0.130154
0.179990
2.499645
2.235136
1.780394
1.205664
0.708959
0.169143
0.205297
0.500596
0.701104
0.663965
0.776874
0.664894
0.735282
0.580031
0.460135
0.378227
0.506103
0.588406
0.511476
0.323795
0.319888
0.216529
0.301689
0.284802
0.304727
0.209765
0.262941
0.283520
0.145457
0.263254
0.294518
0.285115
1.426471
1.065095
0.848861
0.481778
0.296119
0.121050
0.342514
0.290538
0.485108
0.862144
0.724290
0.730255
0.452324
0.275089
0.230821
0.336027
0.364791
0.578610
0.489796
0.617950
0.690955
0.619146
0.432672
0.227902
0.570141
0.503750
0.454129
0.591541
0.577973
0.458124
0.273663
0.246675
0.365169
0.086923
0.220606
0.171693
0.263271
0.211768
2.086898
1.496458
1.219986
0.919262
0.501175
0.154049
0.278219
0.251159
0.338965
0.466281
0.293965
0.353758
0.426972
0.332754
0.375772
0.707737
0.608298
0.515049
0.647202
0.538702
0.402009
0.178362
0.195158
0.143107
0.294742
0.403151
0.482109
0.482693
0.502381
0.315579
0.202099
0.200765
0.108748
0.199965
1.311266
1.199940
0.828122
0.395181
0.100987
0.196309
0.147890
0.287772
0.247788
0.445921
0.267395
0.374695
0.382742
0.280084
0.273828
0.278627
0.289136
0.472588
0.481035
0.509132
0.460717
0.603043
0.563692
0.381771
0.282533
0.171697
0.275616
0.130090
0.169618
0.267169
0.145572
0.235891
0.356578
0.368861
0.163667
0.215941
0.388577
0.796372
0.584759
0.480149
0.367460
0.146875
0.202309
0.246150
0.275280
0.258754
0.379638
0.487059
0.398282
0.176475
0.208006
0.156515
0.249648
0.266432
0.387653
0.334285
0.401371
0.351045
0.365092
0.352503
0.311240
0.289113
0.250111
0.209857
0.191812
0.186187
0.184661
0.181922
0.048422
0.018852
0.057395
0.536156
0.343655
0.415868
0.298653
2.028441
1.333710
1.171072
0.798803
0.824614
0.598502
0.623516
0.478853
0.532382
0.441498
0.380116
0.450917
0.385648
0.715490
0.809326
0.594985
0.499629
0.552390
0.551618
0.581562
0.387305
0.366341
0.196107
0.202322
0.225692
0.073486
0.086970
0.200945
0.300548
0.102576
0.211231
0.127861
0.111589
0.169299
0.059655
0.889408
0.536191
0.210877
0.172923
0.176450
0.235402
0.165268
0.235855
0.162565
0.278635
0.290195
0.454643
0.580746
0.558735
0.352486
0.263047
0.279836
0.281141
0.215254
0.265595
0.277862
0.280029
0.132119
0.112710
0.137956
0.159255
0.124576
0.140915
0.122938
0.100581
0.142681
0.230011
0.342698
0.287789
0.249548
0.221202
0.259128
0.452423
0.407258
0.376848
1.128786
0.873538
0.527712
0.431954
0.197406
0.088730
0.247896
0.173823
0.269815
0.240788
0.234476
0.338363
0.332263
0.406320
0.206820
0.360519
0.324320
0.411261
0.507371
0.617879
0.480456
0.343237
0.183714
0.213218
0.328559
0.237953
0.189864
0.217654
0.224605
0.182240
0.191725
0.466141
0.383999
0.273535
0.229084
0.221545
0.157522
0.149041
0.287219
1.016596
0.588718
0.488719
0.220484
0.101679
0.162260
0.336715
0.362515
0.578080
0.599721
0.122212
0.252280
0.235258
0.305722
0.645284
0.741160
0.662383
0.464926
0.255380
0.235556
0.330603
0.162823
0.241869
0.503338
0.663472
0.605376
0.497423
0.313963
0.112837
0.258804
0.308574
0.170504
0.046643
0.132993
0.091393
0.124975
0.145180
0.195065
0.331462
0.197679
0.966037
0.927843
0.941279
0.713946
0.488801
0.173539
0.236289
0.257057
0.438508
0.435452
0.701934
0.591616
0.586450
0.440723
0.321189
0.587687
0.610374
0.422448
0.457978
0.301659
0.354132
0.545523
0.337014
0.329303
0.338537
0.219999
0.157622
0.186973
0.237657
0.185999
0.052352
0.102085
0.135136
0.101721
0.108686
0.165505
0.106372
0.185341
0.071973
1.532530
1.390240
1.058656
0.755169
0.543216
0.416416
0.197954
0.205190
0.459941
0.385129
0.458917
0.501814
0.571016
0.585307
0.547489
0.519002
0.691554
0.623788
0.435277
0.375639
0.255868
0.111998
0.096826
0.174961
0.292144
0.343888
0.312488
0.338500
0.343451
0.362327
0.327334
0.362451
0.279039
0.292469
0.322271
0.231224
0.843537
0.718652
0.312750
0.296951
0.100459
0.274985
0.241836
0.284134
0.374048
0.440034
0.520860
0.507287
0.356693
0.269122
0.240685
0.258883
0.286037
0.434218
0.417662
0.294540
0.128387
0.125661
0.198595
0.101243
0.335655
0.277338
0.337605
0.264834
0.398612
0.426938
0.290667
0.285717
0.258261
0.170025
0.370331
2.019481
1.348800
0.926241
0.528484
0.201124
0.178631
0.409636
0.451234
0.419024
0.576389
0.490428
0.403991
0.428584
0.375516
0.324798
0.363726
0.373751
0.231429
0.318670
0.352375
0.242535
0.257676
0.176263
0.136743
0.265775
0.170837
0.282478
0.368611
0.391767
0.409609
0.329098
0.124816
0.227003
1.394477
1.313515
0.677498
0.382177
0.221670
0.418883
0.263065
0.315762
0.248882
0.302549
0.351592
0.416609
0.637378
0.744096
0.602311
0.473115
0.350275
0.338513
0.202582
0.197459
0.253371
0.158505
0.156413
0.535375
0.439153
0.344912
0.467011
0.203978
0.354022
0.476855
0.419641
1.147222
0.845052
0.583948
0.349971
0.220012
0.331049
0.369118
0.474988
0.538891
0.484009
0.496446
0.437539
0.263385
0.211679
0.132532
0.245547
0.119059
0.075153
0.277874
0.082923
0.189037
0.191484
0.240232
0.215636
0.208276
0.277951
0.163541
0.243910
0.136833
0.097646
0.296713
0.289728
0.305011
0.258919
0.422401
0.277180
0.258707
0.255288
0.897887
0.797821
0.647780
0.457378
0.255721
0.128716
0.492271
0.700817
0.690864
0.387020
0.431706
0.404279
0.305637
0.255298
0.201285
0.292068
0.141725
0.519935
0.195615
0.165781
0.149040
0.105336
0.213610
0.188184
0.358335
0.340746
0.481442
0.428851
0.324259
0.284330
0.228786
0.089706
0.112248
0.225316
0.225873
2.273663
1.731941
1.410387
0.751568
0.483920
0.375975
0.411809
0.521013
0.635148
0.728389
0.780118
0.708674
0.670887
0.407094
0.522309
0.591707
0.419477
0.483952
0.412759
0.236081
0.102404
0.224372
0.321176
0.341756
0.160574
0.240403
0.110608
0.217603
0.063602
0.101479
0.267446
0.371331
1.566051
1.110777
0.694521
0.389529
0.286185
0.134778
0.119762
0.312512
0.574591
0.488947
0.866751
0.594069
0.444326
0.170558
0.152106
0.350066
0.478193
0.407750
0.315031
0.310710
0.289255
0.113640
0.463538
0.309834
0.372002
0.918714
1.024833
0.792791
0.596362
0.482224
0.553326
0.419103
0.253014
0.369626
0.326978
0.370488
0.294471
0.325284
0.767925
0.543971
0.456704
0.378435
0.418210
0.326857
0.306700
0.293090
0.259023
0.315617
0.534115
0.612287
0.635666
0.618657
0.877790
0.484161
0.383436
0.498394
0.360062
0.505895
0.368089
0.131187
0.351758
0.351362
0.411752
0.521928
0.482478
0.268591
0.286826
0.126848
0.115478
0.195685
0.205110
0.240677
0.155152
0.107576
0.811678
0.699634
0.365974
0.327817
0.161940
0.325519
0.106179
0.208707
0.425973
0.309113
0.403026
0.370923
0.215817
0.075174
0.182254
0.118741
0.190218
0.057425
0.174461
0.519735
0.429246
0.430219
0.342954
0.273204
0.015374
0.092192
0.276624
0.041787
0.065496
0.081175
0.228644
0.368506
0.352544
0.499755
0.447378
0.304685
0.165138
0.246834
0.227440
1.322200
0.946968
0.799595
0.398551
0.315102
0.120876
0.209260
0.198198
0.343657
0.522215
0.434009
0.732406
0.522050
0.261761
0.300189
0.383899
0.439746
0.352351
0.313424
0.132334
0.073849
0.122627
0.145751
0.068822
0.121818
0.116973
0.180731
0.297838
0.307714
0.259887
0.202075
0.262831
0.098932
0.109419
0.187532
0.261467
0.176499
0.196551
0.053860
0.334775
0.200219
0.088414
0.175631
0.420562
0.248262
0.307559
0.142996
0.067731
0.120495
0.170715
0.270309
0.210098
0.237169
0.556095
0.690332
0.704295
0.820254
0.772341
0.718963
0.474397
0.330560
0.144739
0.119041
0.040856
0.241543
0.224652
0.350052
0.445904
0.474912
0.506030
0.308031
0.318462
0.394389
0.375875
0.330688
0.718758
0.873421
0.758257
0.668791
0.510682
1.660076
1.176073
0.711698
0.576754
0.357059
0.336175
0.473968
0.451485
0.356780
0.388415
0.383027
0.398026
0.388527
0.416195
0.329527
0.728662
0.742987
0.629137
0.235568
0.395322
0.366478
0.360285
0.273819
0.084694
0.053078
0.260341
0.282649
0.479829
0.371351
0.508818
0.300592
0.240620
0.099449
1.206797
0.787135
0.652745
0.479460
0.444434
0.432457
0.416432
0.444129
0.471207
0.381657
0.268417
0.322582
0.382358
0.447227
0.822806
0.587568
0.418899
0.396195
0.467827
0.184687
0.161668
0.566265
1.066047
1.743650
1.359451
1.099127
1.129063
0.796870
0.423207
0.414571
0.586562
0.544227
0.596880
0.480831
0.322778
0.266991
0.233135
0.214966
0.354647
1.904154
2.037765
1.611708
1.193573
0.847440
0.453101
0.168739
0.307782
0.069912
0.110458
0.223687
0.189510
0.361453
0.494905
0.436532
0.321595
0.316902
0.323346
0.191657
0.248807
0.463260
0.503114
0.544870
0.501397
0.361548
0.234049
0.267726
0.147843
0.238711
0.491398
0.669159
0.244413
1.376056
0.902166
0.631664
0.580727
0.237335
0.314339
0.293343
0.421739
0.356202
0.533498
0.579750
0.448736
0.504465
0.479559
0.511867
0.468669
0.462665
0.392241
0.331767
0.187582
0.259008
0.153561
0.167242
0.348847
0.530030
0.563985
0.511887
0.504255
0.448342
0.296163
0.249656
0.271258
0.304338
0.210820
0.339720
0.306373
1.416053
1.054182
0.665629
0.539163
0.277637
0.276624
0.282644
0.244275
0.316155
0.435142
0.341913
0.163591
0.230680
0.118246
0.249436
0.352239
0.542097
0.478282
0.442655
0.426004
0.414008
0.350905
0.266913
0.075581
0.137520
0.284319
0.272635
0.313338
0.300093
0.283411
0.349112
0.233201
0.204082
0.377770
0.267056
0.341586
0.173049
0.338722
0.298985
0.289030
0.308018
0.304536
0.265558
0.227998
0.237338
0.184777
0.220451
0.217703
0.151027
0.111223
0.348774
0.249029
0.166551
0.103402
0.053191
0.029119
0.036219
0.142830
0.075590
0.132413
0.101482
0.148028
0.123379
0.226163
0.165742
0.118051
0.292062
0.246818
0.180030
0.145905
0.455726
0.297639
0.173327
0.170063
0.152693
0.157221
0.164758
0.169378
0.132669
0.096405
0.096296
0.099831
0.109389
0.113710
0.117946
0.146435
0.124783
0.108110
0.130389
0.080502
0.066560
0.045663
0.046295
0.075682
0.139780
0.078176
0.041502
0.181369
0.123256
0.079696
0.107016
0.354232
0.205771
0.142080
0.089353
0.152298
0.159210
0.167329
0.170942
0.169498
0.162600
0.048807
0.015572
0.037109
0.061697
0.077759
0.086698
0.087837
0.087484
0.144671
0.073494
0.126495
0.093682
0.067782
0.048573
0.034096
0.107000
0.077576
0.178601
0.077898
0.153726
0.168200
0.106184
0.123372
0.069736
0.032573
0.035423
0.054526
0.065204
0.370933
0.258939
0.170386
0.131776
0.084192
0.154171
0.264774
0.387709
0.303020
0.246250
0.178245
0.202206
0.063750
0.053186
0.126938
0.162483
0.050567
0.081050
0.133721
0.170118
0.191328
0.135656
0.117221
0.124649
0.155846
0.115269
0.098532
0.093532
0.106903
0.095152
0.059128
0.068574
0.092395
0.095940
0.255603
0.523934
0.309194
0.205087
0.207932
0.050139
0.070659
0.156840
0.094644
0.111260
0.168514
0.229209
0.101789
0.137989
0.171213
0.165346
0.029502
0.063090
0.105057
0.114478
0.070916
0.063256
0.092351
0.031399
0.061279
0.123431
0.051875
0.056150
0.162093
0.129608
0.088206
0.094602
0.173134
0.150899
0.072690
0.029644
0.064792
1.618825
1.159228
0.866431
0.459872
0.255814
0.136884
0.248501
0.338740
0.412156
0.459101
0.492182
0.326122
0.368555
0.395805
0.336731
0.214716
0.248292
0.204542
0.226127
0.153879
0.103497
0.129116
0.157048
0.108297
0.179438
0.141877
0.091322
0.097085
0.111758
0.042749
0.167013
0.058760
0.084449
0.131934
0.034873
0.979397
0.694299
0.524161
0.343013
0.110847
0.113640
0.074773
0.145959
0.254296
0.160072
0.044443
0.154585
0.239190
0.195498
0.263166
0.214681
0.164582
0.145879
0.170810
0.149734
0.119573
0.139900
0.042496
0.105584
0.094423
0.115598
0.039596
0.076475
0.072773
0.077207
0.141756
0.024936
0.095911
0.078383
0.084265
0.229205
0.279039
1.840914
1.287972
1.126148
0.844721
0.525101
0.260048
0.586584
0.174537
0.072457
0.171711
0.330221
0.413671
0.506244
0.424014
0.411836
0.431372
0.451929
0.446624
0.199828
0.195160
0.252718
0.262519
0.239636
0.283423
0.294301
0.188745
0.344389
0.353606
0.329816
0.259500
0.237206
0.179866
0.091320
0.100717
0.130969
0.183789
1.670063
1.086583
0.769053
0.391338
0.368670
0.424599
0.509885
0.567493
0.680265
0.454587
0.485533
0.502577
0.347017
0.373567
0.425770
0.368519
0.159716
0.200325
0.086638
0.175368
0.187303
0.148174
0.178029
0.143806
0.221885
0.162388
0.174794
0.187012
0.153385
0.051500
0.076809
0.076353
0.117708
0.125329
0.834530
0.691002
0.426134
0.376406
0.272677
0.303937
0.199932
0.168666
0.241390
0.261485
0.118029
0.126478
0.149462
0.155099
0.205750
0.268474
0.522089
0.410777
0.291758
0.126453
0.100737
0.180269
0.128543
0.112222
0.216338
0.227814
0.317470
0.240026
0.286745
0.133127
0.233050
0.218846
0.255542
0.294379
0.160029
0.186391
0.200937
1.413879
1.364602
0.859795
0.398734
0.164064
0.321065
0.422121
0.319161
0.425816
0.491916
0.505531
0.385246
0.299321
0.331254
0.247676
0.372289
0.392471
0.369698
0.237284
0.137049
0.179064
0.091602
0.363241
0.275190
0.335922
0.188593
0.171921
0.181176
0.285330
0.360059
0.338119
0.647024
0.606121
0.540052
0.443145
0.425951
0.164968
0.114736
0.170424
0.277549
0.334397
0.302386
0.204397
0.262218
0.269474
0.351426
0.258247
0.318856
0.217130
0.190853
0.148023
0.053848
0.137107
0.155390
0.133608
0.088010
0.099461
0.106889
0.063015
0.127874
0.088041
0.132137
0.105372
0.061730
0.099705
0.144844
0.084465
0.100297
0.107053
0.065524
0.092768
1.918150
1.486061
0.969388
0.769541
0.617296
0.272891
0.147820
0.077812
0.245391
0.299143
0.390819
0.442271
0.436473
0.443173
0.279406
0.247735
0.488737
0.397026
0.491833
0.446970
0.441740
0.335668
0.209888
0.258965
0.226283
0.325959
0.216007
0.162706
0.323133
0.149120
0.141477
0.282747
2.136205
1.377590
0.910714
0.446502
0.288487
0.303521
0.510550
0.625776
0.652891
0.806974
0.730448
0.687220
0.663504
0.599163
0.613611
0.479659
0.392932
0.319650
0.228100
0.137541
0.181939
0.229944
0.261151
0.389236
0.221082
0.207020
0.078722
0.094633
0.124505
0.215140
0.116806
0.249187
0.176243
0.169816
1.371694
1.164630
0.570559
0.358021
0.103204
0.145578
0.172509
0.298269
0.512156
0.563496
0.515998
0.384639
0.359818
0.300483
0.157320
0.150089
0.092316
0.232671
0.202314
0.313836
0.502335
0.458968
0.529335
0.446458
0.297829
0.117929
0.329354
0.227153
0.249456
0.298550
0.338342
0.393111
0.408561
0.351875
0.313012
0.373281
2.152398
1.480856
0.845447
0.496520
0.333951
0.200619
0.333277
0.439470
0.666569
0.658606
0.641431
0.769790
0.630542
0.526735
0.398092
0.360863
0.413289
0.222188
0.289629
0.245421
0.292065
0.267968
0.209253
0.191492
0.149658
0.101058
0.508769
0.500538
0.952898
0.858784
0.559117
0.426806
0.281836
0.311220
0.311512
0.241514
0.591445
0.420747
0.490156
0.456850
0.248066
0.383954
0.399018
0.556194
0.609647
0.549071
0.565697
0.602700
0.614719
0.428321
0.255599
0.264284
0.196770
0.422765
0.443659
0.462174
0.370774
0.324039
0.376632
0.402283
0.257284
0.382665
0.351088
0.333892
0.251870
0.268279
0.362936
0.462175
0.387600
0.375006
0.297220
0.139512
0.203671
0.138462
1.497106
1.146448
0.742416
0.509346
0.408000
0.418235
0.354711
0.339077
0.314911
0.427297
0.427618
0.378383
0.358226
0.298270
0.225420
0.292105
0.336007
0.246762
0.270262
0.327865
0.335786
0.231307
0.198254
0.276323
0.250030
0.380940
0.300223
0.247730
0.197189
0.214109
0.355108
0.263996
0.283859
0.229739
0.172079
0.291731
0.119432
0.833788
0.491740
0.225813
0.254459
0.108722
0.107503
0.278882
0.211756
0.306383
0.366930
0.364629
0.362813
0.241631
0.262191
0.169101
0.190041
0.082513
0.101419
0.132187
0.178848
0.102157
0.121913
0.180097
0.267322
0.262565
0.253438
0.344700
0.375775
0.406304
0.433466
0.429496
0.461168
0.330375
0.593888
2.393661
1.649647
1.041624
0.505503
0.186006
0.258584
0.444563
0.663206
0.731949
0.630526
0.693633
0.587852
0.621500
0.495410
0.468102
0.576623
0.497597
0.504542
0.370997
0.207130
0.177682
0.278787
0.159666
0.123598
0.184798
0.117163
0.121916
0.237836
0.195929
0.208563
0.411925
0.379225
0.390342
0.360979
0.340309
4.022351
2.773764
1.824975
0.924431
0.582096
0.363838
0.570307
0.908605
0.988112
1.042626
1.047944
0.907716
0.979857
0.891468
0.685027
0.637091
0.584307
0.647003
0.440273
0.337068
0.296272
0.180161
1.831328
1.173207
0.776481
0.388199
0.124713
0.294317
0.447316
0.699081
0.717649
0.648567
0.709773
0.609958
0.515734
0.533830
0.417081
0.432606
0.343490
0.346848
0.471507
0.344920
0.276080
0.282088
0.116588
0.135424
0.221860
0.193392
0.242156
0.214371
2.220550
1.384225
0.923837
0.609520
0.315949
0.586422
0.883282
1.098069
0.993579
0.917099
0.898346
0.734856
0.660790
0.484465
0.497757
0.431546
0.524315
0.396546
0.378411
0.388805
0.396665
0.400183
0.299524
0.294920
0.510781
0.378833
0.154967
0.271234
0.151802
0.197874
0.237437
0.096726
0.268154
0.249223
0.211529
0.231061
0.429560
0.634310
0.605690
0.491541
0.394468
0.466366
0.390238
0.296622
0.186067
0.295596
0.232372
0.130548
0.095025
0.142678
0.022450
0.119692
0.086917
0.150543
0.175008
0.234787
0.262052
0.214761
0.160340
1.272564
0.926314
0.558472
0.391165
0.122357
0.367017
0.372571
0.317826
0.404074
0.170836
0.237956
0.306135
0.402484
0.442086
0.362450
0.570536
0.816657
0.536893
0.319018
0.328387
0.390697
0.343854
0.304403
0.172215
0.187604
0.180414
0.201027
0.236911
0.267709
0.264387
0.271366
0.972733
0.663586
0.489463
0.317328
0.327317
0.397362
0.349295
0.331026
0.390766
0.511980
0.604014
0.867632
0.645424
0.373542
0.217588
0.193852
0.266066
0.186545
0.378423
0.353107
0.217310
0.092030
0.106716
0.286894
0.245887
0.231255
0.286731
0.280767
0.295974
0.315043
0.363782
0.297989
0.184168
0.215231
0.232377
0.183208
1.158375
0.755806
0.581710
0.377368
0.269790
0.133438
0.135244
0.183136
0.257591
0.397631
0.350547
0.306990
0.343011
0.276823
0.205398
0.107033
0.146491
0.171617
0.220849
0.269900
0.294600
0.297729
0.297686
0.323420
0.208002
0.123183
0.298464
0.423707
0.100933
0.188648
0.199877
0.201156
1.166929
0.823714
0.572159
0.367486
0.207011
0.207955
0.107217
0.381096
0.278968
0.320840
0.323356
0.325297
0.386651
0.234613
0.113391
0.075229
0.093396
0.345103
0.246104
0.285023
0.240453
0.052382
0.181139
0.078233
0.073316
0.227083
0.350477
0.426644
0.269475
0.255724
0.141071
0.093119
0.102354
0.180985
0.391840
0.393094
0.267178
1.850674
1.234271
0.736183
0.446195
0.130862
0.266574
0.535879
0.706679
0.691983
0.681909
0.465942
0.283759
0.243649
0.245914
0.254775
0.344130
0.457376
0.440170
0.449181
0.340568
0.364022
0.275711
0.310892
0.217942
0.216172
0.205893
0.226584
0.042469
0.089106
0.133620
0.224969
0.237971
0.159248
0.199363
0.185400
3.851124
3.077950
2.177318
1.315932
0.642551
0.328713
0.348176
0.625711
0.801560
0.678195
0.766397
0.605337
0.674060
0.715950
0.687366
0.656964
0.612518
2.006223
1.324736
0.847711
0.406528
0.093148
0.411811
0.422463
0.687686
0.847716
0.822667
0.800617
0.805003
0.739110
0.703086
0.581982
0.564771
0.538533
0.512930
0.483053
0.424847
2.100873
1.394442
0.851561
0.384288
0.026322
0.177405
0.429846
0.492140
0.429808
0.439586
0.496405
0.501059
0.446687
0.383834
0.396120
0.309304
0.248705
0.278333
0.288431
0.288455
0.195028
0.194227
0.192800
0.112506
0.108985
0.112885
0.167151
0.091371
0.061619
0.055122
0.052871
0.010771
0.137754
0.082898
0.059546
0.061467
0.062753
0.037632
0.087945
0.038812
0.041797
0.198722
0.102527
0.174621
0.160320
1.683462
1.147764
0.857145
0.664177
0.401699
0.150390
0.052029
0.223687
0.152286
0.163217
0.281742
0.155213
0.286783
0.097154
0.263080
0.301904
0.344319
0.366125
0.441458
0.302285
0.115272
0.211946
0.283541
0.340555
0.348741
0.444142
4.773240
3.274041
2.039546
1.417674
0.596076
0.341901
0.795718
0.963461
0.744828
0.931620
1.240017
1.104764
1.057805
3.557178
2.098703
1.134669
0.560357
0.659682
0.883053
1.053489
0.964154
1.185176
1.386833
1.435645
1.407700
1.182080
0.979313
0.866120
0.763978
0.663237
0.699183
0.972102
0.905139
0.635006
0.448474
0.343023
0.283796
0.470468
0.203898
0.222924
0.240452
0.263175
0.260121
0.340758
0.518003
0.526360
0.659948
0.559390
0.491205
0.366515
0.382175
0.300155
0.345886
0.121923
0.249027
0.321314
0.391419
0.347189
0.294938
0.147954
0.351407
0.233205
0.357100
2.967567
2.256957
1.487259
0.774511
0.444370
0.244679
0.136496
0.429996
0.430568
0.555134
0.415976
0.456775
0.498388
0.398887
0.443696
0.493183
0.452459
0.442014
0.289523
0.487630
0.140764
0.158995
0.141804
0.224491
0.257896
0.276081
0.292102
0.213498
0.197434
0.333338
0.352411
0.231667
0.307253
0.655308
0.426746
0.476861
0.296838
0.302726
0.417560
0.260612
0.179799
0.091373
0.205536
0.130251
0.069091
0.254241
0.408244
0.500998
0.413844
0.396559
0.389582
0.524210
0.373838
0.178685
0.079618
0.184830
0.162832
0.476106
0.334196
0.429197
0.428212
0.338950
0.393886
0.440215
0.440863
0.263081
0.232299
0.255763
0.116568
0.140006
0.160604
0.191583
0.071084
0.251077
0.370849
0.367839
0.171248
0.162544
0.210830
0.317986
0.427339
0.559323
0.387992
0.198967
0.197562
0.192449
0.196282
0.236586
0.207573
0.441641
0.465573
0.299520
0.365606
0.398246
0.261754
2.481242
1.934497
1.211594
0.916992
0.653864
0.609921
0.520584
0.576318
0.575873
0.593653
0.494053
0.582875
0.531134
0.505943
0.406178
0.643351
0.513195
0.531500
0.383565
0.381675
0.921431
0.745709
0.554003
0.346992
0.421243
0.393656
0.416432
0.392521
0.377709
0.265154
0.295449
1.830536
1.582398
1.141320
0.842844
0.662699
0.373995
0.281528
0.361523
0.501494
0.277709
0.262258
0.485590
0.482813
0.613636
0.234999
0.313272
0.330163
0.462320
0.460637
0.632668
0.527375
0.581115
0.545683
0.524434
0.877977
0.947080
0.746815
0.608919
0.402196
0.418124
0.490899
0.581554
0.464823
0.407139
0.258901
0.170319
0.064091
3.836666
2.600274
1.668556
1.147505
0.359547
0.345737
0.575838
0.774587
0.848238
0.871198
0.574395
0.407629
0.542881
0.547431
0.635619
0.335004
0.370042
0.317762
0.325809
0.406211
0.518629
0.416976
0.285824
0.404513
0.486369
0.792209
0.617761
0.606227
0.802289
0.660533
0.694475
0.440481
1.285453
0.613956
0.405483
0.429238
0.382490
0.553321
0.284113
0.289232
0.249789
0.370672
0.343355
0.475732
0.595992
0.624027
0.678270
0.750812
0.734940
0.701345
0.520037
0.408046
0.468895
0.810432
0.937743
1.021765
0.995413
0.906143
0.661278
0.551034
0.750561
0.674626
0.852377
0.716285
0.752136
0.485886
2.887982
1.970409
1.112857
0.428803
0.921397
1.284398
1.515993
1.731291
1.617635
1.461319
1.355053
1.122870
1.235668
0.617234
0.385319
0.533627
0.506463
0.330720
0.496666
0.367582
0.379916
0.074688
0.189937
0.270352
0.247381
0.249595
0.234762
0.291372
0.264772
0.412302
0.148123
0.255440
0.354717
0.501754
0.602199
1.342144
1.089026
0.616345
0.361729
0.144732
0.954928
1.195977
0.980954
0.850794
0.568852
0.290575
0.079725
0.364880
0.515168
0.334507
0.399389
0.355057
0.246242
0.255265
0.381415
0.250654
0.352843
0.284525
0.127505
0.120411
0.188274
0.215912
0.179515
0.221632
0.330083
0.211056
0.259372
0.302948
0.245183
0.293268
0.221138
0.116119
0.182932
1.255341
0.775240
0.372588
0.278017
0.281728
0.112731
0.070668
0.069160
0.100361
0.126083
0.252464
0.369751
0.332731
0.438282
0.463856
0.379873
0.332269
0.235070
0.144111
0.152959
0.105193
0.143929
0.204029
0.346886
0.282156
0.343751
0.470434
0.362960
0.148187
0.165990
0.473777
0.638876
0.358839
0.434479
0.365269
0.274777
0.256330
0.394735
0.622015
0.481538
0.200483
0.340456
0.328896
0.129567
0.049378
0.416340
0.477887
0.260677
0.260149
0.279345
0.207030
0.123564
0.244751
0.425103
0.360007
0.567773
0.508336
0.413109
0.380871
0.252971
0.381281
0.353732
0.417225
0.344254
0.173058
0.331819
0.332362
0.363306
0.642270
1.049302
2.430509
1.469505
0.817680
0.447508
0.390676
0.710789
0.848952
1.005828
1.151338
1.255008
1.417742
1.488952
1.243680
0.964812
0.869753
0.907446
0.594678
0.969426
0.809456
0.804222
0.806841
0.814092
1.154959
0.869107
0.603551
0.267844
1.593610
0.825566
0.317947
0.265197
0.466604
0.748694
0.762082
0.816092
0.860101
0.820722
0.855341


==> images/results/Data1_error_static.txt <==
2.953183
2.337793
1.201089
0.469494
0.475301
0.633670
0.720473
0.753300
0.753053
0.731996
0.697040
0.652290
0.600599
0.582826
0.506086
0.402492
0.344581
0.292015
0.244788
0.202900
0.166390
0.135236
0.109183
0.088018
0.071417
0.058784
0.049554
0.043045
0.038299
0.034718
0.031764
0.029091
0.026517
0.174559
0.122361
0.079366
0.045215
0.020405
0.013556
0.023654
0.032853
0.038816
0.110891
0.083973
0.062845
0.047388
0.037392
0.032090
0.093689
0.058324
0.031570
0.016583
0.019454
0.074698
0.037163
0.009024
0.015053
0.030213
0.040462
0.046575
0.050775
0.020738
0.002748
0.019338
0.069022
0.031528
0.003072
0.018850
0.033982
0.056226
0.020510
0.006577
0.026300
0.039819
0.051729
0.017359
0.008916
0.118022
0.099771
0.056066
0.029614
0.072144
0.027242
0.014804
0.037279
0.054340
0.048731
0.027848
0.034371
0.098008
0.077547
0.050963
0.012624
0.017962
0.038286
0.052008
0.209795
0.139644
0.182232
0.248393
0.233476
0.410508
0.436118
0.385484
0.270997
0.260746
0.214900
0.250922
0.175742
0.138816
0.108474
0.100095
0.136784
0.206431
0.186842
0.310937
0.405855
0.372081
0.414703
0.432358
0.259932
0.305502
0.238139
0.357874
0.250224
0.240689
0.200963
0.088555
0.073700
0.050368
0.043532
0.060242
0.076310
0.086771
0.091672
0.092033
0.088896
0.083242
0.062127
0.145326
0.094818
0.123808
0.109156
0.061645
0.033610
0.153743
0.093342
0.055280
0.047438
0.186009
0.106938
0.064929
0.074409
0.083733
0.096142
0.133872
0.065903
0.033805
0.052623
0.076683
0.272760
0.058609
0.068384
0.073339
0.074561
0.090890
0.068136
0.053791
0.046812
0.044525
0.043988
0.105976
0.079369
0.092150
0.053214
0.023436
0.176750
0.065191
0.162392
0.104226
0.060663
0.110300
0.057849
0.029236
0.037765
0.055340
0.430586
0.370738
0.449980
0.350342
0.261762
0.140924
0.051169
0.280578
0.153397
0.144957
0.241627
0.212639
0.268559
0.264207
0.586175
0.643706
0.524213
0.570433
0.360762
0.470029
0.318108
0.234132
0.379613
0.272702
0.303384
0.410979
0.199428
0.281741
0.252211
0.238371
0.132239
0.177567
0.187928
0.462455
2.291340
1.493047
0.914488
0.381664
0.341130
0.143819
0.338409
0.357019
0.305800
0.645986
0.581057
0.577444
0.637377
0.585460
0.599404
0.410252
0.434496
0.406610
0.357787
0.352720
0.262252
0.165391
0.243236
0.226192
0.120956
0.208254
0.096109
0.214658
0.155522
0.122132
0.184513
0.082774
0.175149
0.174373
0.055601
0.789962
0.479528
0.276682
0.272437
0.079560
0.193009
0.080222
0.076379
0.153023
0.215966
0.307748
0.179400
0.491127
0.421987
0.208044
0.211741
0.196597
0.229468
0.267446
0.244799
0.232854
0.240850
0.201776
0.121265
0.087684
0.034280
0.216738
0.117062
0.239958
0.134237
0.093546
0.134733
0.131054
0.125169
0.151261
0.128875
0.146721
0.037660
0.531512
0.397688
0.492264
0.360532
0.192322
0.087957
0.211739
0.171459
0.202572
0.251052
0.363453
0.348340
0.263523
0.210325
0.237537
0.133842
0.058903
0.103346
0.265749
0.215944
0.183870
0.153869
0.208303
0.127143
0.158311
0.190911
0.085208
0.122106
0.213102
0.250537
0.164035
0.268010
0.345995
0.392726
0.215646
0.175362
0.237286
0.631490
0.418038
0.353491
0.182008
0.201938
0.155289
0.181219
0.264096
0.459337
0.438536
0.421778
0.332834
0.334129
0.324266
0.345091
0.189526
0.402861
0.086675
0.099139
0.102308
0.104763
0.171628
0.200947
0.141853
0.209183
0.208162
0.178669
0.260549
0.211006
0.387423
0.292823
0.296264
0.348456
0.272152
0.197188
0.455142
0.344886
1.505872
0.926970
0.727617
0.481425
0.126707
0.148991
0.381152
0.317825
0.415446
0.443902
0.517603
0.354019
0.305594
0.328755
0.339398
0.358159
0.224411
0.365198
0.311200
0.520906
0.247566
0.290378
0.180341
0.323266
0.371748
0.317311
0.338068
0.327942
0.299672
0.263457
0.234641
0.199201
0.296863
0.237067
0.140375
0.316772
0.191289
0.902996
0.504672
0.252544
0.287198
0.190729
0.167293
0.212802
0.270094
0.287185
0.382879
0.405214
0.239466
0.307507
0.309249
0.181609
0.250143
0.318754
0.131972
0.152468
0.200556
0.049283
0.117133
0.165981
0.154879
0.200168
0.190342
0.184463
0.166991
0.156201
0.063935
0.078571
0.017291
0.062357
0.102889
0.060782
0.142060
1.408690
1.047410
0.854226
0.563777
0.633360
0.424514
0.197583
0.220372
0.227393
0.167989
0.240798
0.254482
0.298574
0.305143
0.305138
0.386461
0.360126
0.224002
0.296810
0.382286
0.375485
0.433717
0.451509
0.388253
0.242029
0.431878
0.566794
0.380143
0.076515
0.149733
0.304350
0.286287
0.245478
0.239472
1.158514
0.869498
0.785919
0.561596
0.509628
0.253144
0.343642
0.255050
0.164714
0.216538
0.272598
0.148365
0.195153
0.116921
0.257903
0.112307
0.182592
0.332406
0.350878
0.288409
0.337632
0.185974
0.254895
0.304421
0.159201
0.408548
0.236678
0.132595
0.159599
0.212732
0.181652
0.251513
0.244605
0.309756
0.242111
0.193671
0.981712
0.658215
0.496513
0.351544
0.273811
0.121385
0.299689
0.396252
0.435858
0.549491
0.384291
0.643984
0.560733
0.390108
0.305259
0.283003
0.329469
0.215236
0.254814
0.211924
0.241655
0.193704
0.102701
0.129738
0.110143
0.118308
0.136154
0.138817
0.123813
0.088249
0.084904
0.096144
0.210568
0.122912
0.116149
0.174599
0.134872
0.108304
0.054601
0.867737
0.559274
0.474490
0.272519
0.080286
0.122587
0.155360
0.071713
0.141241
0.232704
0.219670
0.186136
0.312649
0.146924
0.057351
0.179486
0.162962
0.228738
0.425495
0.149157
0.115448
0.080842
0.160429
0.178813
0.114040
0.081410
0.080179
0.206714
0.136489
0.236547
0.080840
0.202930
0.448759
0.634452
0.576532
1.520044
1.177289
0.686378
0.457121
0.334185
0.302339
0.320229
0.370552
0.437377
0.379120
0.415105
0.467538
0.395405
0.359997
0.365687
0.378447
0.279502
0.357469
0.250256
0.374513
0.464693
0.389195
0.527360
0.445214
0.385329
0.583507
0.399405
0.162537
0.293473
0.206038
0.105911
0.300357
0.206104
0.346466
0.440848
0.238721
0.383195
0.380196
0.298620
0.500322
0.401653
0.200505
0.216614
0.320338
0.265574
0.360340
0.402621
0.428415
0.435116
0.269950
0.354361
0.335183
0.313632
0.155970
0.154941
0.159949
0.078704
0.059875
0.095281
0.138365
0.126930
0.125442
0.124983
0.116403
0.141116
0.110650
0.097529
0.179877
0.166533
0.192984
0.234819
0.684883
0.644744
0.392616
0.574728
0.310548
0.126808
0.119339
0.071203
0.183121
0.250427
0.301305
0.329381
0.163966
0.210240
0.229289
0.240962
0.253575
0.250069
0.055786
0.070128
0.095059
0.126563
0.144704
0.092652
0.049084
0.065870
0.050339
0.070557
0.135127
0.062549
0.066334
0.085679
0.153046
0.086302
0.045243
0.153104
0.084736
0.135528
0.748466
0.472954
0.221674
0.198233
0.099531
0.061229
0.133681
0.173974
0.226082
0.098791
0.143790
0.192832
0.172251
0.093335
0.082778
0.112057
0.039122
0.155856
0.162466
0.218570
0.221108
0.178254
0.224819
0.203434
0.151236
0.075825
0.120588
0.064818
0.088925
0.155666
0.144923
0.158029
0.186412
0.193787
0.026574
0.081317
0.248647
0.229010
0.308446
0.304011
0.182146
0.165892
0.267073
0.221078
0.196219
0.119725
0.123970
0.103024
0.230750
0.164930
0.298961
0.244509
0.248188
0.260548
0.131443
0.059889
0.284439
0.336813
0.422131
0.197164
0.120481
0.219876
0.478724
0.590323
0.606974
0.656077
0.536010
0.215079
0.405604
0.138248
0.127564
0.171732
0.371698
0.223458
0.163975
0.642328
2.696020
1.781263
0.906208
0.261838
0.199063
0.614379
0.691934
0.936815
0.790164
0.723290
0.708969
0.629945
0.673429
0.563460
0.654016
0.488449
0.528476
0.437404
0.542187
0.336574
0.309770
0.222252
0.109023
0.126153
0.237589
0.266869
0.176981
0.184684
0.051761
0.188146
0.211433
0.309339
0.342109
0.367290
0.263146
1.135218
0.842697
0.499555
0.167427
0.096374
0.159013
0.118150
0.247444
0.206081
0.292613
0.223943
0.197184
0.282396
0.291249
0.147779
0.174218
0.183759
0.162689
0.253479
0.248880
0.314366
0.156555
0.100351
0.181225
0.319695
0.299008
0.184503
0.138871
0.293250
0.340507
0.309029
0.144451
0.184618
0.211539
0.058088
0.130154
0.179990
2.499645
2.235136
1.780394
1.205664
0.708959
0.169143
0.205297
0.500596
0.701104
0.663965
0.776874
0.664894
0.735282
0.580031
0.460135
0.378227
0.506103
0.588406
0.511476
0.323795
0.319888
0.216529
0.301689
0.284802
0.304727
0.209765
0.262941
0.283520
0.145457
0.263254
0.294518
0.285115
1.426471
1.065095
0.848861
0.481778
0.296119
0.121050
0.342514
0.290538
0.485108
0.862144
0.724290
0.730255
0.452324
0.275089
0.230821
0.336027
0.364791
0.578610
0.489796
0.617950
0.690955
0.619146
0.432672
0.227902
0.570141
0.503750
0.454129
0.591541
0.577973
0.458124
0.273663
0.246675
0.365169
0.086923
0.220606
0.171693
0.263271
0.211768
2.086898
1.496458
1.219986
0.919262
0.501175
0.154049
0.278219
0.251159
0.338965
0.466281
0.293965
0.353758
0.426972
0.332754
0.375772
0.707737
0.608298
0.515049
0.647202
0.538702
0.402009
0.178362
0.195158
0.143107
0.294742
0.403151
0.482109
0.482693
0.502381
0.315579
0.202099
0.200765
0.108748
0.199965
1.311266
1.199940
0.828122
0.395181
0.100987
0.196309
0.147890
0.287772
0.247788
0.445921
0.267395
0.374695
0.382742
0.280084
0.273828
0.278627
0.289136
0.472588
0.481035
0.509132
0.460717
0.603043
0.563692
0.381771
0.282533
0.171697
0.275616
0.130090
0.169618
0.267169
0.145572
0.235891
0.356578
0.368861
0.163667
0.215941
0.388577
0.796372
0.584759
0.480149
0.367460
0.146875
0.202309
0.246150
0.275280
0.258754
0.379638
0.487059
0.398282
0.176475
0.208006
0.156515
0.249648
0.266432
0.387653
0.334285
0.401371
0.351045
0.365092
0.352503
0.311240
0.289113
0.250111
0.209857
0.191812
0.186187
0.184661
0.181922
0.048422
0.018852
0.057395
0.536156
0.343655
0.415868
0.298653
2.028441
1.333710
1.171072
0.798803
0.824614
0.598502
0.623516
0.478853
0.532382
0.441498
0.380116
0.450917
0.385648
0.715490
0.809326
0.594985
0.499629
0.552390
0.551618
0.581562
0.387305
0.366341
0.196107
0.202322
0.225692
0.073486
0.086970
0.200945
0.300548
0.102576
0.211231
0.127861
0.111589
0.169299
0.059655
0.889408
0.536191
0.210877
0.172923
0.176450
0.235402
0.165268
0.235855
0.162565
0.278635
0.290195
0.454643
0.580746
0.558735
0.352486
0.263047
0.279836
0.281141
0.215254
0.265595
0.277862
0.280029
0.132119
0.112710
0.137956
0.159255
0.124576
0.140915
0.122938
0.100581
0.142681
0.230011
0.342698
0.287789
0.249548
0.221202
0.259128
0.452423
0.407258
0.376848
1.128786
0.873538
0.527712
0.431954
0.197406
0.088730
0.247896
0.173823
0.269815
0.240788
0.234476
0.338363
0.332263
0.406320
0.206820
0.360519
0.324320
0.411261
0.507371
0.617879
0.480456
0.343237
0.183714
0.213218
0.328559
0.237953
0.189864
0.217654
0.224605
0.182240
0.191725
0.466141
0.383999
0.273535
0.229084
0.221545
0.157522
0.149041
0.287219
1.016596
0.588718
0.488719
0.220484
0.101679
0.162260
0.336715
0.362515
0.578080
0.599721
0.122212
0.252280
0.235258
0.305722
0.645284
0.741160
0.662383
0.464926
0.255380
0.235556
0.330603
0.162823
0.241869
0.503338
0.663472
0.605376
0.497423
0.313963
0.112837
0.258804
0.308574
0.170504
0.046643
0.132993
0.091393
0.124975
0.145180
0.195065
0.331462
0.197679
0.966037
0.927843
0.941279
0.713946
0.488801
0.173539
0.236289
0.257057
0.438508
0.435452
0.701934
0.591616
0.586450
0.440723
0.321189
0.587687
0.610374
0.422448
0.457978
0.301659
0.354132
0.545523
0.337014
0.329303
0.338537
0.219999
0.157622
0.186973
0.237657
0.185999
0.052352
0.102085
0.135136
0.101721
0.108686
0.165505
0.106372
0.185341
0.071973
1.532530
1.390240
1.058656
0.755169
0.543216
0.416416
0.197954
0.205190
0.459941
0.385129
0.458917
0.501814
0.571016
0.585307
0.547489
0.519002
0.691554
0.623788
0.435277
0.375639
0.255868
0.111998
0.096826
0.174961
0.292144
0.343888
0.312488
0.338500
0.343451
0.362327
0.327334
0.362451
0.279039
0.292469
0.322271
0.231224
0.843537
0.718652
0.312750
0.296951
0.100459
0.274985
0.241836
0.284134
0.374048
0.440034
0.520860
0.507287
0.356693
0.269122
0.240685
0.258883
0.286037
0.434218
0.417662
0.294540
0.128387
0.125661
0.198595
0.101243
0.335655
0.277338
0.337605
0.264834
0.398612
0.426938
0.290667
0.285717
0.258261
0.170025
0.370331
2.019481
1.348800
0.926241
0.528484
0.201124
0.178631
0.409636
0.451234
0.419024
0.576389
0.490428
0.403991
0.428584
0.375516
0.324798
0.363726
0.373751
0.231429
0.318670
0.352375
0.242535
0.257676
0.176263
0.136743
0.265775
0.170837
0.282478
0.368611
0.391767
0.409609
0.329098
0.124816
0.227003
1.394477
1.313515
0.677498
0.382177
0.221670
0.418883
0.263065
0.315762
0.248882
0.302549
0.351592
0.416609
0.637378
0.744096
0.602311
0.473115
0.350275
0.338513
0.202582
0.197459
0.253371
0.158505
0.156413
0.535375
0.439153
0.344912
0.467011
0.203978
0.354022
0.476855
0.419641
1.147222
0.845052
0.583948
0.349971
0.220012
0.331049
0.369118
0.474988
0.538891
0.484009
0.496446
0.437539
0.263385
0.211679
0.132532
0.245547
0.119059
0.075153
0.277874
0.082923
0.189037
0.191484
0.240232
0.215636
0.208276
0.277951
0.163541
0.243910
0.136833
0.097646
0.296713
0.289728
0.305011
0.258919
0.422401
0.277180
0.258707
0.255288
0.897887
0.797821
0.647780
0.457378
0.255721
0.128716
0.492271
0.700817
0.690864
0.387020
0.431706
0.404279
0.305637
0.255298
0.201285
0.292068
0.141725
0.519935
0.195615
0.165781
0.149040
0.105336
0.213610
0.188184
0.358335
0.340746
0.481442
0.428851
0.324259
0.284330
0.228786
0.089706
0.112248
0.225316
0.225873
2.273663
1.731941
1.410387
0.751568
0.483920
0.375975
0.411809
0.521013
0.635148
0.728389
0.780118
0.708674
0.670887
0.407094
0.522309
0.591707
0.419477
0.483952
0.412759
0.236081
0.102404
0.224372
0.321176
0.341756
0.160574
0.240403
0.110608
0.217603
0.063602
0.101479
0.267446
0.371331
1.566051
1.110777
0.694521
0.389529
0.286185
0.134778
0.119762
0.312512
0.574591
0.488947
0.866751
0.594069
0.444326
0.170558
0.152106
0.350066
0.478193
0.407750
0.315031
0.310710
0.289255
0.113640
0.463538
0.309834
0.372002
0.918714
1.024833
0.792791
0.596362
0.482224
0.553326
0.419103
0.253014
0.369626
0.326978
0.370488
0.294471
0.325284
0.767925
0.543971
0.456704
0.378435
0.418210
0.326857
0.306700
0.293090
0.259023
0.315617
0.534115
0.612287
0.635666
0.618657
0.877790
0.484161
0.383436
0.498394
0.360062
0.505895
0.368089
0.131187
0.351758
0.351362
0.411752
0.521928
0.482478
0.268591
0.286826
0.126848
0.115478
0.195685
0.205110
0.240677
0.155152
0.107576
0.811678
0.699634
0.365974
0.327817
0.161940
0.325519
0.106179
0.208707
0.425973
0.309113
0.403026
0.370923
0.215817
0.075174
0.182254
0.118741
0.190218
0.057425
0.174461
0.519735
0.429246
0.430219
0.342954
0.273204
0.015374
0.092192
0.276624
0.041787
0.065496
0.081175
0.228644
0.368506
0.352544
0.499755
0.447378
0.304685
0.165138
0.246834
0.227440
1.322200
0.946968
0.799595
0.398551
0.315102
0.120876
0.209260
0.198198
0.343657
0.522215
0.434009
0.732406
0.522050
0.261761
0.300189
0.383899
0.439746
0.352351
0.313424
0.132334
0.073849
0.122627
0.145751
0.068822
0.121818
0.116973
0.180731
0.297838
0.307714
0.259887
0.202075
0.262831
0.098932
0.109419
0.187532
0.261467
0.176499
0.196551
0.053860
0.334775
0.200219
0.088414
0.175631
0.420562
0.248262
0.307559
0.142996
0.067731
0.120495
0.170715
0.270309
0.210098
0.237169
0.556095
0.690332
0.704295
0.820254
0.772341
0.718963
0.474397
0.330560
0.144739
0.119041
0.040856
0.241543
0.224652
0.350052
0.445904
0.474912
0.506030
0.308031
0.318462
0.394389
0.375875
0.330688
0.718758
0.873421
0.758257
0.668791
0.510682
1.660076
1.176073
0.711698
0.576754
0.357059
0.336175
0.473968
0.451485
0.356780
0.388415
0.383027
0.398026
0.388527
0.416195
0.329527
0.728662
0.742987
0.629137
0.235568
0.395322
0.366478
0.360285
0.273819
0.084694
0.053078
0.260341
0.282649
0.479829
0.371351
0.508818
0.300592
0.240620
0.099449
1.206797
0.787135
0.652745
0.479460
0.444434
0.432457
0.416432
0.444129
0.471207
0.381657
0.268417
0.322582
0.382358
0.447227
0.822806
0.587568
0.418899
0.396195
0.467827
0.184687
0.161668
0.566265
1.066047
1.743650
1.359451
1.099127
1.129063
0.796870
0.423207
0.414571
0.586562
0.544227
0.596880
0.480831
0.322778
0.266991
0.233135
0.214966
0.354647
1.904154
2.037765
1.611708
1.193573
0.847440
0.453101
0.168739
0.307782
0.069912
0.110458
0.223687
0.189510
0.361453
0.494905
0.436532
0.321595
0.316902
0.323346
0.191657
0.248807
0.463260
0.503114
0.544870
0.501397
0.361548
0.234049
0.267726
0.147843
0.238711
0.491398
0.669159
0.244413
1.376056
0.902166
0.631664
0.580727
0.237335
0.314339
0.293343
0.421739
0.356202
0.533498
0.579750
0.448736
0.504465
0.479559
0.511867
0.468669
0.462665
0.392241
0.331767
0.187582
0.259008
0.153561
0.167242
0.348847
0.530030
0.563985
0.511887
0.504255
0.448342
0.296163
0.249656
0.271258
0.304338
0.210820
0.339720
0.306373
1.416053
1.054182
0.665629
0.539163
0.277637
0.276624
0.282644
0.244275
0.316155
0.435142
0.341913
0.163591
0.230680
0.118246
0.249436
0.352239
0.542097
0.478282
0.442655
0.426004
0.414008
0.350905
0.266913
0.075581
0.137520
0.284319
0.272635
0.313338
0.300093
0.283411
0.349112
0.233201
0.204082
0.377770
0.267056
0.341586
0.173049
0.338722
0.298985
0.289030
0.308018
0.304536
0.265558
0.227998
0.237338
0.184777
0.220451
0.217703
0.151027
0.111223
0.348774
0.249029
0.166551
0.103402
0.053191
0.029119
0.036219
0.142830
0.075590
0.132413
0.101482
0.148028
0.123379
0.226163
0.165742
0.118051
0.292062
0.246818
0.180030
0.145905
0.455726
0.297639
0.173327
0.170063
0.152693
0.157221
0.164758
0.169378
0.132669
0.096405
0.096296
0.099831
0.109389
0.113710
0.117946
0.146435
0.124783
0.108110
0.130389
0.080502
0.066560
0.045663
0.046295
0.075682
0.139780
0.078176
0.041502
0.181369
0.123256
0.079696
0.107016
0.354232
0.205771
0.142080
0.089353
0.152298
0.159210
0.167329
0.170942
0.169498
0.162600
0.048807
0.015572
0.037109
0.061697
0.077759
0.086698
0.087837
0.087484
0.144671
0.073494
0.126495
0.093682
0.067782
0.048573
0.034096
0.107000
0.077576
0.178601
0.077898
0.153726
0.168200
0.106184
0.123372
0.069736
0.032573
0.035423
0.054526
0.065204
0.370933
0.258939
0.170386
0.131776
0.084192
0.154171
0.264774
0.387709
0.303020
0.246250
0.178245
0.202206
0.063750
0.053186
0.126938
0.162483
0.050567
0.081050
0.133721
0.170118
0.191328
0.135656
0.117221
0.124649
0.155846
0.115269
0.098532
0.093532
0.106903
0.095152
0.059128
0.068574
0.092395
0.095940
0.255603
0.523934
0.309194
0.205087
0.207932
0.050139
0.070659
0.156840
0.094644
0.111260
0.168514
0.229209
0.101789
0.137989
0.171213
0.165346
0.029502
0.063090
0.105057
0.114478
0.070916
0.063256
0.092351
0.031399
0.061279
0.123431
0.051875
0.056150
0.162093
0.129608
0.088206
0.094602
0.173134
0.150899
0.072690
0.029644
0.064792
1.618825
1.159228
0.866431
0.459872
0.255814
0.136884
0.248501
0.338740
0.412156
0.459101
0.492182
0.326122
0.368555
0.395805
0.336731
0.214716
0.248292
0.204542
0.226127
0.153879
0.103497
0.129116
0.157048
0.108297
0.179438
0.141877
0.091322
0.097085
0.111758
0.042749
0.167013
0.058760
0.084449
0.131934
0.034873
0.979397
0.694299
0.524161
0.343013
0.110847
0.113640
0.074773
0.145959
0.254296
0.160072
0.044443
0.154585
0.239190
0.195498
0.263166
0.214681
0.164582
0.145879
0.170810
0.149734
0.119573
0.139900
0.042496
0.105584
0.094423
0.115598
0.039596
0.076475
0.072773
0.077207
0.141756
0.024936
0.095911
0.078383
0.084265
0.229205
0.279039
1.840914
1.287972
1.126148
0.844721
0.525101
0.260048
0.586584
0.174537
0.072457
0.171711
0.330221
0.413671
0.506244
0.424014
0.411836
0.431372
0.451929
0.446624
0.199828
0.195160
0.252718
0.262519
0.239636
0.283423
0.294301
0.188745
0.344389
0.353606
0.329816
0.259500
0.237206
0.179866
0.091320
0.100717
0.130969
0.183789
1.670063
1.086583
0.769053
0.391338
0.368670
0.424599
0.509885
0.567493
0.680265
0.454587
0.485533
0.502577
0.347017
0.373567
0.425770
0.368519
0.159716
0.200325
0.086638
0.175368
0.187303
0.148174
0.178029
0.143806
0.221885
0.162388
0.174794
0.187012
0.153385
0.051500
0.076809
0.076353
0.117708
0.125329
0.834530
0.691002
0.426134
0.376406
0.272677
0.303937
0.199932
0.168666
0.241390
0.261485
0.118029
0.126478
0.149462
0.155099
0.205750
0.268474
0.522089
0.410777
0.291758
0.126453
0.100737
0.180269
0.128543
0.112222
0.216338
0.227814
0.317470
0.240026
0.286745
0.133127
0.233050
0.218846
0.255542
0.294379
0.160029
0.186391
0.200937
1.413879
1.364602
0.859795
0.398734
0.164064
0.321065
0.422121
0.319161
0.425816
0.491916
0.505531
0.385246
0.299321
0.331254
0.247676
0.372289
0.392471
0.369698
0.237284
0.137049
0.179064
0.091602
0.363241
0.275190
0.335922
0.188593
0.171921
0.181176
0.285330
0.360059
0.338119
0.647024
0.606121
0.540052
0.443145
0.425951
0.164968
0.114736
0.170424
0.277549
0.334397
0.302386
0.204397
0.262218
0.269474
0.351426
0.258247
0.318856
0.217130
0.190853
0.148023
0.053848
0.137107
0.155390
0.133608
0.088010
0.099461
0.106889
0.063015
0.127874
0.088041
0.132137
0.105372
0.061730
0.099705
0.144844
0.084465
0.100297
0.107053
0.065524
0.092768
1.918150
1.486061
0.969388
0.769541
0.617296
0.272891
0.147820
0.077812
0.245391
0.299143
0.390819
0.442271
0.436473
0.443173
0.279406
0.247735
0.488737
0.397026
0.491833
0.446970
0.441740
0.335668
0.209888
0.258965
0.226283
0.325959
0.216007
0.162706
0.323133
0.149120
0.141477
0.282747
2.136205
1.377590
0.910714
0.446502
0.288487
0.303521
0.510550
0.625776
0.652891
0.806974
0.730448
0.687220
0.663504
0.599163
0.613611
0.479659
0.392932
0.319650
0.228100
0.137541
0.181939
0.229944
0.261151
0.389236
0.221082
0.207020
0.078722
0.094633
0.124505
0.215140
0.116806
0.249187
0.176243
0.169816
1.371694
1.164630
0.570559
0.358021
0.103204
0.145578
0.172509
0.298269
0.512156
0.563496
0.515998
0.384639
0.359818
0.300483
0.157320
0.150089
0.092316
0.232671
0.202314
0.313836
0.502335
0.458968
0.529335
0.446458
0.297829
0.117929
0.329354
0.227153
0.249456
0.298550
0.338342
0.393111
0.408561
0.351875
0.313012
0.373281
2.152398
1.480856
0.845447
0.496520
0.333951
0.200619
0.333277
0.439470
0.666569
0.658606
0.641431
0.769790
0.630542
0.526735
0.398092
0.360863
0.413289
0.222188
0.289629
0.245421
0.292065
0.267968
0.209253
0.191492
0.149658
0.101058
0.508769
0.500538
0.952898
0.858784
0.559117
0.426806
0.281836
0.311220
0.311512
0.241514
0.591445
0.420747
0.490156
0.456850
0.248066
0.383954
0.399018
0.556194
0.609647
0.549071
0.565697
0.602700
0.614719
0.428321
0.255599
0.264284
0.196770
0.422765
0.443659
0.462174
0.370774
0.324039
0.376632
0.402283
0.257284
0.382665
0.351088
0.333892
0.251870
0.268279
0.362936
0.462175
0.387600
0.375006
0.297220
0.139512
0.203671
0.138462
1.497106
1.146448
0.742416
0.509346
0.408000
0.418235
0.354711
0.339077
0.314911
0.427297
0.427618
0.378383
0.358226
0.298270
0.225420
0.292105
0.336007
0.246762
0.270262
0.327865
0.335786
0.231307
0.198254
0.276323
0.250030
0.380940
0.300223
0.247730
0.197189
0.214109
0.355108
0.263996
0.283859
0.229739
0.172079
0.291731
0.119432
0.833788
0.491740
0.225813
0.254459
0.108722
0.107503
0.278882
0.211756
0.306383
0.366930
0.364629
0.362813
0.241631
0.262191
0.169101
0.190041
0.082513
0.101419
0.132187
0.178848
0.102157
0.121913
0.180097
0.267322
0.262565
0.253438
0.344700
0.375775
0.406304
0.433466
0.429496
0.461168
0.330375
0.593888
2.393661
1.649647
1.041624
0.505503
0.186006
0.258584
0.444563
0.663206
0.731949
0.630526
0.693633
0.587852
0.621500
0.495410
0.468102
0.576623
0.497597
0.504542
0.370997
0.207130
0.177682
0.278787
0.159666
0.123598
0.184798
0.117163
0.121916
0.237836
0.195929
0.208563
0.411925
0.379225
0.390342
0.360979
0.340309
4.022351
2.773764
1.824975
0.924431
0.582096
0.363838
0.570307
0.908605
0.988112
1.042626
1.047944
0.907716
0.979857
0.891468
0.685027
0.637091
0.584307
0.647003
0.440273
0.337068
0.296272
0.180161
1.831328
1.173207
0.776481
0.388199
0.124713
0.294317
0.447316
0.699081
0.717649
0.648567
0.709773
0.609958
0.515734
0.533830
0.417081
0.432606
0.343490
0.346848
0.471507
0.344920
0.276080
0.282088
0.116588
0.135424
0.221860
0.193392
0.242156
0.214371
2.220550
1.384225
0.923837
0.609520
0.315949
0.586422
0.883282
1.098069
0.993579
0.917099
0.898346
0.734856
0.660790
0.484465
0.497757
0.431546
0.524315
0.396546
0.378411
0.388805
0.396665
0.400183
0.299524
0.294920
0.510781
0.378833
0.154967
0.271234
0.151802
0.197874
0.237437
0.096726
0.268154
0.249223
0.211529
0.231061
0.429560
0.634310
0.605690
0.491541
0.394468
0.466366
0.390238
0.296622
0.186067
0.295596
0.232372
0.130548
0.095025
0.142678
0.022450
0.119692
0.086917
0.150543
0.175008
0.234787
0.262052
0.214761
0.160340
1.272564
0.926314
0.558472
0.391165
0.122357
0.367017
0.372571
0.317826
0.404074
0.170836
0.237956
0.306135
0.402484
0.442086
0.362450
0.570536
0.816657
0.536893
0.319018
0.328387
0.390697
0.343854
0.304403
0.172215
0.187604
0.180414
0.201027
0.236911
0.267709
0.264387
0.271366
0.972733
0.663586
0.489463
0.317328
0.327317
0.397362
0.349295
0.331026
0.390766
0.511980
0.604014
0.867632
0.645424
0.373542
0.217588
0.193852
0.266066
0.186545
0.378423
0.353107
0.217310
0.092030
0.106716
0.286894
0.245887
0.231255
0.286731
0.280767
0.295974
0.315043
0.363782
0.297989
0.184168
0.215231
0.232377
0.183208
1.158375
0.755806
0.581710
0.377368
0.269790
0.133438
0.135244
0.183136
0.257591
0.397631
0.350547
0.306990
0.343011
0.276823
0.205398
0.107033
0.146491
0.171617
0.220849
0.269900
0.294600
0.297729
0.297686
0.323420
0.208002
0.123183
0.298464
0.423707
0.100933
0.188648
0.199877
0.201156
1.166929
0.823714
0.572159
0.367486
0.207011
0.207955
0.107217
0.381096
0.278968
0.320840
0.323356
0.325297
0.386651
0.234613
0.113391
0.075229
0.093396
0.345103
0.246104
0.285023
0.240453
0.052382
0.181139
0.078233
0.073316
0.227083
0.350477
0.426644
0.269475
0.255724
0.141071
0.093119
0.102354
0.180985
0.391840
0.393094
0.267178
1.850674
1.234271
0.736183
0.446195
0.130862
0.266574
0.535879
0.706679
0.691983
0.681909
0.465942
0.283759
0.243649
0.245914
0.254775
0.344130
0.457376
0.440170
0.449181
0.340568
0.364022
0.275711
0.310892
0.217942
0.216172
0.205893
0.226584
0.042469
0.089106
0.133620
0.224969
0.237971
0.159248
0.199363
0.185400
3.851124
3.077950
2.177318
1.315932
0.642551
0.328713
0.348176
0.625711
0.801560
0.678195
0.766397
0.605337
0.674060
0.715950
0.687366
0.656964
0.612518
2.006223
1.324736
0.847711
0.406528
0.093148
0.411811
0.422463
0.687686
0.847716
0.822667
0.800617
0.805003
0.739110
0.703086
0.581982
0.564771
0.538533
0.512930
0.483053
0.424847
2.100873
1.394442
0.851561
0.384288
0.026322
0.177405
0.429846
0.492140
0.429808
0.439586
0.496405
0.501059
0.446687
0.383834
0.396120
0.309304
0.248705
0.278333
0.288431
0.288455
0.195028
0.194227
0.192800
0.112506
0.108985
0.112885
0.167151
0.091371
0.061619
0.055122
0.052871
0.010771
0.137754
0.082898
0.059546
0.061467
0.062753
0.037632
0.087945
0.038812
0.041797
0.198722
0.102527
0.174621
0.160320
1.683462
1.147764
0.857145
0.664177
0.401699
0.150390
0.052029
0.223687
0.152286
0.163217
0.281742
0.155213
0.286783
0.097154
0.263080
0.301904
0.344319
0.366125
0.441458
0.302285
0.115272
0.211946
0.283541
0.340555
0.348741
0.444142
4.773240
3.274041
2.039546
1.417674
0.596076
0.341901
0.795718
0.963461
0.744828
0.931620
1.240017
1.104764
1.057805
3.557178
2.098703
1.134669
0.560357
0.659682
0.883053
1.053489
0.964154
1.185176
1.386833
1.435645
1.407700
1.182080
0.979313
0.866120
0.763978
0.663237
0.699183
0.972102
0.905139
0.635006
0.448474
0.343023
0.283796
0.470468
0.203898
0.222924
0.240452
0.263175
0.260121
0.340758
0.518003
0.526360
0.659948
0.559390
0.491205
0.366515
0.382175
0.300155
0.345886
0.121923
0.249027
0.321314
0.391419
0.347189
0.294938
0.147954
0.351407
0.233205
0.357100
2.967567
2.256957
1.487259
0.774511
0.444370
0.244679
0.136496
0.429996
0.430568
0.555134
0.415976
0.456775
0.498388
0.398887
0.443696
0.493183
0.452459
0.442014
0.289523
0.487630
0.140764
0.158995
0.141804
0.224491
0.257896
0.276081
0.292102
0.213498
0.197434
0.333338
0.352411
0.231667
0.307253
0.655308
0.426746
0.476861
0.296838
0.302726
0.417560
0.260612
0.179799
0.091373
0.205536
0.130251
0.069091
0.254241
0.408244
0.500998
0.413844
0.396559
0.389582
0.524210
0.373838
0.178685
0.079618
0.184830
0.162832
0.476106
0.334196
0.429197
0.428212
0.338950
0.393886
0.440215
0.440863
0.263081
0.232299
0.255763
0.116568
0.140006
0.160604
0.191583
0.071084
0.251077
0.370849
0.367839
0.171248
0.162544
0.210830
0.317986
0.427339
0.559323
0.387992
0.198967
0.197562
0.192449
0.196282
0.236586
0.207573
0.441641
0.465573
0.299520
0.365606
0.398246
0.261754
2.481242
1.934497
1.211594
0.916992
0.653864
0.609921
0.520584
0.576318
0.575873
0.593653
0.494053
0.582875
0.531134
0.505943
0.406178
0.643351
0.513195
0.531500
0.383565
0.381675
0.921431
0.745709
0.554003
0.346992
0.421243
0.393656
0.416432
0.392521
0.377709
0.265154
0.295449
1.830536
1.582398
1.141320
0.842844
0.662699
0.373995
0.281528
0.361523
0.501494
0.277709
0.262258
0.485590
0.482813
0.613636
0.234999
0.313272
0.330163
0.462320
0.460637
0.632668
0.527375
0.581115
0.545683
0.524434
0.877977
0.947080
0.746815
0.608919
0.402196
0.418124
0.490899
0.581554
0.464823
0.407139
0.258901
0.170319
0.064091
3.836666
2.600274
1.668556
1.147505
0.359547
0.345737
0.575838
0.774587
0.848238
0.871198
0.574395
0.407629
0.542881
0.547431
0.635619
0.335004
0.370042
0.317762
0.325809
0.406211
0.518629
0.416976
0.285824
0.404513
0.486369
0.792209
0.617761
0.606227
0.802289
0.660533
0.694475
0.440481
1.285453
0.613956
0.405483
0.429238
0.382490
0.553321
0.284113
0.289232
0.249789
0.370672
0.343355
0.475732
0.595992
0.624027
0.678270
0.750812
0.734940
0.701345
0.520037
0.408046
0.468895
0.810432
0.937743
1.021765
0.995413
0.906143
0.661278
0.551034
0.750561
0.674626
0.852377
0.716285
0.752136
0.485886
2.887982
1.970409
1.112857
0.428803
0.921397
1.284398
1.515993
1.731291
1.617635
1.461319
1.355053
1.122870
1.235668
0.617234
0.385319
0.533627
0.506463
0.330720
0.496666
0.367582
0.379916
0.074688
0.189937
0.270352
0.247381
0.249595
0.234762
0.291372
0.264772
0.412302
0.148123
0.255440
0.354717
0.501754
0.602199
1.342144
1.089026
0.616345
0.361729
0.144732
0.954928
1.195977
0.980954
0.850794
0.568852
0.290575
0.079725
0.364880
0.515168
0.334507
0.399389
0.355057
0.246242
0.255265
0.381415
0.250654
0.352843
0.284525
0.127505
0.120411
0.188274
0.215912
0.179515
0.221632
0.330083
0.211056
0.259372
0.302948
0.245183
0.293268
0.221138
0.116119
0.182932
1.255341
0.775240
0.372588
0.278017
0.281728
0.112731
0.070668
0.069160
0.100361
0.126083
0.252464
0.369751
0.332731
0.438282
0.463856
0.379873
0.332269
0.235070
0.144111
0.152959
0.105193
0.143929
0.204029
0.346886
0.282156
0.343751
0.470434
0.362960
0.148187
0.165990
0.473777
0.638876
0.358839
0.434479
0.365269
0.274777
0.256330
0.394735
0.622015
0.481538
0.200483
0.340456
0.328896
0.129567
0.049378
0.416340
0.477887
0.260677
0.260149
0.279345
0.207030
0.123564
0.244751
0.425103
0.360007
0.567773
0.508336
0.413109
0.380871
0.252971
0.381281
0.353732
0.417225
0.344254
0.173058
0.331819
0.332362
0.363306
0.642270
1.049302
2.430509
1.469505
0.817680
0.447508
0.390676
0.710789
0.848952
1.005828
1.151338
1.255008
1.417742
1.488952
1.243680
0.964812
0.869753
0.907446
0.594678
0.969426
0.809456
0.804222
0.806841
0.814092
1.154959
0.869107
0.603551
0.267844
1.593610
0.825566
0.317947
0.265197
0.466604
0.748694
0.762082
0.816092
0.860101
0.820722
0.855341


==> images/results/Data2_error_dfa.txt <==
4.194393
3.065270
0.811986
1.197883
1.507200
1.547889
1.490164
1.385394
1.252215
1.100192
0.937287
0.607931
0.449183
0.355610
0.293808
0.249882
0.217004
0.140821
0.125741
0.113371
0.103015
0.094218
0.086652
0.172918
0.160405
0.149301
0.139372
0.130429
0.122339
0.114978
0.108241
0.102061
0.194807
0.184165
0.174291
0.189118
0.179315
0.170150
0.253181
0.240572
0.228723
0.217565
0.207053
0.197130
0.187758
0.331177
0.315603
0.300792
0.286742
0.273464
0.260855
0.335377
0.320071
0.305501
0.291592
0.314391
0.300206
0.286614
0.273741
0.261470
0.249731
0.238572
0.236729
0.226268
0.216333
0.206801
0.197702
0.189062
0.180761
0.172878
0.165302
0.158063
0.097944
0.224223
0.321362
0.307307
0.293946
0.281174
0.269033
0.257293
0.246071
0.235344
0.225154
0.215346
0.205971
0.197131
0.188539
0.180338
0.172555
0.165111
0.157935
0.273550
0.261600
0.250174
0.239249
0.228830
0.218842
0.398775
0.381416
0.364771
0.348856
0.319335
0.305409
0.292093
0.279361
0.267236
0.255595
0.244464
0.162304
0.155177
0.148379
0.141879
0.135642
0.129696
0.124009
0.118557
0.174976
0.167403
0.160245
0.153298
0.146674
0.140424
0.134365
0.128745
0.123202
0.117897
0.108577
0.103752
0.099140
0.094659
0.090449
0.086426
0.082510
0.078829
0.075306
0.071859
0.068561
0.065485
0.062544
0.059609
0.056930
0.054368
0.051851
0.049515
0.047283
0.045085
0.043046
0.041095
0.158770
0.151910
0.145347
0.139033
0.200337
0.191771
0.183484
0.175561
0.167985
0.146560
0.140248
0.134208
0.128436
0.123022
0.117753
0.200045
0.191562
0.183912
0.175986
0.168448
0.161402
0.154510
0.148113
0.141825
0.136014
0.130266
0.124976
0.119718
0.114694
0.110121
0.105530
0.101604
0.097394
0.093374
0.172621
0.165238
0.158138
0.151563
0.145109
0.138944
0.133056
0.127618
0.122233
0.117084
0.112361
0.107647
0.103142
0.099053
0.229237
0.219602
0.210193
0.241082
0.286914
0.274899
0.263082
0.251849
0.241670
0.231381
0.221547
0.212146
0.203450
0.194849
0.186624
0.178760
0.171839
0.314331
0.300834
0.280159
0.325598
0.311485
0.298115
0.295505
0.283232
0.271375
0.259775
0.248954
0.238338
0.228187
0.218483
0.209474
0.200583
0.192082
0.269556
0.257980
0.376525
0.360476
0.345135
0.330254
0.316026
0.302636
0.289614
0.277376
0.265465
0.254075
0.436370
0.529015
0.506387
0.484497
0.463566
0.443552
0.424670
0.406291
0.388782
0.372039
0.356286
0.340964
0.326587
0.312579
0.299469
0.286654
0.486313
0.542312
0.518831
0.493487
0.472218
0.456295
0.436586
0.507427
0.485406
0.464407
0.444562
0.425356
0.407350
0.516066
0.494018
0.879707
0.843289
0.806757
0.772172
0.773374
0.739939
0.863608
0.826207
0.790813
0.756601
0.724639
0.693328
0.663773
0.801642
0.766946
0.734124
0.702379
0.672021
0.643345
0.615916
0.623862
0.763500
0.730829
0.684431
0.655200
0.626899
0.599836
0.574310
0.549553
0.703045
0.672639
0.643910
0.649188
0.621188
0.594408
0.568804
0.544718
0.521297
0.498902
0.651946
0.624176
0.597249
0.571506
0.562456
0.538260
0.515525
0.493383
0.472206
0.451952
0.432973
0.590275
0.564818
0.540478
0.546961
0.523894
0.501406
0.480980
0.460819
0.441323
0.422465
0.404431
0.561234
0.537082
0.549796
0.526183
0.504044
0.482444
0.461791
0.442376
0.423481
0.576844
0.552855
0.568477
0.544110
0.520812
0.499043
0.893805
0.895859
0.857405
0.820271
0.784767
0.913337
0.874148
0.836300
0.800109
0.765501
0.732790
0.701126
0.750710
0.718276
0.687262
0.814383
0.779160
0.745486
0.713286
0.682911
0.702618
0.672235
0.643176
0.615387
0.778650
0.745018
0.712859
0.682537
0.653115
0.625399
0.649161
0.621130
0.594329
0.724334
0.693041
0.697001
0.718760
0.724568
1.830432
1.967344
1.953421
2.084011
2.213247
2.189772
2.167375
2.430611
2.470928
2.505803
2.611839
2.713597
2.746336
3.067817
3.160509
3.222844
3.589444
3.590952
3.660989
3.729545
3.889430
3.982835
3.905724
0.658293
1.337200
2.077909
2.070155
2.074542
1.995900
2.083251
1.881582
1.561081
1.587642
1.696279
1.615616
1.547649
1.536031
1.387047
1.210005
0.793443
0.528575
0.448732
0.397304
0.600656
0.745178
0.838444
0.682831
0.667203
0.542311
0.384822
0.406635
0.246340
0.264568
0.223250
0.142856
0.212831
0.258153
0.296031
0.227536
0.242938
0.274884
0.111197
0.207034
0.265366
0.352700
0.336836
0.402900
0.365422
0.381652
0.567836
2.169822
1.581098
0.794052
0.470737
0.045348
0.125532
0.219108
0.337155
0.362250
0.379445
0.383335
0.481904
0.445513
0.372889
0.435260
0.299844
0.375881
0.338716
0.168311
0.293963
0.332056
0.364061
0.297420
0.304377
0.350242
0.438183
0.283983
0.436459
0.544719
0.421386
0.414703
0.349408
0.478262
0.435410
0.423344
1.827660
1.790149
1.286471
0.727993
0.490648
0.372084
0.423193
0.566589
0.584933
0.560952
0.640821
0.623253
0.829484
0.836618
0.816276
0.617005
0.582209
0.472418
0.460812
0.449477
0.315524
0.313222
0.304307
0.181690
0.214341
0.320775
0.140482
0.335955
0.416316
0.328536
0.373202
0.378919
0.252690
1.036732
0.743350
0.536733
0.502516
0.400004
0.204133
0.268695
0.202720
0.292307
0.428121
0.358846
0.479507
0.692056
0.671639
1.028837
0.844529
0.714578
0.687606
0.526510
0.458957
0.231403
0.196949
0.153274
0.050820
0.196768
0.242471
0.272476
0.215259
0.439513
0.616698
0.535435
0.452161
0.380595
0.490799
0.459069
0.281714
0.289528
0.213943
0.234549
0.194640
0.711649
0.419213
0.384816
0.224474
0.201902
0.265891
0.237889
0.204425
0.236840
0.394741
0.468215
0.529168
0.534762
0.442989
0.458998
0.328823
0.252511
0.364605
0.189764
0.450343
0.335276
0.122716
0.119923
0.224254
0.107339
0.184768
0.265569
0.316464
0.200024
0.222906
0.246635
0.237767
0.348570
0.406114
0.246951
1.684023
1.536026
1.213199
0.751090
0.514984
0.371259
0.489785
0.468127
0.628298
0.708894
0.742848
0.750498
0.712608
0.662188
0.595704
0.642504
0.570720
0.445232
0.430331
0.349427
0.253929
0.209598
0.198186
0.149711
0.141314
0.144145
0.291594
0.227355
0.211117
0.160387
0.122276
0.095502
0.669037
0.433365
0.378277
0.207725
0.080274
0.091291
0.152456
0.188663
0.204980
0.091889
0.120150
0.148722
0.167875
0.211584
0.162355
0.217954
0.133411
0.171593
0.203979
0.146256
0.106966
0.094415
0.057366
0.052172
0.065226
0.077763
0.085891
0.089320
0.192416
0.199582
0.146049
0.105531
0.100095
0.192380
0.204595
0.297245
0.252454
1.073057
0.887605
0.493951
0.412310
0.199235
0.228313
0.422836
0.358409
0.146930
0.142214
0.212363
0.387787
0.383535
0.388887
0.460915
0.237961
0.319172
0.375343
0.331358
0.302336
0.120649
0.141605
0.220271
0.232148
0.204551
0.181766
0.178685
0.225717
0.300907
0.272207
0.307779
0.326059
0.120113
0.235002
0.461921
0.252471
0.206407
1.980517
1.448016
0.831647
0.509466
0.328055
0.201938
0.305740
0.433678
0.632786
0.494118
0.574254
0.427908
0.502622
0.602025
0.607871
0.370639
0.238914
0.214622
0.231265
0.206094
0.246904
0.291039
0.304914
0.120436
0.176101
0.244282
0.229459
0.085875
0.133685
0.185333
0.230841
0.280958
0.172258
0.046805
0.125338
0.229362
0.697139
0.628126
0.415775
0.269810
0.275171
0.157697
0.275920
0.201232
0.368946
0.442543
0.405568
0.273018
0.286860
0.344566
0.400283
0.391796
0.578625
0.502161
0.429821
0.474363
0.449474
0.392720
0.263604
0.147596
0.187354
0.194663
0.266411
0.223619
0.091514
0.168825
0.139628
0.152980
0.322274
0.509265
0.635738
0.598085
0.494721
1.526098
1.417580
1.184541
0.851421
0.386004
0.261743
0.261445
0.380346
0.370533
0.411515
0.453348
0.365643
0.623387
0.355625
0.307105
0.309609
0.259208
0.326066
0.186432
0.184302
0.167978
0.068882
0.151404
0.382120
0.275623
0.353121
0.396686
0.385637
0.577172
0.304500
0.326835
0.508542
0.564116
0.317124
0.775964
0.701705
0.541244
0.891240
0.656316
0.544485
0.249075
0.160614
0.312576
0.127326
0.199277
0.262687
0.304325
0.326247
0.456744
0.308667
0.328307
0.400990
0.540358
0.606213
0.401283
0.313227
0.177336
0.135773
0.201110
0.244556
0.294086
0.187733
0.418955
0.476060
0.287672
0.316959
0.389626
0.642001
0.514879
2.043121
1.291340
0.992639
0.650993
0.297568
0.272863
0.508164
0.545990
0.633876
0.782574
0.748425
0.587748
0.697953
0.707881
0.738728
0.827508
0.838874
0.734516
0.526521
0.392414
0.368641
0.384243
0.310260
0.149933
0.158347
0.049316
0.291740
0.349911
0.332529
0.299956
0.407478
0.412762
0.287542
0.972548
0.746106
0.499277
0.241147
0.148158
0.098884
0.204227
0.312489
0.424707
0.364171
0.246980
0.247249
0.134979
0.212623
0.266871
0.272401
0.319839
0.445846
0.255484
0.252689
0.210343
0.275489
0.444536
0.659740
0.435797
0.314053
0.305393
0.239200
0.284284
0.067435
0.227928
0.302255
0.390663
0.542314
0.297717
0.451913
0.465985
0.379967
0.351068
0.292878
0.220910
0.530802
0.388759
0.550264
0.300937
0.397687
0.545593
0.590034
0.301595
0.159160
0.088076
0.170008
0.350611
0.222750
0.293637
0.530955
0.317444
0.332259
0.331964
0.222394
0.177325
0.073538
0.138562
0.290393
0.338847
0.452996
0.211859
0.264469
0.147936
0.080985
0.137259
0.106596
0.268788
0.175565
0.134795
0.233965
1.402567
0.973981
0.626454
0.405782
0.371638
0.211490
0.191391
0.253448
0.175177
0.211443
0.449460
0.419948
0.643070
0.636857
1.271079
1.118485
0.527755
0.423680
0.670252
0.216569
0.122676
0.238001
0.281905
0.320888
0.508233
0.722009
0.702143
0.679014
0.405934
0.262587
0.103037
0.104892
0.300643
0.477002
0.715864
0.501780
0.322024
0.077107
0.333237
0.549434
0.628010
0.487519
0.541190
0.540345
0.531828
0.515352
0.459818
0.520235
0.379189
0.363210
0.301497
0.249758
0.220408
0.190322
0.207069
0.288961
0.378089
0.526344
0.503504
0.347142
0.261619
0.259563
0.306790
0.149342
0.148145
1.427558
0.844652
0.528660
0.119649
0.246858
0.251233
0.300426
0.409854
0.489844
0.564420
0.606190
0.599611
0.588274
0.477445
0.692522
0.572999
0.672201
0.557872
0.390471
0.323318
0.195569
0.094463
0.086880
0.279561
0.116033
0.037896
0.060489
0.183902
0.181390
0.171947
0.285744
0.255115
0.211457
0.243191
0.354349
1.406463
1.155991
0.937137
0.702961
0.787575
0.450675
0.446215
0.369781
0.406153
0.475100
0.430906
0.495753
0.611486
0.578432
0.560608
0.479333
0.541778
0.574709
0.549793
0.620384
0.293745
0.311484
0.326222
0.168626
0.188324
0.297861
0.170204
0.334497
0.377640
0.247123
0.234302
0.185101
0.302512
0.249828
0.273001
0.140945
0.212248
1.161181
1.068669
0.752981
0.804590
0.711248
0.738861
0.647058
0.506118
0.573242
0.472836
0.544722
0.378040
0.416359
0.383010
0.413474
0.102812
0.504645
0.240061
0.195215
0.279837
0.428202
0.393246
0.505657
0.418570
0.488210
0.622568
0.567294
0.584320
0.688271
0.589441
0.468819
0.389903
0.092060
1.734729
1.670972
1.173865
0.723331
0.433372
0.359743
0.484720
0.509654
0.710457
0.606656
0.865320
0.680169
0.716635
0.518519
0.492577
0.453712
0.609169
0.566897
0.428872
0.531523
0.535816
0.571055
0.508285
0.422999
0.264807
0.302898
0.247223
0.205034
0.152983
0.094871
0.844277
0.781109
0.600620
0.275980
0.325412
0.175231
0.118636
0.244397
0.261145
0.318485
0.379813
0.342343
0.358533
0.251809
0.245509
0.236095
0.365162
0.134638
0.198333
0.233000
0.238203
0.331844
0.368497
0.221559
0.278356
0.227721
0.322335
0.191823
0.253237
0.398501
0.277565
0.402489
0.279095
0.274812
0.385233
1.238156
0.998821
0.775687
0.629758
0.406168
0.337021
0.227947
0.095119
0.090013
0.261753
0.181582
0.276062
0.327031
0.345495
0.397528
0.966862
0.631993
0.756687
0.458333
0.257859
0.233342
0.212343
0.106899
0.198026
0.099465
0.240186
0.346018
0.523804
0.867166
0.841554
0.828499
0.839747
0.721802
0.264944
0.161995
1.067029
0.784439
0.552200
0.563876
0.367085
0.212616
0.137141
0.148968
0.210966
0.116361
0.191506
0.241947
0.224614
0.336816
0.388493
0.327604
0.369372
0.277132
0.313605
0.301982
0.085724
0.079711
0.099869
0.202650
0.180407
0.035807
0.080685
0.131470
0.304751
0.250832
0.056679
0.068263
0.253971
0.027176
0.166314
0.297372
0.333790
3.038763
2.228612
1.344621
0.731950
0.500434
0.137232
0.176995
0.315027
0.473038
0.592363
0.632910
0.611492
0.550335
0.469283
0.613010
0.609167
0.784344
0.786688
0.887708
0.865603
0.569226
0.415024
0.378992
0.388362
0.215540
0.274843
0.272589
0.244736
0.315233
0.293810
0.183836
1.399775
1.183512
0.797051
0.509251
0.279795
0.254201
0.353058
0.393642
0.431397
0.268115
0.090441
0.138531
0.133570
0.095822
0.170214
0.321247
0.147898
0.318728
0.172115
0.279933
0.243419
0.231761
0.224286
0.301857
0.212884
0.208547
0.503886
0.449054
0.392912
0.355052
0.409574
0.219285
0.231615
0.298690
1.737369
1.146623
0.682565
0.529566
0.298541
0.368734
0.247633
0.261265
0.468290
0.512601
0.602651
0.539918
0.577839
0.570299
0.471165
0.432238
0.350453
0.310198
0.225936
0.276068
0.316351
0.258727
0.282545
0.168670
0.265274
0.223465
0.287183
0.416261
0.500301
0.471105
0.356139
0.410006
0.519277
0.266632
0.223233
0.343492
0.485966
1.897731
1.422008
0.905179
0.699211
0.454621
0.601465
0.467379
0.445655
0.484289
0.377157
0.497134
0.520748
0.597090
0.523365
0.700154
0.542267
0.592774
0.521904
0.501779
0.481080
0.517092
0.281172
0.357930
0.135970
0.313539
0.251105
0.293832
0.114307
1.539991
0.989607
0.734578
0.488440
0.456035
0.450690
0.372866
0.458106
0.347018
0.379376
0.261797
0.286713
0.384854
0.205216
0.300444
0.820855
0.765841
0.717706
0.572869
0.542580
0.500029
0.555862
0.404959
0.305025
0.255027
0.243706
0.306091
0.307428
0.359634
0.362045
0.419183
0.369884
0.416787
0.431470
0.419604
0.414293
1.018938
0.900109
0.613376
0.484399
0.346478
0.183329
0.123966
0.184986
0.195567
0.197092
0.111459
0.153830
0.187362
0.382566
0.312038
0.226117
0.118071
0.038956
0.174378
0.308546
0.317569
0.178038
0.256579
0.101290
0.219984
0.238154
0.301064
0.284178
0.261133
0.339795
0.309520
0.382382
0.275329
0.916942
1.014199
0.648608
0.340043
0.206107
0.148165
0.262620
0.388951
0.331807
0.201057
0.227418
0.236954
0.344503
0.304771
0.388571
0.515151
0.426686
0.426801
0.364619
0.393501
0.347380
0.283123
0.246659
0.222821
0.195925
0.176759
0.171216
0.136380
0.132816
0.222933
0.196441
0.079238
0.092531
0.042813
0.144111
0.106123
0.202118
0.761319
0.494318
0.444628
0.347896
0.143671
0.042099
0.148874
0.224780
0.241674
0.357269
0.331768
0.315079
0.396358
0.281725
0.219184
0.182171
0.167306
0.101742
0.100684
0.115307
0.048266
0.153898
0.103402
0.183083
0.116873
0.180359
0.104020
0.083645
0.034541
0.089652
0.085822
0.023920
0.242005
0.113910
1.397698
1.037020
0.666193
0.329728
0.122954
0.103359
0.237359
0.349268
0.424009
0.350734
0.393665
0.298888
0.331455
0.218208
0.248252
0.303011
0.171986
0.273651
0.132331
0.216822
0.108086
0.190420
0.242501
0.234143
0.192149
0.165332
0.137930
1.583123
1.169963
0.698051
0.414753
0.219847
0.471105
0.486340
0.456619
0.573552
0.421439
0.521178
0.368611
0.249830
0.313280
0.364335
0.378236
0.372806
0.507755
0.476740
0.361123
0.311737
0.378984
0.343895
0.314773
0.386747
0.385568
0.161979
0.135114
0.163250
0.291636
0.248056
0.242524
0.239782
0.290347
0.410220
0.281042
2.251769
1.594117
1.065311
0.570870
0.210570
0.133269
0.415111
0.298466
0.305958
0.123119
0.184110
0.244286
0.262290
0.272241
0.451297
0.377845
0.466006
0.358391
0.469739
0.205248
0.259745
0.195321
0.137995
0.320798
0.197980
0.290494
0.270879
0.200625
1.747709
1.134416
0.874365
0.595979
0.430764
0.500385
0.471819
0.653924
0.470511
0.794615
0.721921
0.388229
0.297036
0.320394
0.401928
0.568899
0.287413
0.246537
0.398297
0.380700
0.539279
0.486903
0.676966
0.380010
0.410817
0.312223
1.479232
1.238983
1.002072
0.637872
0.286160
0.224459
0.224411
0.810548
0.602919
0.631856
0.549043
0.468518
0.484764
0.445394
0.332388
0.537329
0.398644
0.429903
0.421400
0.303191
0.356937
0.382253
0.458682
0.265550
0.336089
0.471539
0.494927
0.359151
0.373448
0.367906
0.420377
0.513985
0.710627
0.609250
0.536973
0.433391
2.041340
1.328079
0.720670
0.379937
0.178092
0.455257
0.692608
0.662804
0.747599
0.784164
0.834130
0.806438
0.668405
0.526291
0.455816
0.399256
0.327735
0.276621
0.334752
0.364404
0.305157
0.197556
0.387288
0.305421
0.285881
0.252237
0.529029
0.459022
0.366374
0.436311
0.432359
0.329724
0.258454
0.139796
0.276258
8.737772
5.971616
3.798449
1.875182
0.465950
0.508701
1.292335
1.810634
1.997712
2.249819
2.307672
2.260899
2.117343


==> images/results/Data2_error_static.txt <==
4.194393
3.001785
1.276563
0.514924
0.869641
1.154012
1.275472
1.307305
1.288903
1.240173
1.171644
1.089438
0.997680
0.899667
0.798337
0.696478
0.596675
0.411254
0.347285
0.287558
0.233090
0.184571
0.142368
0.144878
0.096281
0.057939
0.030800
0.020998
0.028176
0.037274
0.043657
0.047039
0.061221
0.036826
0.023528
0.136519
0.102459
0.075649
0.079915
0.041915
0.012372
0.010519
0.026510
0.037397
0.044009
0.195939
0.135068
0.087036
0.052841
0.036371
0.038122
0.067855
0.046576
0.041667
0.046390
0.118995
0.093150
0.074713
0.062485
0.055084
0.050783
0.047866
0.210589
0.152345
0.104639
0.067118
0.040750
0.028736
0.030813
0.037376
0.042869
0.045991
0.113000
0.117162
0.162009
0.103309
0.056488
0.021552
0.015078
0.032283
0.045517
0.053793
0.057837
0.058712
0.057118
0.053609
0.049130
0.043921
0.038321
0.032719
0.027394
0.145041
0.100919
0.064511
0.035275
0.012885
0.007622
0.209112
0.143225
0.090907
0.053032
0.126500
0.097979
0.079513
0.069244
0.064276
0.061851
0.059958
0.230585
0.173351
0.125187
0.085709
0.054719
0.033287
0.023912
0.026060
0.245473
0.184752
0.133218
0.090449
0.056313
0.031221
0.018547
0.021739
0.029367
0.035290
0.041588
0.042159
0.040984
0.038612
0.035327
0.031551
0.027615
0.023595
0.019725
0.016177
0.012938
0.009988
0.007430
0.005375
0.003543
0.002073
0.001022
0.000476
0.000847
0.001207
0.001501
0.001668
0.151373
0.105826
0.068114
0.037586
0.184910
0.129043
0.084888
0.053213
0.036741
0.143811
0.112706
0.088570
0.070893
0.058767
0.051190
0.144828
0.109826
0.081094
0.058288
0.041756
0.031543
0.027322
0.026739
0.027682
0.028238
0.028331
0.027419
0.026063
0.024169
0.021722
0.019326
0.016502
0.014175
0.011932
0.107997
0.074787
0.047383
0.025382
0.008239
0.005328
0.014577
0.020916
0.024857
0.026817
0.027192
0.026470
0.024918
0.022757
0.186897
0.131369
0.085309
0.112209
0.127458
0.085827
0.056453
0.041707
0.040234
0.044970
0.049812
0.052697
0.053067
0.051870
0.049163
0.045382
0.040306
0.166692
0.115258
0.134197
0.133646
0.087586
0.053904
0.091027
0.077180
0.067891
0.061573
0.057103
0.053251
0.049550
0.045717
0.041529
0.037385
0.033200
0.097125
0.065534
0.176712
0.121454
0.077009
0.043505
0.024658
0.026067
0.035642
0.043357
0.048200
0.050159
0.230555
0.210591
0.131011
0.067035
0.017977
0.021660
0.047784
0.065833
0.076619
0.081657
0.081982
0.079338
0.074056
0.067577
0.059903
0.052219
0.177903
0.200169
0.128979
0.128829
0.080257
0.053002
0.055151
0.092388
0.060012
0.048569
0.052709
0.060739
0.066663
0.161259
0.116284
0.474404
0.317297
0.188270
0.089361
0.119460
0.089375
0.107567
0.051001
0.072419
0.108985
0.134325
0.149562
0.154977
0.086462
0.066020
0.070634
0.083150
0.093144
0.098063
0.098651
0.118764
0.109168
0.056768
0.116166
0.081675
0.064137
0.060683
0.063481
0.067383
0.124348
0.074854
0.042585
0.085795
0.066556
0.060995
0.062698
0.065611
0.067415
0.067201
0.130443
0.081765
0.045841
0.027908
0.125515
0.095260
0.074948
0.063604
0.058538
0.056637
0.055206
0.138214
0.089296
0.052638
0.101040
0.074188
0.058740
0.053197
0.052792
0.054042
0.054903
0.054429
0.140481
0.090183
0.151141
0.098793
0.061595
0.042938
0.043396
0.051172
0.058562
0.138002
0.088896
0.083695
0.049799
0.039266
0.046785
0.390724
0.328691
0.198196
0.099180
0.047992
0.128348
0.069719
0.079272
0.111604
0.137022
0.151824
0.157819
0.149959
0.133115
0.121821
0.081023
0.050518
0.047479
0.058648
0.069336
0.092096
0.076637
0.069699
0.067358
0.149732
0.094792
0.055979
0.039121
0.043122
0.053431
0.094526
0.075711
0.065861
0.132728
0.081692
0.085569
0.099050
0.180896
1.215514
1.032889
0.723479
0.600890
0.509864
0.270597
0.157571
0.220816
0.202810
0.048994
0.048448
0.071693
0.167749
0.273045
0.253657
0.197835
0.356609
0.221507
0.182576
0.175492
0.319980
0.127361
0.141437
0.137019
0.267200
0.218674
0.215333
0.261421
0.165956
0.323492
0.247514
0.189491
0.394364
0.338842
0.538190
0.606223
0.594852
0.610327
1.437677
0.861832
0.485129
0.115505
0.412714
0.539209
0.727452
0.804575
0.669310
0.659368
0.551611
0.404900
0.443114
0.286690
0.295222
0.268896
0.188800
0.266487
0.302374
0.330264
0.251638
0.271293
0.287788
0.118310
0.199067
0.260070
0.344360
0.329703
0.398213
0.362398
0.380238
0.567611
2.170614
1.582543
0.796023
0.472902
0.047254
0.126157
0.217970
0.335846
0.360761
0.377995
0.382020
0.480798
0.444832
0.372619
0.435169
0.299679
0.375859
0.338626
0.168374
0.293940
0.332038
0.364057
0.297393
0.304366
0.350229
0.438126
0.283961
0.436467
0.544736
0.421412
0.414753
0.349454
0.478302
0.435448
0.423369
1.827654
1.790141
1.286468
0.727991
0.490650
0.372086
0.423194
0.566588
0.584932
0.560949
0.640819
0.623250
0.829482
0.836616
0.816274
0.617003
0.582207
0.472416
0.460810
0.449476
0.315524
0.313221
0.304307
0.181689
0.214340
0.320775
0.140483
0.335955
0.416316
0.328536
0.373201
0.378919
0.252690
1.036732
0.743350
0.536733
0.502516
0.400004
0.204133
0.268695
0.202720
0.292307
0.428121
0.358846
0.479507
0.692056
0.671639
1.028837
0.844529
0.714578
0.687606
0.526510
0.458957
0.231403
0.196949
0.153274
0.050820
0.196768
0.242471
0.272476
0.215259
0.439513
0.616698
0.535435
0.452161
0.380595
0.490799
0.459069
0.281714
0.289528
0.213943
0.234549
0.194640
0.711649
0.419213
0.384816
0.224474
0.201902
0.265891
0.237889
0.204425
0.236840
0.394741
0.468215
0.529168
0.534762
0.442989
0.458998
0.328823
0.252511
0.364605
0.189764
0.450343
0.335276
0.122716
0.119923
0.224254
0.107339
0.184768
0.265569
0.316464
0.200024
0.222906
0.246635
0.237767
0.348570
0.406114
0.246951
1.684023
1.536026
1.213199
0.751090
0.514984
0.371259
0.489785
0.468127
0.628298
0.708894
0.742848
0.750498
0.712608
0.662188
0.595704
0.642504
0.570720
0.445232
0.430331
0.349427
0.253929
0.209598
0.198186
0.149711
0.141314
0.144145
0.291594
0.227355
0.211117
0.160387
0.122276
0.095502
0.669037
0.433365
0.378277
0.207725
0.080274
0.091291
0.152456
0.188663
0.204980
0.091889
0.120150
0.148722
0.167875
0.211584
0.162355
0.217954
0.133411
0.171593
0.203979
0.146256
0.106966
0.094415
0.057366
0.052172
0.065226
0.077763
0.085891
0.089320
0.192416
0.199582
0.146049
0.105531
0.100095
0.192380
0.204595
0.297245
0.252454
1.073057
0.887605
0.493951
0.412310
0.199235
0.228313
0.422836
0.358409
0.146930
0.142214
0.212363
0.387787
0.383535
0.388887
0.460915
0.237961
0.319172
0.375343
0.331358
0.302336
0.120649
0.141605
0.220271
0.232148
0.204551
0.181766
0.178685
0.225717
0.300907
0.272207
0.307779
0.326059
0.120113
0.235002
0.461921
0.252471
0.206407
1.980517
1.448016
0.831647
0.509466
0.328055
0.201938
0.305740
0.433678
0.632786
0.494118
0.574254
0.427908
0.502622
0.602025
0.607871
0.370639
0.238914
0.214622
0.231265
0.206094
0.246904
0.291039
0.304914
0.120436
0.176101
0.244282
0.229459
0.085875
0.133685
0.185333
0.230841
0.280958
0.172258
0.046805
0.125338
0.229362
0.697139
0.628126
0.415775
0.269810
0.275171
0.157697
0.275920
0.201232
0.368946
0.442543
0.405568
0.273018
0.286860
0.344566
0.400283
0.391796
0.578625
0.502161
0.429821
0.474363
0.449474
0.392720
0.263604
0.147596
0.187354
0.194663
0.266411
0.223619
0.091514
0.168825
0.139628
0.152980
0.322274
0.509265
0.635738
0.598085
0.494721
1.526098
1.417580
1.184541
0.851421
0.386004
0.261743
0.261445
0.380346
0.370533
0.411515
0.453348
0.365643
0.623387
0.355625
0.307105
0.309609
0.259208
0.326066
0.186432
0.184302
0.167978
0.068882
0.151404
0.382120
0.275623
0.353121
0.396686
0.385637
0.577172
0.304500
0.326835
0.508542
0.564116
0.317124
0.775964
0.701705
0.541244
0.891240
0.656316
0.544485
0.249075
0.160614
0.312576
0.127326
0.199277
0.262687
0.304325
0.326247
0.456744
0.308667
0.328307
0.400990
0.540358
0.606213
0.401283
0.313227
0.177336
0.135773
0.201110
0.244556
0.294086
0.187733
0.418955
0.476060
0.287672
0.316959
0.389626
0.642001
0.514879
2.043121
1.291340
0.992639
0.650993
0.297568
0.272863
0.508164
0.545990
0.633876
0.782574
0.748425
0.587748
0.697953
0.707881
0.738728
0.827508
0.838874
0.734516
0.526521
0.392414
0.368641
0.384243
0.310260
0.149933
0.158347
0.049316
0.291740
0.349911
0.332529
0.299956
0.407478
0.412762
0.287542
0.972548
0.746106
0.499277
0.241147
0.148158
0.098884
0.204227
0.312489
0.424707
0.364171
0.246980
0.247249
0.134979
0.212623
0.266871
0.272401
0.319839
0.445846
0.255484
0.252689
0.210343
0.275489
0.444536
0.659740
0.435797
0.314053
0.305393
0.239200
0.284284
0.067435
0.227928
0.302255
0.390663
0.542314
0.297717
0.451913
0.465985
0.379967
0.351068
0.292878
0.220910
0.530802
0.388759
0.550264
0.300937
0.397687
0.545593
0.590034
0.301595
0.159160
0.088076
0.170008
0.350611
0.222750
0.293637
0.530955
0.317444
0.332259
0.331964
0.222394
0.177325
0.073538
0.138562
0.290393
0.338847
0.452996
0.211859
0.264469
0.147936
0.080985
0.137259
0.106596
0.268788
0.175565
0.134795
0.233965
1.402567
0.973981
0.626454
0.405782
0.371638
0.211490
0.191391
0.253448
0.175177
0.211443
0.449460
0.419948
0.643070
0.636857
1.271079
1.118485
0.527755
0.423680
0.670252
0.216569
0.122676
0.238001
0.281905
0.320888
0.508233
0.722009
0.702143
0.679014
0.405934
0.262587
0.103037
0.104892
0.300643
0.477002
0.715864
0.501780
0.322024
0.077107
0.333237
0.549434
0.628010
0.487519
0.541190
0.540345
0.531828
0.515352
0.459818
0.520235
0.379189
0.363210
0.301497
0.249758
0.220408
0.190322
0.207069
0.288961
0.378089
0.526344
0.503504
0.347142
0.261619
0.259563
0.306790
0.149342
0.148145
1.427558
0.844652
0.528660
0.119649
0.246858
0.251233
0.300426
0.409854
0.489844
0.564420
0.606190
0.599611
0.588274
0.477445
0.692522
0.572999
0.672201
0.557872
0.390471
0.323318
0.195569
0.094463
0.086880
0.279561
0.116033
0.037896
0.060489
0.183902
0.181390
0.171947
0.285744
0.255115
0.211457
0.243191
0.354349
1.406463
1.155991
0.937137
0.702961
0.787575
0.450675
0.446215
0.369781
0.406153
0.475100
0.430906
0.495753
0.611486
0.578432
0.560608
0.479333
0.541778
0.574709
0.549793
0.620384
0.293745
0.311484
0.326222
0.168626
0.188324
0.297861
0.170204
0.334497
0.377640
0.247123
0.234302
0.185101
0.302512
0.249828
0.273001
0.140945
0.212248
1.161181
1.068669
0.752981
0.804590
0.711248
0.738861
0.647058
0.506118
0.573242
0.472836
0.544722
0.378040
0.416359
0.383010
0.413474
0.102812
0.504645
0.240061
0.195215
0.279837
0.428202
0.393246
0.505657
0.418570
0.488210
0.622568
0.567294
0.584320
0.688271
0.589441
0.468819
0.389903
0.092060
1.734729
1.670972
1.173865
0.723331
0.433372
0.359743
0.484720
0.509654
0.710457
0.606656
0.865320
0.680169
0.716635
0.518519
0.492577
0.453712
0.609169
0.566897
0.428872
0.531523
0.535816
0.571055
0.508285
0.422999
0.264807
0.302898
0.247223
0.205034
0.152983
0.094871
0.844277
0.781109
0.600620
0.275980
0.325412
0.175231
0.118636
0.244397
0.261145
0.318485
0.379813
0.342343
0.358533
0.251809
0.245509
0.236095
0.365162
0.134638
0.198333
0.233000
0.238203
0.331844
0.368497
0.221559
0.278356
0.227721
0.322335
0.191823
0.253237
0.398501
0.277565
0.402489
0.279095
0.274812
0.385233
1.238156
0.998821
0.775687
0.629758
0.406168
0.337021
0.227947
0.095119
0.090013
0.261753
0.181582
0.276062
0.327031
0.345495
0.397528
0.966862
0.631993
0.756687
0.458333
0.257859
0.233342
0.212343
0.106899
0.198026
0.099465
0.240186
0.346018
0.523804
0.867166
0.841554
0.828499
0.839747
0.721802
0.264944
0.161995
1.067029
0.784439
0.552200
0.563876
0.367085
0.212616
0.137141
0.148968
0.210966
0.116361
0.191506
0.241947
0.224614
0.336816
0.388493
0.327604
0.369372
0.277132
0.313605
0.301982
0.085724
0.079711
0.099869
0.202650
0.180407
0.035807
0.080685
0.131470
0.304751
0.250832
0.056679
0.068263
0.253971
0.027176
0.166314
0.297372
0.333790
3.038763
2.228612
1.344621
0.731950
0.500434
0.137232
0.176995
0.315027
0.473038
0.592363
0.632910
0.611492
0.550335
0.469283
0.613010
0.609167
0.784344
0.786688
0.887708
0.865603
0.569226
0.415024
0.378992
0.388362
0.215540
0.274843
0.272589
0.244736
0.315233
0.293810
0.183836
1.399775
1.183512
0.797051
0.509251
0.279795
0.254201
0.353058
0.393642
0.431397
0.268115
0.090441
0.138531
0.133570
0.095822
0.170214
0.321247
0.147898
0.318728
0.172115
0.279933
0.243419
0.231761
0.224286
0.301857
0.212884
0.208547
0.503886
0.449054
0.392912
0.355052
0.409574
0.219285
0.231615
0.298690
1.737369
1.146623
0.682565
0.529566
0.298541
0.368734
0.247633
0.261265
0.468290
0.512601
0.602651
0.539918
0.577839
0.570299
0.471165
0.432238
0.350453
0.310198
0.225936
0.276068
0.316351
0.258727
0.282545
0.168670
0.265274
0.223465
0.287183
0.416261
0.500301
0.471105
0.356139
0.410006
0.519277
0.266632
0.223233
0.343492
0.485966
1.897731
1.422008
0.905179
0.699211
0.454621
0.601465
0.467379
0.445655
0.484289
0.377157
0.497134
0.520748
0.597090
0.523365
0.700154
0.542267
0.592774
0.521904
0.501779
0.481080
0.517092
0.281172
0.357930
0.135970
0.313539
0.251105
0.293832
0.114307
1.539991
0.989607
0.734578
0.488440
0.456035
0.450690
0.372866
0.458106
0.347018
0.379376
0.261797
0.286713
0.384854
0.205216
0.300444
0.820855
0.765841
0.717706
0.572869
0.542580
0.500029
0.555862
0.404959
0.305025
0.255027
0.243706
0.306091
0.307428
0.359634
0.362045
0.419183
0.369884
0.416787
0.431470
0.419604
0.414293
1.018938
0.900109
0.613376
0.484399
0.346478
0.183329
0.123966
0.184986
0.195567
0.197092
0.111459
0.153830
0.187362
0.382566
0.312038
0.226117
0.118071
0.038956
0.174378
0.308546
0.317569
0.178038
0.256579
0.101290
0.219984
0.238154
0.301064
0.284178
0.261133
0.339795
0.309520
0.382382
0.275329
0.916942
1.014199
0.648608
0.340043
0.206107
0.148165
0.262620
0.388951
0.331807
0.201057
0.227418
0.236954
0.344503
0.304771
0.388571
0.515151
0.426686
0.426801
0.364619
0.393501
0.347380
0.283123
0.246659
0.222821
0.195925
0.176759
0.171216
0.136380
0.132816
0.222933
0.196441
0.079238
0.092531
0.042813
0.144111
0.106123
0.202118
0.761319
0.494318
0.444628
0.347896
0.143671
0.042099
0.148874
0.224780
0.241674
0.357269
0.331768
0.315079
0.396358
0.281725
0.219184
0.182171
0.167306
0.101742
0.100684
0.115307
0.048266
0.153898
0.103402
0.183083
0.116873
0.180359
0.104020
0.083645
0.034541
0.089652
0.085822
0.023920
0.242005
0.113910
1.397698
1.037020
0.666193
0.329728
0.122954
0.103359
0.237359
0.349268
0.424009
0.350734
0.393665
0.298888
0.331455
0.218208
0.248252
0.303011
0.171986
0.273651
0.132331
0.216822
0.108086
0.190420
0.242501
0.234143
0.192149
0.165332
0.137930
1.583123
1.169963
0.698051
0.414753
0.219847
0.471105
0.486340
0.456619
0.573552
0.421439
0.521178
0.368611
0.249830
0.313280
0.364335
0.378236
0.372806
0.507755
0.476740
0.361123
0.311737
0.378984
0.343895
0.314773
0.386747
0.385568
0.161979
0.135114
0.163250
0.291636
0.248056
0.242524
0.239782
0.290347
0.410220
0.281042
2.251769
1.594117
1.065311
0.570870
0.210570
0.133269
0.415111
0.298466
0.305958
0.123119
0.184110
0.244286
0.262290
0.272241
0.451297
0.377845
0.466006
0.358391
0.469739
0.205248
0.259745
0.195321
0.137995
0.320798
0.197980
0.290494
0.270879
0.200625
1.747709
1.134416
0.874365
0.595979
0.430764
0.500385
0.471819
0.653924
0.470511
0.794615
0.721921
0.388229
0.297036
0.320394
0.401928
0.568899
0.287413
0.246537
0.398297
0.380700
0.539279
0.486903
0.676966
0.380010
0.410817
0.312223
1.479232
1.238983
1.002072
0.637872
0.286160
0.224459
0.224411
0.810548
0.602919
0.631856
0.549043
0.468518
0.484764
0.445394
0.332388
0.537329
0.398644
0.429903
0.421400
0.303191
0.356937
0.382253
0.458682
0.265550
0.336089
0.471539
0.494927
0.359151
0.373448
0.367906
0.420377
0.513985
0.710627
0.609250
0.536973
0.433391
2.041340
1.328079
0.720670
0.379937
0.178092
0.455257
0.692608
0.662804
0.747599
0.784164
0.834130
0.806438
0.668405
0.526291
0.455816
0.399256
0.327735
0.276621
0.334752
0.364404
0.305157
0.197556
0.387288
0.305421
0.285881
0.252237
0.529029
0.459022
0.366374
0.436311
0.432359
0.329724
0.258454
0.139796
0.276258
8.737772
5.971616
3.798449
1.875182
0.465950
0.508701
1.292335
1.810634
1.997712
2.249819
2.307672
2.260899
2.117343


==> images/results/Data2positions_dfa.txt <==
0.278958,-0.675898,-0.116754,0.000000,0.000042,0.000027,P1
0.249974,-2.521963,-0.344537,0.000000,0.000046,0.000030,P2
0.021616,-3.655609,-0.460163,0.000000,0.000051,0.000034,P2
-0.115976,-4.205019,-0.504873,0.000000,0.000095,0.000093,P2
-0.162147,-4.450802,-0.482892,0.000000,0.000097,0.000098,P2
-0.189365,-4.555692,-0.465017,0.000000,0.000098,0.000102,P2
-0.206089,-4.582676,-0.449428,0.000000,0.000099,0.000107,P2
-0.216424,-4.559474,-0.434897,0.000000,0.000099,0.000116,P2
-0.222490,-4.501074,-0.420861,0.000000,0.000098,0.000120,P2
-0.225528,-4.418173,-0.407235,0.000000,0.000097,0.000124,P2
-0.226373,-4.320182,-0.394233,0.000000,0.000096,0.000129,P2
-0.221466,-4.162129,-0.380334,0.000000,0.000094,0.000134,P0
-0.218580,-4.068966,-0.372141,0.000000,0.000089,0.000143,P0
-0.216678,-4.007442,-0.366729,0.000000,0.000086,0.000148,P0
-0.215331,-3.963710,-0.362882,0.000000,0.000080,0.000158,P0
-0.214326,-3.930978,-0.360001,0.000000,0.000076,0.000163,P0
-0.213546,-3.905520,-0.357761,0.000000,0.000074,0.000166,P0
-0.206122,-3.897298,-0.347547,0.000000,0.000066,0.000177,P0
-0.200035,-3.890554,-0.339168,0.000000,0.000061,0.000183,P0
-0.194947,-3.884914,-0.332161,0.000000,0.000056,0.000188,P0
-0.190629,-3.880124,-0.326207,0.000000,0.000041,0.000198,P0
-0.186915,-3.875999,-0.321077,0.000000,0.000020,0.000207,P0
-0.183682,-3.872407,-0.316608,0.000000,0.000007,0.000211,P0
-0.176378,-3.869174,-0.306983,0.000000,-0.000024,0.000218,P0
-0.169899,-3.866306,-0.298442,0.000000,-0.000036,0.000220,P0
-0.164108,-3.863741,-0.290805,0.000000,-0.000054,0.000223,P0
-0.158899,-3.861434,-0.283929,0.000000,-0.000073,0.000225,P0
-0.154187,-3.859345,-0.277702,0.000000,-0.000115,0.000230,P0
-0.149901,-3.857444,-0.272034,0.000000,-0.000138,0.000233,P0
-0.145985,-3.855706,-0.266849,0.000000,-0.000163,0.000234,P0
-0.142395,-3.854110,-0.262086,0.000000,-0.000215,0.000237,P0
-0.139088,-3.852640,-0.257695,0.000000,-0.000242,0.000239,P0
-0.132663,-3.851225,-0.249338,0.000000,-0.000270,0.000240,P0
-0.126706,-3.849913,-0.241585,0.000000,-0.000299,0.000241,P0
-0.121170,-3.848693,-0.234370,0.000000,-0.000362,0.000242,P0
-0.115915,-3.853501,-0.227641,0.000000,-0.000395,0.000242,P0
-0.111007,-3.857994,-0.221352,0.000000,-0.000429,0.000242,P0
-0.106416,-3.862202,-0.215458,0.000000,-0.000501,0.000241,P0
-0.099040,-3.866099,-0.206011,0.000000,-0.000537,0.000241,P0
-0.092110,-3.869761,-0.197132,0.000000,-0.000575,0.000240,P0
-0.085591,-3.873208,-0.188773,0.000000,-0.000614,0.000239,P0
-0.079453,-3.876457,-0.180890,0.000000,-0.000694,0.000236,P0
-0.073664,-3.879522,-0.173450,0.000000,-0.000735,0.000235,P0
-0.068199,-3.882418,-0.166417,0.000000,-0.000810,0.000232,P0
-0.063034,-3.885157,-0.159764,0.000000,-0.000854,0.000230,P0
-0.048419,-3.887592,-0.155141,0.000000,-0.000900,0.000227,P0
-0.034573,-3.889899,-0.150758,0.000000,-0.000946,0.000225,P0
-0.021451,-3.892086,-0.146598,0.000000,-0.001043,0.000220,P0
-0.009006,-3.894161,-0.142646,0.000000,-0.001145,0.000212,P0
0.002809,-3.896132,-0.138891,0.000000,-0.001197,0.000209,P0
0.014031,-3.898004,-0.135320,0.000000,-0.001251,0.000204,P0
0.027503,-3.899738,-0.128337,0.000000,-0.001361,0.000195,P0
0.040315,-3.901386,-0.121694,0.000000,-0.001404,0.000192,P0
0.052503,-3.902955,-0.115370,0.000000,-0.001462,0.000187,P0
0.064098,-3.904448,-0.109343,0.000000,-0.001585,0.000174,P0
0.075222,-3.911032,-0.103601,0.000000,-0.001649,0.000168,P0
0.085815,-3.917305,-0.098128,0.000000,-0.001716,0.000160,P0
0.095900,-3.923281,-0.092902,0.000000,-0.001933,0.000132,P0
0.105510,-3.928978,-0.087916,0.000000,-0.002009,0.000121,P0
0.114670,-3.934410,-0.083159,0.000000,-0.002086,0.000110,P0
0.123399,-3.939589,-0.078615,0.000000,-0.002240,0.000088,P0
0.131723,-3.944530,-0.074277,0.000000,-0.002316,0.000078,P0
0.133185,-3.949349,-0.065051,0.000000,-0.002391,0.000067,P0
0.134577,-3.953948,-0.056243,0.000000,-0.002466,0.000057,P0
0.135898,-3.958337,-0.047829,0.000000,0.000000,0.000037,P0
0.137156,-3.962526,-0.039793,0.000000,-0.002689,0.000027,P0
0.138354,-3.966525,-0.032117,0.000000,-0.002763,0.000017,P0
0.139490,-3.970344,-0.024780,0.000000,-0.002911,-0.000001,P0
0.140571,-3.973990,-0.017770,0.000000,-0.002982,-0.000010,P0
0.141597,-3.977473,-0.011068,0.000000,-0.003121,-0.000025,P0
0.142573,-3.980799,-0.004663,0.000000,-0.003189,-0.000032,P0
0.143502,-3.983976,0.001459,0.000000,-0.003255,-0.000039,P0
0.141666,-3.987055,0.003851,0.000000,-0.003384,-0.000052,P0
0.142705,-3.995000,0.009600,0.000000,-0.003447,-0.000058,P0
0.137278,-4.002695,0.020131,0.000000,-0.003570,-0.000069,P0
0.132089,-4.010049,0.030198,0.000000,-0.003631,-0.000074,P0
0.127124,-4.017076,0.039823,0.000000,-0.003751,-0.000084,P0
0.122372,-4.023791,0.049028,0.000000,-0.003868,-0.000093,P0
0.117820,-4.030209,0.057833,0.000000,-0.004039,-0.000105,P0
0.113466,-4.036344,0.066251,0.000000,-0.004096,-0.000108,P0
0.109302,-4.042207,0.074300,0.000000,-0.004152,-0.000112,P0
0.105318,-4.047811,0.081997,0.000000,-0.004206,-0.000115,P0
0.101503,-4.053169,0.089358,0.000000,-0.004311,-0.000120,P0
0.097854,-4.058290,0.096398,0.000000,-0.004362,-0.000122,P0
0.094361,-4.063186,0.103130,0.000000,-0.004413,-0.000123,P0
0.091014,-4.067866,0.109572,0.000000,-0.004559,-0.000128,P0
0.087812,-4.072340,0.115733,0.000000,-0.004594,-0.000128,P0
0.084747,-4.076617,0.121624,0.000000,-0.004640,-0.000129,P0
0.081811,-4.080707,0.127261,0.000000,-0.004728,-0.000129,P0
0.078999,-4.084617,0.132654,0.000000,-0.004812,-0.000128,P0
0.076307,-4.088355,0.137812,0.000000,-0.004852,-0.000127,P0
0.076512,-4.096910,0.146191,0.000000,-0.004930,-0.000124,P0
0.076705,-4.105090,0.154204,0.000000,-0.004967,-0.000122,P0
0.076888,-4.112911,0.161867,0.000000,-0.005004,-0.000120,P0
0.077059,-4.120389,0.169196,0.000000,-0.005040,-0.000118,P0
0.077218,-4.127539,0.176207,0.000000,-0.005115,-0.000115,P0
0.077367,-4.134376,0.182913,0.000000,-0.005154,-0.000114,P0
0.071203,-4.146039,0.194337,0.000000,-0.005233,-0.000111,P0
0.065305,-4.157191,0.205265,0.000000,-0.005314,-0.000109,P0
0.059662,-4.167854,0.215715,0.000000,-0.005355,-0.000108,P0
0.054265,-4.178050,0.225710,0.000000,-0.005397,-0.000108,P0
0.046399,-4.187844,0.231828,0.000000,-0.005474,-0.000109,P0
0.038876,-4.197209,0.237680,0.000000,-0.005519,-0.000110,P0
0.031681,-4.206163,0.243278,0.000000,-0.005565,-0.000111,P0
0.024798,-4.214726,0.248633,0.000000,-0.005613,-0.000112,P0
0.018212,-4.222913,0.253759,0.000000,-0.005720,-0.000118,P0
0.011913,-4.230742,0.258662,0.000000,-0.005778,-0.000122,P0
0.005887,-4.238228,0.263353,0.000000,-0.005838,-0.000128,P0
0.006501,-4.245282,0.262837,0.000000,-0.005956,-0.000140,P0
0.007081,-4.252027,0.262352,0.000000,-0.006147,-0.000139,P0
0.007634,-4.258478,0.261891,0.000000,-0.006214,-0.000140,P0
0.008160,-4.264646,0.261453,0.000000,-0.006281,-0.000141,P0
0.008657,-4.270544,0.261043,0.000000,-0.006496,-0.000144,P0
0.009130,-4.276183,0.260655,0.000000,-0.006566,-0.000148,P0
0.009580,-4.281576,0.260286,0.000000,-0.006635,-0.000154,P0
0.010005,-4.286732,0.259940,0.000000,-0.006769,-0.000165,P0
0.003949,-4.286748,0.264618,0.000000,-0.006837,-0.000164,P0
-0.001845,-4.286762,0.269095,0.000000,-0.006902,-0.000158,P0
-0.007390,-4.286777,0.273382,0.000000,-0.007029,-0.000149,P0
-0.012694,-4.286791,0.277482,0.000000,-0.007073,-0.000145,P0
-0.017769,-4.286804,0.281406,0.000000,-0.007129,-0.000141,P0
-0.022627,-4.286818,0.285163,0.000000,-0.007239,-0.000132,P0
-0.027276,-4.286831,0.288759,0.000000,-0.007293,-0.000130,P0
-0.031730,-4.286843,0.292203,0.000000,-0.007448,-0.000125,P0
-0.035992,-4.286856,0.295499,0.000000,-0.007501,-0.000114,P0
-0.040071,-4.286868,0.298654,0.000000,-0.007547,-0.000105,P0
-0.043920,-4.286870,0.301435,0.000000,-0.002177,-0.000341,P0
-0.047600,-4.286871,0.304090,0.000000,-0.002071,-0.000345,P0
-0.051118,-4.286872,0.306624,0.000000,0.000000,0.000000,P0
-0.054481,-4.286872,0.309038,0.000000,-0.001753,-0.000364,P0
-0.057696,-4.286872,0.311342,0.000000,-0.001648,-0.000371,P0
-0.060771,-4.286872,0.313541,0.000000,-0.001549,-0.000371,P0
-0.063709,-4.286872,0.315635,0.000000,-0.001354,-0.000370,P0
-0.066519,-4.286872,0.317634,0.000000,-0.001255,-0.000369,P0
-0.069204,-4.286872,0.319540,0.000000,-0.001152,-0.000369,P0
-0.071771,-4.286872,0.321354,0.000000,-0.000943,-0.000373,P0
-0.074223,-4.286872,0.323079,0.000000,-0.000735,-0.000382,P0
-0.076567,-4.286871,0.324725,0.000000,-0.000632,-0.000385,P0
-0.078807,-4.286870,0.326294,0.000000,-0.000536,-0.000385,P0
-0.080947,-4.286870,0.327783,0.000000,-0.000265,-0.000382,P0
-0.082993,-4.286870,0.329202,0.000000,-0.000161,-0.000380,P0
-0.084948,-4.286870,0.330554,0.000000,-0.000053,-0.000378,P0
-0.086818,-4.286869,0.331838,0.000000,0.000162,-0.000379,P0
-0.088605,-4.286869,0.333061,0.000000,0.000271,-0.000381,P0
-0.090313,-4.286869,0.334225,0.000000,0.000378,-0.000383,P0
-0.091947,-4.286869,0.335330,0.000000,0.000584,-0.000372,P0
-0.093508,-4.286869,0.336382,0.000000,0.000687,-0.000367,P0
-0.095000,-4.286870,0.337384,0.000000,0.000791,-0.000361,P0
-0.099044,-4.291933,0.334890,0.000000,0.001030,-0.000345,P0
-0.102911,-4.296776,0.332495,0.000000,0.001267,-0.000335,P0
-0.106608,-4.301407,0.330195,0.000000,0.001504,-0.000329,P0
-0.110142,-4.305836,0.327991,0.000000,0.001616,-0.000320,P0
-0.107143,-4.309968,0.320871,0.000000,0.001728,-0.000307,P0
-0.104275,-4.313921,0.314053,0.000000,0.001955,-0.000282,P0
-0.101532,-4.317701,0.307528,0.000000,0.002074,-0.000270,P0
-0.098910,-4.321316,0.301283,0.000000,0.002195,-0.000259,P0
-0.096403,-4.324774,0.295306,0.000000,0.002318,-0.000249,P0
-0.094088,-4.323063,0.289579,0.000000,0.002565,-0.000232,P0
-0.091875,-4.321427,0.284098,0.000000,0.002684,-0.000219,P0
-0.089759,-4.319864,0.278851,0.000000,0.002801,-0.000200,P0
-0.087737,-4.318370,0.273828,0.000000,0.002921,-0.000183,P0
-0.085805,-4.316942,0.269014,0.000000,0.003169,-0.000151,P0
-0.083957,-4.315577,0.264405,0.000000,0.003303,-0.000136,P0
-0.084809,-4.319336,0.256551,0.000000,0.003440,-0.000120,P0
-0.085625,-4.322931,0.249028,0.000000,0.003719,-0.000092,P0
-0.086409,-4.326373,0.241802,0.000000,0.004475,0.000000,P0
-0.087159,-4.329665,0.234885,0.000000,0.004598,0.000013,P0
-0.087878,-4.332813,0.228264,0.000000,0.004764,0.000030,P0
-0.088566,-4.335826,0.221918,0.000000,0.005098,0.000070,P0
-0.089225,-4.338708,0.215842,0.000000,0.005268,0.000099,P0
-0.089857,-4.341467,0.210016,0.000000,0.005633,0.000162,P0
-0.090463,-4.344107,0.204436,0.000000,0.005825,0.000194,P0
-0.091046,-4.346634,0.199083,0.000000,0.006224,0.000254,P0
-0.091605,-4.349052,0.193955,0.000000,0.006428,0.000283,P0
-0.092142,-4.351366,0.189033,0.000000,0.006840,0.000351,P0
-0.092659,-4.353582,0.184318,0.000000,0.007047,0.000392,P0
-0.093154,-4.355702,0.179799,0.000000,0.007259,0.000432,P0
-0.093631,-4.357733,0.175459,0.000000,0.007703,0.000514,P0
-0.094089,-4.359677,0.171298,0.000000,0.007929,0.000554,P0
-0.094532,-4.361542,0.167289,0.000000,0.008626,0.000669,P0
-0.094957,-4.363326,0.163445,0.000000,0.008861,0.000712,P0
-0.095366,-4.365035,0.159759,0.000000,0.009099,0.000761,P0
-0.095680,-4.371691,0.156212,0.000000,0.009594,0.000860,P0
-0.095982,-4.378059,0.152809,0.000000,0.009851,0.000910,P0
-0.096274,-4.384150,0.149547,0.000000,0.010045,0.000946,P0
-0.096557,-4.389979,0.146404,0.000000,0.010575,0.001043,P0
-0.096831,-4.395555,0.143386,0.000000,0.010847,0.001092,P0
-0.097096,-4.400889,0.140489,0.000000,0.011118,0.001147,P0
-0.097353,-4.405993,0.137706,0.000000,0.011393,0.001208,P0
-0.097603,-4.410879,0.135020,0.000000,0.011959,0.001328,P0
-0.097846,-4.415554,0.132439,0.000000,0.012249,0.001388,P0
-0.098081,-4.420027,0.129958,0.000000,0.012543,0.001448,P0
-0.098311,-4.424310,0.127560,0.000000,0.013135,0.001566,P0
-0.098534,-4.428408,0.125253,0.000000,0.013433,0.001624,P0
-0.098750,-4.432329,0.123035,0.000000,0.013734,0.001683,P0
-0.098962,-4.436084,0.120886,0.000000,0.014339,0.001817,P0
-0.092792,-4.439578,0.113799,0.000000,0.014950,0.001954,P0
-0.086899,-4.442925,0.106995,0.000000,0.015572,0.002091,P0
-0.081268,-4.446129,0.100474,0.000000,0.015885,0.002159,P0
-0.078591,-4.449244,0.090763,0.000000,0.016671,0.002327,P0
-0.075954,-4.457244,0.081464,0.000000,0.016995,0.002393,P0
-0.073442,-4.464899,0.072541,0.000000,0.017656,0.002526,P0
-0.071042,-4.472223,0.063998,0.000000,0.017909,0.002577,P0
-0.068752,-4.479229,0.055814,0.000000,0.018249,0.002643,P0
-0.066576,-4.485937,0.047942,0.000000,0.019294,0.002839,P0
-0.064501,-4.492354,0.040399,0.000000,0.019641,0.002908,P0
-0.062521,-4.498495,0.033171,0.000000,0.019989,0.002983,P0
-0.060632,-4.504370,0.026243,0.000000,0.020342,0.003057,P0
-0.058835,-4.509994,0.019588,0.000000,0.021054,0.003204,P0
-0.057122,-4.515376,0.013207,0.000000,0.021417,0.003276,P0
-0.055488,-4.520526,0.007090,0.000000,0.021781,0.003347,P0
-0.053930,-4.525453,0.001224,0.000000,0.022147,0.003417,P0
-0.052452,-4.530174,-0.004434,0.000000,0.023242,0.003624,P0
-0.044664,-4.534588,-0.014866,0.000000,0.023606,0.003700,P0
-0.037221,-4.538813,-0.024858,0.000000,0.023974,0.003777,P0
-0.027420,-4.542819,-0.031021,0.000000,0.025095,0.004012,P0
-0.017976,-4.551675,-0.036949,0.000000,0.025855,0.004166,P0
-0.008950,-4.560148,-0.042633,0.000000,0.026238,0.004242,P0
-0.000330,-4.568256,-0.048103,0.000000,0.027003,0.004396,P0
0.005208,-4.576058,-0.056791,0.000000,0.027383,0.004478,P0
0.010492,-4.583527,-0.065141,0.000000,0.028355,0.004676,P0
0.015535,-4.590676,-0.073160,0.000000,0.029139,0.004834,P0
0.020352,-4.597516,-0.080846,0.000000,0.029533,0.004913,P0
0.024950,-4.604063,-0.088230,0.000000,0.030327,0.005067,P0
0.029341,-4.610328,-0.095309,0.000000,0.030726,0.005143,P0
0.033536,-4.616322,-0.102096,0.000000,0.031125,0.005219,P0
0.037543,-4.622057,-0.108603,0.000000,0.031527,0.005295,P0
0.041366,-4.627548,-0.114861,0.000000,0.032317,0.005452,P0
0.045016,-4.632802,-0.120862,0.000000,0.032709,0.005531,P0
0.048502,-4.637831,-0.126617,0.000000,0.033104,0.005612,P0
0.051907,-4.647664,-0.132156,0.000000,0.033889,0.005766,P0
0.055158,-4.657071,-0.137469,0.000000,0.034281,0.005841,P0
0.064640,-4.665966,-0.147574,0.000000,0.034672,0.005914,P0
0.073698,-4.674479,-0.157270,0.000000,0.035441,0.006070,P0
0.082349,-4.682627,-0.166575,0.000000,0.036210,0.006228,P0
0.090616,-4.690421,-0.175491,0.000000,0.036594,0.006307,P0
0.098517,-4.697879,-0.184034,0.000000,0.036981,0.006386,P0
0.106062,-4.705016,-0.192237,0.000000,0.037757,0.006538,P0
0.113272,-4.711845,-0.200098,0.000000,0.038146,0.006613,P0
0.120156,-4.718382,-0.207649,0.000000,0.038914,0.006770,P0
0.126734,-4.724637,-0.214887,0.000000,0.039303,0.006851,P0
0.133020,-4.730622,-0.221825,0.000000,0.039691,0.006931,P0
0.136484,-4.746433,-0.231934,0.000000,0.040474,0.007089,P0
0.146170,-4.761452,-0.246625,0.000000,0.040868,0.007166,P0
0.155424,-4.775821,-0.260709,0.000000,0.041660,0.007317,P0
0.164268,-4.789565,-0.274193,0.000000,0.042056,0.007392,P0
0.172720,-4.802711,-0.287105,0.000000,0.042450,0.007472,P0
0.180798,-4.815286,-0.299470,0.000000,0.042845,0.007554,P0
0.188513,-4.827318,-0.311329,0.000000,0.043637,0.007716,P0
0.195886,-4.838827,-0.322682,0.000000,0.043935,0.007776,P0
0.202932,-4.849835,-0.333556,0.000000,0.044336,0.007857,P0
0.209665,-4.860366,-0.343972,0.000000,0.044736,0.007936,P0
0.216093,-4.870443,-0.353967,0.000000,0.045539,0.008090,P0
0.222234,-4.880083,-0.363543,0.000000,0.045937,0.008171,P0
0.228097,-4.889309,-0.372736,0.000000,0.046743,0.008345,P0
0.233699,-4.898135,-0.381544,0.000000,0.047155,0.008431,P0
0.239045,-4.906583,-0.390004,0.000000,0.000000,0.000000,P0
0.244153,-4.914665,-0.398112,0.000000,0.048415,0.008688,P0
0.255489,-4.927316,-0.410909,0.000000,0.049265,0.008855,P0
0.266406,-4.944436,-0.423165,0.000000,0.049691,0.008940,P0
0.276841,-4.960811,-0.434904,0.000000,0.050114,0.009029,P0
0.289510,-4.976434,-0.442726,0.000000,0.050967,0.009212,P0
0.301614,-4.991382,-0.450244,0.000000,0.051826,0.009396,P0
0.310480,-5.005728,-0.460911,0.000000,0.052694,0.009577,P0
0.318953,-5.019450,-0.471131,0.000000,0.053130,0.009666,P0
0.327127,-5.037599,-0.480942,0.000000,0.054002,0.009846,P0
0.334939,-5.054957,-0.490338,0.000000,0.054327,0.009916,P0
0.342406,-5.071560,-0.499343,0.000000,0.054766,0.010008,P0
0.349536,-5.087445,-0.507992,0.000000,0.055652,0.010191,P0
0.356350,-5.102639,-0.516283,0.000000,0.056099,0.010281,P0
0.362855,-5.117178,-0.524260,0.000000,0.057228,0.010504,P0
0.375451,-5.130982,-0.536915,0.000000,0.057682,0.010592,P0
0.387489,-5.144191,-0.549056,0.000000,0.058588,0.010772,P0
0.406438,-5.161724,-0.577580,0.000000,0.059041,0.010864,P0
0.424536,-5.178517,-0.604975,0.000000,0.061767,0.011459,P0
0.441840,-5.194580,-0.631192,0.000000,0.062226,0.011559,P0
0.458380,-5.209949,-0.656303,0.000000,0.063147,0.011757,P0
0.471495,-5.224693,-0.683772,0.000000,0.063493,0.011831,P0
0.484033,-5.238797,-0.710059,0.000000,0.063950,0.011934,P0
0.502399,-5.252185,-0.740223,0.000000,0.064407,0.012041,P0
0.519958,-5.264992,-0.769088,0.000000,0.064864,0.012145,P0
0.536743,-5.277248,-0.796730,0.000000,0.065778,0.012356,P0
0.552792,-5.288973,-0.823184,0.000000,0.066237,0.012461,P0
0.568131,-5.300199,-0.848541,0.000000,0.067615,0.012771,P0
0.582796,-5.310938,-0.872809,0.000000,0.068076,0.012874,P0
0.596816,-5.321217,-0.896057,0.000000,0.069002,0.013082,P0
0.616600,-5.330947,-0.923314,0.000000,0.069465,0.013188,P0
0.635517,-5.340256,-0.949400,0.000000,0.069928,0.013296,P0
0.653602,-5.349168,-0.974385,0.000000,0.070848,0.013513,P0
0.670894,-5.357695,-0.998297,0.000000,0.071309,0.013623,P0
0.687427,-5.365854,-1.021184,0.000000,0.071770,0.013731,P0
0.703233,-5.373665,-1.043110,0.000000,0.072686,0.013943,P0
0.718342,-5.381144,-1.064117,0.000000,0.073597,0.014148,P0
0.730089,-5.388344,-1.087666,0.000000,0.074048,0.014253,P0
0.747699,-5.395130,-1.115210,0.000000,0.074493,0.014364,P0
0.764535,-5.401629,-1.141589,0.000000,0.075377,0.014576,P0
0.780550,-5.402833,-1.166848,0.000000,0.076149,0.014759,P0
0.795860,-5.403994,-1.191040,0.000000,0.077029,0.014965,P0
0.810498,-5.405108,-1.214194,0.000000,0.077470,0.015068,P0
0.824495,-5.406178,-1.236355,0.000000,0.077913,0.015172,P0
0.837875,-5.407211,-1.257585,0.000000,0.078793,0.015399,P0
0.850668,-5.408204,-1.277906,0.000000,0.079244,0.015515,P0
0.869278,-5.409056,-1.302365,0.000000,0.079700,0.015631,P0
0.887073,-5.409875,-1.325775,0.000000,0.080166,0.015750,P0
0.904083,-5.410669,-1.348202,0.000000,0.081110,0.015987,P0
0.917646,-5.411482,-1.373130,0.000000,0.082065,0.016224,P0
0.930612,-5.412265,-1.396990,0.000000,0.082541,0.016343,P0
0.943008,-5.413019,-1.419826,0.000000,0.083011,0.016472,P0
0.954860,-5.413746,-1.441684,0.000000,0.083485,0.016600,P0
0.966188,-5.414452,-1.462629,0.000000,0.084438,0.016856,P0
0.977018,-5.415133,-1.482678,0.000000,0.084922,0.016984,P0
0.987372,-5.415790,-1.501872,0.000000,0.085406,0.017112,P0
1.003647,-5.416326,-1.525275,0.000000,0.086382,0.017368,P0
1.019206,-5.416850,-1.547698,0.000000,0.087360,0.017635,P0
1.034081,-5.417357,-1.569161,0.000000,0.087848,0.017775,P0
1.048304,-5.417848,-1.589707,0.000000,0.088344,0.017916,P0
1.061979,-5.423349,-1.609399,0.000000,0.089347,0.018201,P0
1.075054,-5.428616,-1.628252,0.000000,0.089860,0.018345,P0
1.087549,-5.433664,-1.646326,0.000000,0.090895,0.018632,P0
1.099494,-5.438498,-1.663632,0.000000,0.091417,0.018775,P0
1.110913,-5.443128,-1.680204,0.000000,0.091937,0.018919,P0
1.121828,-5.447560,-1.696074,0.000000,0.092457,0.019063,P0
1.132258,-5.451813,-1.711295,0.000000,0.093481,0.019372,P0
1.148608,-5.455781,-1.730874,0.000000,0.093868,0.019487,P0
1.164238,-5.459583,-1.749618,0.000000,0.094389,0.019643,P0
1.179181,-5.463225,-1.767567,0.000000,0.094913,0.019800,P0
1.190766,-5.466758,-1.788193,0.000000,0.095435,0.019957,P0
1.201836,-5.470150,-1.807964,0.000000,0.096483,0.020267,P0
1.212418,-5.473402,-1.826892,0.000000,0.097002,0.020428,P0
1.222521,-5.476538,-1.845073,0.000000,0.098840,0.021047,P0
1.232172,-5.479552,-1.862506,0.000000,0.099916,0.021402,P0
1.241392,-5.482446,-1.879212,0.000000,0.100731,0.021666,P0
1.250205,-5.485221,-1.895212,0.000000,0.101279,0.021843,P0
1.258626,-5.487883,-1.910536,0.000000,0.101828,0.022019,P0
1.273047,-5.490341,-1.930244,0.000000,0.102928,0.022387,P0
1.286831,-5.492699,-1.949115,0.000000,0.103485,0.022578,P0
1.297227,-5.489989,-1.970625,0.000000,0.104042,0.022768,P0
1.307163,-5.487404,-1.991219,0.000000,0.104607,0.022957,P0
1.316653,-5.484950,-2.010963,0.000000,0.105748,0.023334,P0
1.325723,-5.482611,-2.029868,0.000000,0.106325,0.023522,P0
1.334391,-5.480383,-2.047972,0.000000,0.106903,0.023712,P0
1.342671,-5.478267,-2.065328,0.000000,0.107915,0.024066,P0
1.350583,-5.476253,-2.081951,0.000000,0.108503,0.024270,P0
1.364523,-5.474233,-2.102880,0.000000,0.109094,0.024475,P0
1.377836,-5.472327,-2.122972,0.000000,0.110911,0.025083,P0
1.387861,-5.470557,-2.145653,0.000000,0.111525,0.025286,P0
1.397442,-5.468874,-2.167369,0.000000,0.112144,0.025490,P0
1.406597,-5.467274,-2.188163,0.000000,0.112766,0.025698,P0
1.415340,-5.465762,-2.208103,0.000000,0.114024,0.026133,P0
1.433591,-5.454126,-2.240651,0.000000,0.114662,0.026350,P0
1.450944,-5.438009,-2.271861,0.000000,0.116597,0.026999,P0
1.467525,-5.422615,-2.301762,0.000000,0.117893,0.027438,P0
1.483374,-5.407905,-2.330385,0.000000,0.118544,0.027667,P0
1.498525,-5.393848,-2.357784,0.000000,0.119200,0.027894,P0
1.519380,-5.380323,-2.389049,0.000000,0.120524,0.028347,P0
1.539312,-5.367408,-2.419006,0.000000,0.121862,0.028799,P0
1.558366,-5.355068,-2.447681,0.000000,0.122534,0.029024,P0
1.576580,-5.343278,-2.475132,0.000000,0.123206,0.029251,P0
1.593993,-5.332013,-2.501412,0.000000,0.123880,0.029485,P0
1.610633,-5.321262,-2.526602,0.000000,0.125231,0.029960,P0
1.626539,-5.310992,-2.550720,0.000000,0.125910,0.030198,P0
1.638958,-5.296214,-2.577276,0.000000,0.127105,0.030615,P0
1.650828,-5.282093,-2.602701,0.000000,0.127792,0.030852,P0
1.662173,-5.268599,-2.627044,0.000000,0.128481,0.031090,P0
1.679388,-5.255614,-2.655389,0.000000,0.129861,0.031574,P0
1.695845,-5.243207,-2.682524,0.000000,0.130554,0.031825,P0
1.711575,-5.231354,-2.708504,0.000000,0.131253,0.032073,P0
1.726612,-5.220030,-2.733378,0.000000,0.131953,0.032322,P0
1.740980,-5.209223,-2.757226,0.000000,0.133364,0.032820,P0
1.754626,-5.193892,-2.780093,0.000000,0.134777,0.033312,P0
1.767670,-5.179242,-2.801990,0.000000,0.135482,0.033560,P0
1.780139,-5.165244,-2.822961,0.000000,0.136184,0.033815,P0
1.792056,-5.151869,-2.843045,0.000000,0.136887,0.034075,P0
1.807120,-5.139043,-2.870760,0.000000,0.138302,0.034596,P0
1.821520,-5.126788,-2.897294,0.000000,0.139013,0.034856,P0
1.835284,-5.115081,-2.922698,0.000000,0.139727,0.035115,P0
1.848433,-5.103909,-2.947054,0.000000,0.141160,0.035631,P0
1.861002,-5.093236,-2.970377,0.000000,0.141878,0.035890,P0
1.873008,-5.083054,-2.992742,0.000000,0.143310,0.036429,P0
1.884403,-5.068310,-3.014161,0.000000,0.144031,0.036701,P0
1.895293,-5.054223,-3.034674,0.000000,0.144762,0.036973,P0
1.905701,-5.040764,-3.054323,0.000000,0.145497,0.037243,P0
1.922023,-5.027814,-3.078184,0.000000,0.146977,0.037782,P0
1.937625,-5.015442,-3.101034,0.000000,0.147718,0.038053,P0
1.949840,-5.003667,-3.126357,0.000000,0.148458,0.038331,P0
1.961429,-4.987413,-3.150638,0.000000,0.149944,0.038898,P0
1.975123,-4.966820,-3.170448,0.000000,0.150689,0.039182,P0
2.025020,-4.916424,-3.207576,0.000000,0.151440,0.039467,P0
2.079021,-4.863134,-3.248153,0.000000,0.152953,0.040033,P0
2.130573,-4.807169,-3.286989,0.000000,0.153714,0.040315,P0
2.186164,-4.748542,-3.329165,0.000000,0.154475,0.040597,P0
2.248315,-4.687325,-3.371097,0.000000,0.155233,0.040880,P0
2.307655,-4.623792,-3.411260,0.000000,0.156734,0.041459,P0
2.361614,-4.558076,-3.453140,0.000000,0.157483,0.041747,P0
2.428584,-4.489976,-3.499793,0.000000,0.158228,0.042034,P0
2.498993,-4.424776,-3.549477,0.000000,0.159710,0.042597,P0
2.566154,-4.352403,-3.597020,0.000000,0.160447,0.042876,P0
2.636664,-4.278097,-3.647555,0.000000,0.161904,0.043433,P0
2.710382,-4.201931,-3.700917,0.000000,0.162624,0.043717,P0
2.789949,-4.128961,-3.753543,0.000000,0.163348,0.044000,P0
2.881320,-4.048919,-3.810503,0.000000,0.164798,0.044564,P0
2.977688,-3.967220,-3.866561,0.000000,0.165344,0.044774,P0
3.070735,-3.884073,-3.932088,0.000000,0.166070,0.045053,P0
3.174916,-3.789279,-4.001384,0.000000,0.167526,0.045611,P0
3.283613,-3.698497,-4.069247,0.000000,0.168251,0.045899,P0
3.396548,-3.606532,-4.135741,0.000000,0.168981,0.046186,P0
3.513530,-3.513447,-4.200956,0.000000,0.170446,0.046762,P0
3.640848,-3.424196,-4.269924,0.000000,0.171183,0.047049,P0
3.766103,-3.328775,-4.344386,0.000000,0.172654,0.047618,P0
5.056487,-2.340486,-5.046819,0.000000,0.173387,0.047900,P1
6.553836,-1.152969,-5.902835,0.000000,0.174828,0.048484,P1
7.297369,-0.567520,-6.505864,0.000000,0.176270,0.049077,P1
7.664478,-0.242669,-6.750711,0.000000,0.176995,0.049373,P1
7.916381,0.030146,-6.929397,0.000000,0.178458,0.049961,P1
8.089952,0.232908,-7.108312,0.000000,0.179190,0.050254,P1
8.308431,0.397276,-7.172581,0.000000,0.180292,0.050693,P1
8.461911,0.534837,-7.179973,0.000000,0.181756,0.051290,P1
8.595657,0.688650,-7.207608,0.000000,0.182490,0.051595,P1
8.737544,0.852012,-7.303769,0.000000,0.183223,0.051899,P1
8.808008,0.987144,-7.461252,0.000000,0.185784,0.052977,P1
8.833728,1.068828,-7.569414,0.000000,0.187256,0.053591,P1
8.812637,1.138273,-7.731679,0.000000,0.188731,0.054201,P1
8.770945,1.168452,-7.917591,0.000000,0.190199,0.054817,P1
8.692274,1.167110,-8.072927,0.000000,0.190930,0.055132,P1
8.607223,1.141678,-8.253187,0.000000,0.192397,0.055759,P1
8.610465,1.278355,-8.726809,0.000000,0.196702,0.057661,P1
8.596096,1.405726,-9.107439,0.000000,0.197409,0.057975,P1
8.607330,1.496369,-9.434747,0.000000,0.198815,0.058596,P1
8.604252,1.585665,-9.684425,0.000000,0.199517,0.058904,P1
8.714905,1.676870,-9.865279,0.000000,0.200913,0.059530,P1
8.815551,1.769007,-9.969083,0.000000,0.201611,0.059850,P1
8.961387,1.863545,-10.018413,0.000000,0.203010,0.060492,P1
9.091584,1.930006,-10.014467,0.000000,0.203716,0.060812,P1
9.229073,2.003550,-10.018846,0.000000,0.204425,0.061131,P1
9.334530,2.053380,-10.003752,0.000000,0.205135,0.061449,P1
9.450325,2.084240,-10.005168,0.000000,0.207082,0.062336,P1
9.574485,2.130121,-10.022890,0.000000,0.207791,0.062664,P1
9.667883,2.159115,-10.026662,0.000000,0.209210,0.063317,P1
9.772654,2.205207,-10.049787,0.000000,0.209922,0.063641,P1
9.903946,2.236905,-10.070175,0.000000,0.210633,0.063964,P1
10.003002,2.285988,-10.079803,0.000000,0.211344,0.064287,P1
10.112936,2.320958,-10.111245,0.000000,0.212757,0.064945,P1
10.194167,2.343649,-10.132032,0.000000,0.213826,0.065447,P1
10.234435,2.386086,-10.164801,0.000000,0.215075,0.066033,P1
10.256607,2.446154,-10.187531,0.000000,0.215793,0.066366,P1
10.286913,2.491613,-10.252667,0.000000,0.217228,0.067028,P1
10.303336,2.524291,-10.303433,0.000000,0.217944,0.067360,P1
10.307894,2.606240,-10.341661,0.000000,0.218655,0.067699,P1
10.342412,2.670788,-10.399290,0.000000,0.220080,0.068381,P1
10.386755,2.749886,-10.493865,0.000000,0.220796,0.068719,P1
10.417330,2.870776,-10.569067,0.000000,0.221512,0.069057,P1
10.490575,3.027403,-10.636828,0.000000,0.223658,0.070062,P1
10.584742,3.183152,-10.718317,0.000000,0.225075,0.070741,P1
10.728571,3.337352,-10.769962,0.000000,0.225784,0.071085,P1
10.881566,3.488524,-10.837078,0.000000,0.226493,0.071431,P1
11.057064,3.636309,-10.897097,0.000000,0.227916,0.072117,P1
11.288014,3.811126,-10.980728,0.000000,0.228628,0.072457,P1
11.853856,4.252908,-11.181657,0.000000,0.229339,0.072797,P1
12.374253,4.644531,-11.354618,0.000000,0.230773,0.073476,P1
12.762990,4.957260,-11.533279,0.000000,0.231492,0.073814,P1
13.120812,5.231000,-11.683596,0.000000,0.232211,0.074151,P1
13.395644,5.468973,-11.799431,0.000000,0.233638,0.074839,P1
13.690953,5.677353,-11.924486,0.000000,0.234351,0.075188,P1
13.981552,5.860126,-12.006870,0.000000,0.235063,0.075537,P1
14.267776,6.021524,-12.052949,0.000000,0.235777,0.075885,P1
14.533863,6.165143,-12.089569,0.000000,0.237211,0.076580,P1
14.782787,6.294714,-12.119038,0.000000,0.237928,0.076925,P1
15.017369,6.413456,-12.143497,0.000000,0.238645,0.077271,P1
15.208419,6.493554,-12.206024,0.000000,0.240071,0.077970,P1
15.449766,6.543572,-12.269750,0.000000,0.240607,0.078238,P1
15.734443,6.599665,-12.334733,0.000000,0.241324,0.078594,P1
16.040366,6.632398,-12.421678,0.000000,0.242775,0.079309,P1
16.325235,6.676278,-12.497230,0.000000,0.243508,0.079666,P1
16.646193,6.702028,-12.572419,0.000000,0.244984,0.080381,P1
16.943210,6.712839,-12.637709,0.000000,0.245723,0.080740,P1
17.256201,6.772818,-12.724693,0.000000,0.247202,0.081478,P1
17.496408,6.844525,-12.861764,0.000000,0.247946,0.081846,P1
17.706620,6.926977,-13.000116,0.000000,0.249450,0.082581,P1
17.892165,7.018767,-13.138359,0.000000,0.250203,0.082946,P1
18.111606,7.149188,-13.285191,0.000000,0.251715,0.083680,P1
18.307360,7.281368,-13.429004,0.000000,0.252470,0.084057,P1
18.505995,7.384420,-13.620374,0.000000,0.254781,0.085194,P1
18.722714,7.552529,-13.830467,0.000000,0.255558,0.085574,P1
18.918763,7.684990,-14.025329,0.000000,0.256723,0.086138,P1
19.064828,7.815518,-14.247114,0.000000,0.258267,0.086884,P1
19.169185,7.944095,-14.490566,0.000000,0.259032,0.087256,P1
19.271605,8.070877,-14.710647,0.000000,0.262192,0.088951,P1
19.352334,8.195879,-14.858414,0.000000,0.262931,0.089347,P1
19.438226,8.319553,-14.994573,0.000000,0.263675,0.089742,P1
19.492033,8.441362,-15.091433,0.000000,0.264415,0.090134,P1
19.526293,8.531509,-15.226803,0.000000,0.265890,0.090913,P1
19.545207,8.624881,-15.395724,0.000000,0.266623,0.091303,P1
19.424300,9.049360,-15.828937,0.000000,0.267350,0.091696,P1
19.334984,9.546617,-16.301707,0.000000,0.271608,0.094117,P1
19.218203,9.980131,-16.722233,0.000000,0.272313,0.094528,P1
19.151186,10.355360,-17.082879,0.000000,0.273019,0.094936,P1
19.058644,10.676457,-17.401062,0.000000,0.273724,0.095341,P1
19.010454,10.950490,-17.599666,0.000000,0.275133,0.096151,P1
19.007447,11.183881,-17.767170,0.000000,0.275833,0.096558,P1
19.004743,11.411919,-17.880134,0.000000,0.277914,0.097820,P1
19.025271,11.576603,-17.998667,0.000000,0.278610,0.098239,P1
19.010656,11.717311,-18.114851,0.000000,0.279307,0.098656,P1
18.998033,11.839633,-18.189968,0.000000,0.280698,0.099485,P1
18.971198,11.947899,-18.252297,0.000000,0.281391,0.099897,P1
18.942105,12.075854,-18.214668,0.000000,0.283750,0.101385,P1
18.934034,12.192829,-18.144331,0.000000,0.284417,0.101810,P1
18.944091,12.301629,-18.049540,0.000000,0.285079,0.102234,P1
18.937183,12.404121,-17.978451,0.000000,0.285741,0.102655,P1
18.932117,12.472531,-17.910262,0.000000,0.287055,0.103488,P1
18.896382,12.512692,-17.887834,0.000000,0.287707,0.103903,P1
18.850745,12.530612,-17.885579,0.000000,0.288352,0.104317,P1
18.813258,12.531539,-17.880925,0.000000,0.289471,0.105051,P1
18.804764,12.550280,-17.925072,0.000000,0.000000,0.000000,P1
18.799663,12.555559,-17.960541,0.000000,0.290749,0.105886,P1
18.797256,12.550676,-17.988260,0.000000,0.291388,0.106300,P1
18.780252,12.568082,-18.029939,0.000000,0.292657,0.107120,P1
18.751199,12.575739,-18.083233,0.000000,0.293288,0.107530,P1
18.733490,12.606193,-18.196584,0.000000,0.293910,0.107948,P1
18.752023,12.657151,-18.248249,0.000000,0.294533,0.108369,P1
18.806593,12.755744,-18.317542,0.000000,0.295774,0.109210,P1
18.859413,12.864210,-18.442599,0.000000,0.296395,0.109627,P1
18.872052,12.949598,-18.584593,0.000000,0.297015,0.110043,P1
18.935198,13.075731,-18.708267,0.000000,0.298860,0.111298,P1
19.042126,13.176251,-18.814780,0.000000,0.299469,0.111724,P1
19.130455,13.283101,-18.896724,0.000000,0.300688,0.112570,P1
19.209934,13.605138,-19.099338,0.000000,0.301297,0.112992,P1
19.256518,13.898653,-19.282697,0.000000,0.301906,0.113412,P1
19.328814,14.165055,-19.457190,0.000000,0.302513,0.113833,P1
19.374396,14.404775,-19.684687,0.000000,0.303708,0.114695,P1
19.374964,14.619681,-19.905473,0.000000,0.304307,0.115126,P1
19.369639,14.812728,-20.077924,0.000000,0.305513,0.115986,P1
19.344490,14.956446,-20.228493,0.000000,0.306115,0.116412,P1
19.340921,15.088758,-20.390077,0.000000,0.306717,0.116837,P1
19.302328,15.211127,-20.551676,0.000000,0.307315,0.117262,P1
19.244249,15.355807,-20.621696,0.000000,0.308498,0.118132,P1
19.247403,15.491501,-20.673685,0.000000,0.309087,0.118569,P1
19.265375,15.619133,-20.681990,0.000000,0.310268,0.119438,P1
19.366331,15.741577,-20.643374,0.000000,0.310857,0.119868,P1
19.505018,15.859449,-20.608208,0.000000,0.312026,0.120726,P1
19.738171,16.004955,-20.496116,0.000000,0.313178,0.121600,P1
19.947350,16.142807,-20.373010,0.000000,0.313756,0.122037,P1
20.171683,16.244768,-20.273419,0.000000,0.314340,0.122473,P1
20.384498,16.315943,-20.146097,0.000000,0.315507,0.123339,P1
20.568798,16.391529,-20.017591,0.000000,0.316090,0.123769,P1
20.727730,16.441909,-19.890146,0.000000,0.316669,0.124199,P1
20.885617,16.501988,-19.816010,0.000000,0.317815,0.125077,P1
20.987987,16.570623,-19.779037,0.000000,0.318387,0.125518,P1
21.091355,16.648082,-19.712298,0.000000,0.318959,0.125958,P1
21.218141,16.733908,-19.670591,0.000000,0.319532,0.126395,P1
21.311372,16.796099,-19.641240,0.000000,0.320952,0.127480,P1
21.413950,16.869181,-19.651893,0.000000,0.321515,0.127912,P1
21.486891,16.951363,-19.666186,0.000000,0.322070,0.128351,P1
21.551113,17.041646,-19.662223,0.000000,0.323179,0.129235,P1
21.598508,17.138809,-19.733405,0.000000,0.323739,0.129678,P1
21.595212,17.181010,-19.838053,0.000000,0.324860,0.130556,P1
21.581751,17.207101,-19.928221,0.000000,0.325417,0.130991,P1
21.599414,17.220893,-20.034167,0.000000,0.325973,0.131425,P1
21.606860,17.224523,-20.122198,0.000000,0.326527,0.131862,P1
21.574127,17.219851,-20.234896,0.000000,0.327622,0.132748,P1
21.562532,17.210111,-20.376788,0.000000,0.328169,0.133191,P1
21.547740,17.226673,-20.491756,0.000000,0.328719,0.133631,P1
21.515277,17.235939,-20.603286,0.000000,0.330367,0.134939,P1
21.484884,17.239862,-20.690230,0.000000,0.330913,0.135375,P1
21.441045,17.239407,-20.776250,0.000000,0.331453,0.135818,P1
21.402708,17.235942,-20.840766,0.000000,0.331991,0.136261,P1
21.386426,17.290523,-21.100197,0.000000,0.333062,0.137139,P1
21.372949,17.334559,-21.311753,0.000000,0.333591,0.137577,P1
21.384043,17.369453,-21.530313,0.000000,0.334112,0.138018,P1
21.377900,17.395582,-21.723273,0.000000,0.335020,0.138796,P1
21.411184,17.415132,-21.902219,0.000000,0.335536,0.139236,P1
21.477262,17.458914,-22.068621,0.000000,0.337061,0.140532,P1
21.532560,17.522971,-22.193633,0.000000,0.337562,0.140958,P1
21.600086,17.574189,-22.333892,0.000000,0.338544,0.141823,P1
21.654860,17.643721,-22.436876,0.000000,0.339033,0.142255,P1
21.714074,17.728651,-22.487952,0.000000,0.340002,0.143118,P1
21.814771,17.826839,-22.525527,0.000000,0.340485,0.143545,P1
21.912012,17.934953,-22.523162,0.000000,0.340963,0.143968,P1
22.043394,18.051322,-22.518265,0.000000,0.341318,0.144284,P1
22.186609,18.173444,-22.533789,0.000000,0.342251,0.145132,P1
22.354783,18.299962,-22.547551,0.000000,0.342713,0.145561,P1
22.488492,18.428396,-22.551637,0.000000,0.343621,0.146413,P1
22.629710,18.558419,-22.578252,0.000000,0.344074,0.146836,P1
22.808753,18.689518,-22.583898,0.000000,0.344970,0.147670,P1
22.971284,18.790254,-22.633787,0.000000,0.345411,0.148085,P1
23.204054,18.926001,-22.690226,0.000000,0.346272,0.148929,P1
23.403254,19.090050,-22.712729,0.000000,0.346700,0.149352,P1
23.557057,19.217298,-22.726856,0.000000,0.347129,0.149774,P1
23.725088,19.343220,-22.743738,0.000000,0.347988,0.150610,P1
23.866439,19.497206,-22.733495,0.000000,0.348838,0.151438,P1
24.007419,19.645303,-22.750985,0.000000,0.349255,0.151854,P1
24.126722,19.757495,-22.742224,0.000000,0.349669,0.152275,P1
24.227217,19.868757,-22.711509,0.000000,0.350497,0.153119,P1
24.312317,19.979583,-22.662658,0.000000,0.350911,0.153537,P1
24.390837,20.090248,-22.670428,0.000000,0.351733,0.154365,P1
24.458863,20.201013,-22.656002,0.000000,0.352038,0.154674,P1
24.524167,20.342090,-22.693788,0.000000,0.352437,0.155092,P1
24.604962,20.449047,-22.755771,0.000000,0.353618,0.156370,P1
24.683123,20.556573,-22.858147,0.000000,0.354402,0.157219,P1
24.721923,20.634320,-22.963858,0.000000,0.354795,0.157639,P1
24.797670,20.718161,-23.059804,0.000000,0.355186,0.158056,P1
24.815177,21.136219,-23.411785,0.000000,0.355956,0.158898,P1
24.770193,21.567467,-23.766872,0.000000,0.357462,0.160605,P1
24.713207,21.915860,-24.149408,0.000000,0.358021,0.161232,P1
24.619631,22.219099,-24.429535,0.000000,0.358762,0.162066,P1
24.519488,22.452090,-24.669261,0.000000,0.359124,0.162493,P1
24.431603,22.654434,-24.852408,0.000000,0.359489,0.162920,P1
24.324194,22.800131,-25.027954,0.000000,0.360214,0.163773,P1
24.272174,22.899505,-25.185938,0.000000,0.360666,0.164299,P1
24.246687,22.960585,-25.278792,0.000000,0.361025,0.164717,P1
24.227909,22.990682,-25.337611,0.000000,0.361734,0.165551,P1
24.214875,22.996813,-25.368961,0.000000,0.362080,0.165976,P1
24.167961,23.014361,-25.348912,0.000000,0.362425,0.166402,P1
24.130649,23.014489,-25.317285,0.000000,0.363102,0.167247,P1
24.117576,23.032078,-25.257698,0.000000,0.363437,0.167663,P1
24.109456,23.035962,-25.197383,0.000000,0.364095,0.168486,P1
24.082897,23.059284,-25.088306,0.000000,0.364416,0.168896,P1
24.078564,23.101054,-24.969889,0.000000,0.364653,0.169207,P1
24.077341,23.128895,-24.866780,0.000000,0.365309,0.170037,P1
24.094659,23.145715,-24.758321,0.000000,0.365644,0.170452,P1
24.056977,23.152629,-24.658272,0.000000,0.365979,0.170864,P1
24.026380,23.152695,-24.576274,0.000000,0.366312,0.171274,P1
24.040198,23.148198,-24.540779,0.000000,0.366978,0.172091,P1
24.053847,23.140049,-24.515417,0.000000,0.367306,0.172506,P1
24.082377,23.159645,-24.478051,0.000000,0.367960,0.173332,P1
24.091297,23.172886,-24.471379,0.000000,0.368616,0.174150,P1
24.099219,23.181225,-24.470036,0.000000,0.368941,0.174556,P1
24.160240,23.186378,-24.482134,0.000000,0.369581,0.175375,P1
24.211929,23.188303,-24.495656,0.000000,0.369903,0.175791,P1
24.238106,23.217483,-24.530281,0.000000,0.370224,0.176208,P1
24.258589,23.240300,-24.561641,0.000000,0.370548,0.176624,P1
24.273959,23.257419,-24.589480,0.000000,0.371197,0.177445,P1
24.285034,23.269745,-24.613588,0.000000,0.371517,0.177859,P1
24.389272,23.369609,-24.744342,0.000000,0.371840,0.178275,P1
24.420906,23.481180,-24.845490,0.000000,0.372479,0.179103,P1
24.482585,23.572977,-24.958722,0.000000,0.372797,0.179512,P1
24.531554,23.646097,-25.051022,0.000000,0.373113,0.179919,P1
24.569234,23.702595,-25.124323,0.000000,0.373426,0.180326,P1
24.613133,23.744781,-25.160304,0.000000,0.374042,0.181150,P1
24.684381,23.775244,-25.214734,0.000000,0.374350,0.181566,P1
24.701949,23.824706,-25.225276,0.000000,0.374662,0.181982,P1
24.711999,23.861125,-25.228608,0.000000,0.375293,0.182808,P1
24.738177,23.886943,-25.276908,0.000000,0.375608,0.183217,P1
24.756488,23.903618,-25.313522,0.000000,0.375922,0.183627,P1
24.768270,23.912882,-25.340110,0.000000,0.376233,0.184043,P1
24.774649,23.916187,-25.358362,0.000000,0.376853,0.184890,P1
24.792998,23.915303,-25.349138,0.000000,0.377168,0.185313,P1
24.805221,23.941112,-25.337524,0.000000,0.377483,0.185733,P1
24.828866,23.960202,-25.304123,0.000000,0.378112,0.186568,P1
24.830225,23.973187,-25.293953,0.000000,0.378425,0.186985,P1
24.844460,24.011620,-25.263245,0.000000,0.378730,0.187415,P1
24.870316,24.041703,-25.215618,0.000000,0.379350,0.188279,P1
24.890083,24.064317,-25.174804,0.000000,0.379665,0.188709,P1
24.904290,24.080254,-25.140809,0.000000,0.380761,0.190188,P1
24.913583,24.120859,-25.112994,0.000000,0.381073,0.190609,P1
24.919288,24.152525,-25.090823,0.000000,0.381380,0.191037,P1
24.921992,24.176236,-25.073767,0.000000,0.381995,0.191915,P1
24.922338,24.193128,-25.061167,0.000000,0.382610,0.192794,P1
24.921009,24.204413,-25.052287,0.000000,0.382923,0.193232,P1
24.918476,24.211108,-25.046510,0.000000,0.383236,0.193668,P1
24.915133,24.214138,-25.043257,0.000000,0.383548,0.194102,P1
24.948699,24.244705,-25.072082,0.000000,0.384459,0.195428,P1
24.960193,24.268246,-25.118409,0.000000,0.384757,0.195874,P1
24.968683,24.285899,-25.158361,0.000000,0.385061,0.196320,P1
24.974610,24.298507,-25.192078,0.000000,0.385365,0.196764,P1
24.977673,24.336652,-25.220067,0.000000,0.386279,0.198080,P1
25.017227,24.367408,-25.272542,0.000000,0.386584,0.198520,P1
25.032943,24.420589,-25.336221,0.000000,0.387190,0.199423,P1
25.098472,24.493888,-25.397491,0.000000,0.387491,0.199875,P1
25.151909,24.582872,-25.446657,0.000000,0.387794,0.200326,P1
25.235784,24.831468,-25.661460,0.000000,0.405144,0.214984,P1
25.341537,25.068026,-25.869797,0.000000,0.405517,0.215303,P1
25.411619,25.230224,-26.060408,0.000000,0.405882,0.215632,P1
25.503486,25.387576,-26.243090,0.000000,0.406620,0.216298,P1
25.591548,25.539506,-26.366748,0.000000,0.406993,0.216630,P1
25.665425,25.685863,-26.530648,0.000000,0.407368,0.216959,P1
25.709999,25.856534,-26.749092,0.000000,0.408116,0.217611,P1
25.762408,26.017994,-26.971709,0.000000,0.408485,0.217937,P1
25.799466,26.170351,-27.145993,0.000000,0.409551,0.218984,P1
25.823904,26.314680,-27.277733,0.000000,0.409911,0.219335,P1
25.891621,26.482711,-27.382453,0.000000,0.410642,0.220030,P1
25.958512,26.670188,-27.434580,0.000000,0.411006,0.220374,P1
26.009138,26.813335,-27.463502,0.000000,0.411733,0.221063,P1
26.099668,26.949169,-27.483460,0.000000,0.412092,0.221415,P1
26.185888,27.078243,-27.467552,0.000000,0.412640,0.221945,P1
26.273041,27.231739,-27.493943,0.000000,0.413739,0.222999,P1
26.355468,27.376308,-27.486799,0.000000,0.414107,0.223347,P1
26.433372,27.513072,-27.452245,0.000000,0.414839,0.224037,P1
26.491210,27.643065,-27.416242,0.000000,0.415202,0.224383,P1
26.531910,27.767455,-27.380563,0.000000,0.415557,0.224741,P1
26.595789,27.917837,-27.376522,0.000000,0.416277,0.225459,P1
26.664740,28.030374,-27.420902,0.000000,0.416640,0.225816,P1
26.731998,28.110484,-27.435834,0.000000,0.417362,0.226520,P1
26.851174,28.224531,-27.434705,0.000000,0.417718,0.226868,P1
26.944895,28.307111,-27.431325,0.000000,0.418070,0.227218,P1
27.037551,28.393514,-27.476994,0.000000,0.418761,0.227935,P1
27.084651,28.513226,-27.463538,0.000000,0.419106,0.228294,P1
27.185126,28.663105,-27.438883,0.000000,0.419793,0.228999,P1
27.315196,28.838207,-27.425840,0.000000,0.420472,0.229699,P1
27.471038,28.974241,-27.423187,0.000000,0.420806,0.230060,P1
27.647400,29.106294,-27.429701,0.000000,0.421141,0.230425,P1
27.839882,29.234763,-27.444213,0.000000,0.421814,0.231154,P1
27.990629,29.359373,-27.456033,0.000000,0.422156,0.231514,P1
28.072433,29.480242,-27.506522,0.000000,0.422412,0.231784,P1
28.147950,29.688760,-27.599162,0.000000,0.423102,0.232505,P1
28.253182,29.852324,-27.685614,0.000000,0.423444,0.232878,P1
28.329871,29.975531,-27.756297,0.000000,0.424142,0.233630,P1
28.664670,30.488828,-28.072460,0.000000,0.424494,0.234006,P1
28.958102,30.938697,-28.386651,0.000000,0.425030,0.234563,P1
29.206892,31.328723,-28.623762,0.000000,0.425747,0.235299,P1
29.382838,31.693563,-28.832832,0.000000,0.426015,0.235576,P1
29.549902,32.035404,-29.025566,0.000000,0.426367,0.235956,P1
29.671788,32.325403,-29.173324,0.000000,0.426726,0.236340,P1
29.810120,32.541148,-29.291650,0.000000,0.427457,0.237107,P1
29.924268,32.753319,-29.355078,0.000000,0.427824,0.237486,P1
29.986936,32.902937,-29.413725,0.000000,0.428554,0.238234,P1
30.076315,33.061755,-29.458339,0.000000,0.428918,0.238610,P1
30.167660,33.229740,-29.441880,0.000000,0.429647,0.239383,P1
30.251866,33.376852,-29.466429,0.000000,0.430020,0.239770,P1
30.276487,33.506483,-29.518383,0.000000,0.430303,0.240058,P1
30.251123,33.622420,-29.594765,0.000000,0.431063,0.240822,P1
30.233985,33.698982,-29.630550,0.000000,0.431443,0.241205,P1
30.301691,33.774768,-29.691801,0.000000,0.431821,0.241600,P1
30.404195,33.880950,-29.745482,0.000000,0.432589,0.242398,P1
30.482639,33.983656,-29.783457,0.000000,0.432981,0.242795,P1
30.540049,34.084142,-29.808491,0.000000,0.433771,0.243580,P1
30.634007,34.184489,-29.832290,0.000000,0.434169,0.243972,P1
30.759235,34.285402,-29.855654,0.000000,0.434569,0.244366,P1
30.894987,34.357121,-29.899749,0.000000,0.434967,0.244773,P1
31.054211,34.434634,-29.941539,0.000000,0.436208,0.246004,P1
31.162413,34.517013,-29.992432,0.000000,0.436632,0.246413,P1
31.264423,34.604794,-30.081053,0.000000,0.437058,0.246821,P1
31.377537,34.667805,-30.181127,0.000000,0.437917,0.247634,P1
31.445483,34.739371,-30.280778,0.000000,0.438344,0.248050,P1
31.561503,34.820265,-30.347565,0.000000,0.438780,0.248471,P1
31.670438,34.908717,-30.447563,0.000000,0.439224,0.248895,P1
31.789552,34.973958,-30.555249,0.000000,0.440131,0.249738,P1
31.900219,35.079439,-30.689355,0.000000,0.440589,0.250155,P1
32.003987,35.189482,-30.845232,0.000000,0.440933,0.250468,P1
32.079625,35.302619,-30.968309,0.000000,0.441859,0.251321,P1
32.186356,35.389069,-31.071704,0.000000,0.442334,0.251755,P1
32.265165,35.481707,-31.148624,0.000000,0.442814,0.252191,P1
32.390524,35.580836,-31.191914,0.000000,0.443549,0.252840,P1
32.639133,35.772598,-31.331015,0.000000,0.496393,0.270610,P1
32.925442,35.896059,-31.407675,0.000000,0.497214,0.270878,P1
33.132362,35.988340,-31.411911,0.000000,0.498038,0.271144,P1
33.329049,36.084948,-31.435495,0.000000,0.498865,0.271410,P1
33.478271,36.154847,-31.447193,0.000000,0.500518,0.271958,P1
33.624484,36.232988,-31.479429,0.000000,0.501348,0.272243,P1
33.714105,36.317824,-31.520669,0.000000,0.502174,0.272527,P1
33.810042,36.409515,-31.579607,0.000000,0.503836,0.273086,P1
33.858877,36.476426,-31.644241,0.000000,0.504667,0.273362,P1
33.889655,36.582754,-31.764133,0.000000,0.505496,0.273637,P1
33.901501,36.662783,-31.859885,0.000000,0.507143,0.274197,P1
33.936474,36.750893,-31.964111,0.000000,0.508798,0.274777,P1
33.955236,36.815531,-32.044921,0.000000,0.509634,0.275065,P1
33.944652,36.890066,-32.125922,0.000000,0.510472,0.275351,P1
33.927205,36.913614,-32.186666,0.000000,0.512151,0.275919,P1
33.921231,36.924488,-32.209397,0.000000,0.512991,0.276207,P1
33.959051,36.896141,-32.159064,0.000000,0.513831,0.276503,P1
33.985824,36.864734,-32.109560,0.000000,0.515521,0.277097,P1
34.003564,36.832330,-32.062419,0.000000,0.516374,0.277391,P1
34.046180,36.800947,-31.977746,0.000000,0.517230,0.277683,P1
34.132507,36.741879,-31.913295,0.000000,0.518946,0.278268,P1
34.217398,36.689775,-31.837556,0.000000,0.519800,0.278573,P1
34.284173,36.644582,-31.773962,0.000000,0.520661,0.278880,P1
34.318668,36.605895,-31.742547,0.000000,0.522172,0.279420,P1
34.325243,36.603495,-31.739022,0.000000,0.523041,0.279724,P1
34.363205,36.603242,-31.768649,0.000000,0.523911,0.280026,P1
34.373988,36.603703,-31.816928,0.000000,0.525651,0.280631,P1
34.377976,36.604867,-31.859657,0.000000,0.527383,0.281264,P1
34.393081,36.606824,-31.875925,0.000000,0.528255,0.281583,P1
34.401541,36.639049,-31.889596,0.000000,0.529140,0.281902,P1
34.405149,36.666800,-31.900857,0.000000,0.530028,0.282216,P1
34.442907,36.690706,-31.940094,0.000000,0.531812,0.282842,P1
34.454971,36.770102,-31.993364,0.000000,0.532705,0.283158,P1
34.483169,36.896822,-32.087930,0.000000,0.533603,0.283484,P1
34.525034,37.062401,-32.217063,0.000000,0.535421,0.284140,P1
34.556639,37.258899,-32.323546,0.000000,0.536339,0.284466,P1
34.563404,37.449153,-32.430045,0.000000,0.538193,0.285114,P1
34.862585,37.756998,-32.683065,0.000000,0.539124,0.285436,P1
35.204116,38.069126,-32.930830,0.000000,0.541918,0.286405,P1
35.562216,38.321259,-33.191392,0.000000,0.543779,0.287071,P1
35.891553,38.549004,-33.430103,0.000000,0.544719,0.287402,P1
36.138235,38.753588,-33.638578,0.000000,0.545662,0.287731,P1
36.382549,38.908628,-33.808810,0.000000,0.547546,0.288385,P1
36.553477,39.020159,-33.956652,0.000000,0.548477,0.288718,P1
36.731379,39.096266,-34.074374,0.000000,0.550337,0.289395,P1
36.915246,39.173466,-34.166527,0.000000,0.551267,0.289734,P1
37.001190,39.281358,-34.289989,0.000000,0.552199,0.290068,P1
37.107849,39.327992,-34.389100,0.000000,0.554991,0.291047,P1
37.232914,39.383335,-34.467652,0.000000,0.556836,0.291697,P1
37.353823,39.387239,-34.478722,0.000000,0.557750,0.292038,P1
37.514806,39.409349,-34.534467,0.000000,0.558661,0.292379,P1
37.656312,39.417676,-34.620781,0.000000,0.560470,0.293053,P1
37.775042,39.445516,-34.662573,0.000000,0.561375,0.293385,P1
37.880999,39.461238,-34.737924,0.000000,0.562278,0.293715,P1
37.937322,39.526723,-34.812939,0.000000,0.564068,0.294378,P1
38.023825,39.576450,-34.876475,0.000000,0.564953,0.294716,P1
38.142865,39.612749,-35.001775,0.000000,0.566732,0.295395,P1
38.261541,39.697472,-35.058020,0.000000,0.567622,0.295730,P1
38.386847,39.763728,-35.126065,0.000000,0.568289,0.295979,P1
38.533399,39.844109,-35.184134,0.000000,0.569175,0.296310,P1
38.730396,39.906803,-35.193118,0.000000,0.570936,0.296991,P1
38.882970,39.982877,-35.192432,0.000000,0.571823,0.297340,P1
39.066914,40.071358,-35.173698,0.000000,0.573617,0.298037,P1
39.277891,40.140257,-35.140542,0.000000,0.574522,0.298383,P1
39.455815,40.251299,-35.087038,0.000000,0.575428,0.298726,P1
39.582941,40.367608,-34.967328,0.000000,0.577240,0.299427,P1
39.711361,40.458518,-34.893660,0.000000,0.578146,0.299789,P1
39.819439,40.526916,-34.810729,0.000000,0.578827,0.300062,P1
39.855644,40.605078,-34.712086,0.000000,0.580649,0.300781,P1
39.838203,40.661940,-34.672102,0.000000,0.581561,0.301136,P1
39.863057,40.732188,-34.651302,0.000000,0.582475,0.301491,P1
39.924131,40.984791,-34.713430,0.000000,0.644871,0.338826,P1
39.971165,41.190540,-34.840753,0.000000,0.645763,0.339357,P1
40.000489,41.383660,-34.950780,0.000000,0.646653,0.339893,P1
39.942850,41.683098,-35.055274,0.000000,0.648444,0.340984,P1
39.885032,41.952721,-35.141947,0.000000,0.649346,0.341529,P1
39.828700,42.224341,-35.212160,0.000000,0.650251,0.342072,P1
39.829418,42.466337,-35.277500,0.000000,0.653419,0.343947,P1
39.864631,42.681706,-35.358197,0.000000,0.654322,0.344486,P1
39.962212,42.844140,-35.410447,0.000000,0.655224,0.345034,P1
40.024923,43.019955,-35.469830,0.000000,0.656131,0.345585,P1
40.110847,43.208394,-35.544853,0.000000,0.657947,0.346684,P1
40.200166,43.407670,-35.653338,0.000000,0.658857,0.347229,P1
40.324354,43.586677,-35.748708,0.000000,0.659767,0.347771,P1
40.444495,43.747536,-35.873726,0.000000,0.662470,0.349428,P1
40.545037,43.863240,-36.043456,0.000000,0.663374,0.349992,P1
40.621708,43.971031,-36.179134,0.000000,0.664281,0.350555,P1
40.699361,44.073435,-36.335198,0.000000,0.666112,0.351673,P1
40.762007,44.172230,-36.528138,0.000000,0.667029,0.352230,P1
40.795462,44.268552,-36.772183,0.000000,0.668856,0.353360,P1
40.892197,44.305256,-37.026136,0.000000,0.669772,0.353935,P1
40.949528,44.350594,-37.247444,0.000000,0.671601,0.355086,P1
41.011448,44.405666,-37.468906,0.000000,0.672514,0.355654,P1
41.038885,44.499626,-37.659510,0.000000,0.673423,0.356219,P1
41.092461,44.568358,-37.832408,0.000000,0.674325,0.356784,P1
41.113790,44.644841,-37.980890,0.000000,0.676108,0.357934,P1
41.129277,44.788927,-38.158966,0.000000,0.676995,0.358510,P1
41.151230,44.930597,-38.271288,0.000000,0.679211,0.359935,P1
41.185630,45.069752,-38.398475,0.000000,0.680095,0.360498,P1
41.207740,45.265621,-38.488959,0.000000,0.681847,0.361619,P1
41.237034,45.449468,-38.528131,0.000000,0.682713,0.362187,P1
41.278621,45.621889,-38.595943,0.000000,0.683579,0.362758,P1
41.308814,45.783328,-38.639283,0.000000,0.684442,0.363328,P1
41.311967,45.994451,-38.683641,0.000000,0.685949,0.364316,P1
41.303354,46.217601,-38.638358,0.000000,0.686804,0.364875,P1
41.292160,46.389957,-38.589225,0.000000,0.687653,0.365432,P1
41.308213,47.045518,-38.859092,0.000000,0.710863,0.417548,P1
41.303067,47.582675,-39.101794,0.000000,0.711167,0.418226,P1
41.301059,48.072002,-39.368618,0.000000,0.711472,0.418901,P1
41.248605,48.455007,-39.644163,0.000000,0.712003,0.420084,P1
41.256591,48.746390,-39.872267,0.000000,0.712299,0.420769,P1
41.331044,49.048964,-40.037508,0.000000,0.713059,0.422498,P1
41.425071,49.301178,-40.118309,0.000000,0.713364,0.423188,P1
41.508335,49.480362,-40.239838,0.000000,0.713972,0.424560,P1
41.667078,49.660244,-40.365406,0.000000,0.714275,0.425247,P1
41.851717,49.782139,-40.464999,0.000000,0.714568,0.425944,P1
42.017711,49.885990,-40.513047,0.000000,0.714865,0.426642,P1
42.149189,50.006675,-40.538723,0.000000,0.715163,0.427342,P1
42.282123,50.114164,-40.505916,0.000000,0.715991,0.429255,P1
42.438602,50.182874,-40.475497,0.000000,0.716290,0.429945,P1
42.576266,50.219784,-40.419479,0.000000,0.716585,0.430635,P1
42.767454,50.232940,-40.332489,0.000000,0.716877,0.431326,P1
42.964577,50.257412,-40.191460,0.000000,0.717452,0.432725,P1
43.133998,50.263442,-40.047933,0.000000,0.717737,0.433427,P1
43.300437,50.255805,-39.955620,0.000000,0.718317,0.434821,P1
43.441631,50.268221,-39.858551,0.000000,0.718604,0.435514,P1
43.615745,50.270285,-39.768045,0.000000,0.718889,0.436207,P1
43.779664,50.264144,-39.654309,0.000000,0.719169,0.436906,P1
43.902185,50.251703,-39.562870,0.000000,0.719452,0.437610,P1
44.058948,50.266011,-39.480299,0.000000,0.720021,0.439016,P1
44.191718,50.273364,-39.396395,0.000000,0.720306,0.439715,P1
44.341299,50.305738,-39.341708,0.000000,0.720872,0.441104,P1
44.413307,50.358520,-39.272752,0.000000,0.721149,0.441798,P1
44.458132,50.399264,-39.221433,0.000000,0.721417,0.442499,P1
44.518418,50.459950,-39.215113,0.000000,0.721952,0.443911,P1
44.609700,50.537926,-39.226064,0.000000,0.722222,0.444617,P1
44.673486,50.659303,-39.241381,0.000000,0.722493,0.445318,P1
44.714559,50.786738,-39.259397,0.000000,0.722963,0.446540,P1
44.769629,50.918774,-39.237557,0.000000,0.723230,0.447240,P1
44.773485,51.200924,-39.334989,0.000000,0.725891,0.454354,P1
44.750717,51.431129,-39.441147,0.000000,0.726159,0.455071,P1
44.738514,51.644565,-39.511583,0.000000,0.726428,0.455785,P1
44.736988,51.811658,-39.549982,0.000000,0.726962,0.457205,P1
44.746014,51.938267,-39.560167,0.000000,0.727226,0.457917,P1
44.802114,52.060534,-39.576091,0.000000,0.727742,0.459365,P1
44.829072,52.148434,-39.608174,0.000000,0.728004,0.460091,P1
44.814430,52.237235,-39.674556,0.000000,0.728270,0.460814,P1
44.764421,52.327407,-39.769850,0.000000,0.728804,0.462250,P1
44.718381,52.390125,-39.847711,0.000000,0.729068,0.462967,P1
44.714711,52.460782,-39.939616,0.000000,0.729262,0.463508,P1
44.747390,52.538732,-40.042885,0.000000,0.729906,0.465337,P1
44.789581,52.623434,-40.104424,0.000000,0.730165,0.466069,P1
44.845289,52.714385,-40.200801,0.000000,0.730427,0.466798,P1
44.874801,52.750290,-40.296722,0.000000,0.730686,0.467524,P1
44.918287,52.800091,-40.421636,0.000000,0.731194,0.468972,P1
44.952808,52.802498,-40.520059,0.000000,0.731437,0.469704,P1
45.017525,52.765982,-40.625061,0.000000,0.731684,0.470440,P1
45.068250,52.756945,-40.705443,0.000000,0.732181,0.471912,P1
45.161114,52.773980,-40.773863,0.000000,0.732432,0.472642,P1
45.235707,52.783306,-40.822827,0.000000,0.732619,0.473188,P1
45.347243,52.817194,-40.864983,0.000000,0.733104,0.474647,P1
45.506545,52.842863,-40.881258,0.000000,0.733340,0.475386,P1
45.720119,52.921667,-40.855656,0.000000,0.733821,0.476866,P1
45.892850,52.984466,-40.827153,0.000000,0.734064,0.477603,P1
46.028235,53.062995,-40.797612,0.000000,0.734306,0.478337,P1
46.184614,53.155197,-40.777870,0.000000,0.734784,0.479801,P1
46.304386,53.257745,-40.758094,0.000000,0.735011,0.480542,P1
46.408525,53.368639,-40.718502,0.000000,0.735239,0.481287,P1
46.521983,53.426035,-40.713317,0.000000,0.735687,0.482774,P1
46.587825,53.526430,-40.728805,0.000000,0.736137,0.484247,P1
46.652304,53.634274,-40.791867,0.000000,0.736357,0.484978,P1
46.716063,53.747720,-40.895134,0.000000,0.736784,0.486439,P1
46.688008,53.833855,-40.992289,0.000000,0.737202,0.487916,P1
46.707257,53.928489,-41.080959,0.000000,0.737410,0.488655,P1
46.660191,53.998332,-41.142679,0.000000,0.737833,0.490124,P1
46.618332,54.048162,-41.261102,0.000000,0.738042,0.490855,P1
46.576174,54.080799,-41.356375,0.000000,0.738647,0.493057,P1
46.557955,54.100137,-41.481284,0.000000,0.738844,0.493799,P1
46.522694,54.138304,-41.600793,0.000000,0.739040,0.494542,P1
46.490321,54.163527,-41.694193,0.000000,0.739239,0.495282,P1
46.524693,54.350411,-41.806874,0.000000,0.750426,0.531336,P1
46.590980,54.503275,-41.923432,0.000000,0.750593,0.531873,P1
46.714734,54.685574,-42.001703,0.000000,0.750921,0.532934,P1
46.818230,54.770588,-42.058207,0.000000,0.751080,0.533463,P1
46.940505,54.802240,-42.126386,0.000000,0.751232,0.534006,P1
47.093302,54.789036,-42.184454,0.000000,0.751547,0.535100,P1
47.254970,54.738767,-42.254731,0.000000,0.751709,0.535643,P1
47.351236,54.717551,-42.346934,0.000000,0.751869,0.536182,P1
47.422475,54.723308,-42.416762,0.000000,0.752188,0.537256,P1
47.510339,54.783887,-42.497268,0.000000,0.752342,0.537796,P1
47.574872,54.860912,-42.557053,0.000000,0.752498,0.538341,P1
47.602541,54.981102,-42.619842,0.000000,0.752803,0.539429,P1
47.638782,55.078076,-42.715350,0.000000,0.752957,0.539968,P1
47.644527,55.183580,-42.808865,0.000000,0.753109,0.540505,P1
47.570766,55.294800,-42.890986,0.000000,0.753259,0.541041,P1
47.538837,55.411843,-42.981931,0.000000,0.753515,0.541989,P1
47.490107,55.532236,-43.070960,0.000000,0.753807,0.543083,P1
47.450670,55.655306,-43.208628,0.000000,0.753958,0.543627,P1
47.414074,55.779792,-43.316384,0.000000,0.754252,0.544708,P1
47.381199,55.905050,-43.397874,0.000000,0.754394,0.545247,P1
47.374683,56.000816,-43.507315,0.000000,0.754530,0.545797,P1
47.351555,56.130368,-43.610742,0.000000,0.754806,0.546904,P1
47.283532,56.228274,-43.749873,0.000000,0.754950,0.547455,P1
47.193016,56.329018,-43.898583,0.000000,0.755241,0.548546,P1
47.106906,56.402645,-44.105191,0.000000,0.755527,0.549630,P1
47.035438,56.513636,-44.268465,0.000000,0.755665,0.550178,P1
46.983263,56.626717,-44.464539,0.000000,0.755944,0.551288,P1
46.926429,56.741165,-44.637246,0.000000,0.756084,0.551842,P1
46.865834,56.856577,-44.789086,0.000000,0.756227,0.552394,P1
46.785735,56.972211,-44.943300,0.000000,0.756505,0.553488,P1
46.760170,57.089142,-45.088159,0.000000,0.756639,0.554036,P1
46.781344,57.207014,-45.224943,0.000000,0.756764,0.554597,P1
46.770413,57.354233,-45.366148,0.000000,0.757023,0.555721,P1
46.748211,57.496589,-45.490654,0.000000,0.757155,0.556281,P1
46.753253,57.664699,-45.631023,0.000000,0.757418,0.557391,P1
47.034327,57.918451,-45.618782,0.000000,0.757551,0.557941,P1
47.258332,58.149278,-45.613665,0.000000,0.757680,0.558486,P1
47.428650,58.358510,-45.617067,0.000000,0.757930,0.559569,P1
47.588741,58.548838,-45.659547,0.000000,0.758042,0.560119,P1
47.732364,58.722233,-45.665647,0.000000,0.758155,0.560672,P1
47.827791,58.910351,-45.682742,0.000000,0.758266,0.561226,P1
47.881438,59.080741,-45.710358,0.000000,0.758485,0.562327,P1
47.916146,59.236225,-45.727125,0.000000,0.758589,0.562871,P1
47.957387,59.379470,-45.785717,0.000000,0.758692,0.563412,P1
48.068588,59.543505,-45.798158,0.000000,0.758879,0.564510,P1
48.202013,59.694963,-45.741448,0.000000,0.759063,0.565626,P1
48.321319,59.865407,-45.667874,0.000000,0.759159,0.566181,P1
48.514362,60.023433,-45.549912,0.000000,0.759349,0.567280,P1
48.737576,60.140309,-45.437126,0.000000,0.759529,0.568386,P1
49.157205,60.285359,-45.267310,0.000000,0.759617,0.568948,P1
49.584644,60.422376,-45.093891,0.000000,0.759777,0.569933,P1
49.911635,60.551216,-44.972119,0.000000,0.759870,0.570492,P1
50.235871,60.674820,-44.864440,0.000000,0.759963,0.571048,P1
50.641431,60.825615,-44.737925,0.000000,0.760142,0.572166,P1
50.958290,60.967455,-44.638989,0.000000,0.760228,0.572730,P1
51.251571,61.102499,-44.573588,0.000000,0.760314,0.573297,P1
51.485949,61.201094,-44.506956,0.000000,0.760490,0.574423,P1
51.707693,61.299586,-44.468875,0.000000,0.760657,0.575536,P1
51.919894,61.398896,-44.454702,0.000000,0.760717,0.575953,P1
52.070879,61.468605,-44.450756,0.000000,0.760789,0.576519,P1
52.212872,61.604288,-44.555499,0.000000,0.760938,0.577657,P1
52.344920,61.706861,-44.680292,0.000000,0.761015,0.578225,P1
52.469659,61.780957,-44.819523,0.000000,0.761172,0.579352,P1
52.692334,61.832885,-44.916149,0.000000,0.761323,0.580481,P1
52.944625,61.895841,-44.964942,0.000000,0.761473,0.581629,P1
53.151665,61.968104,-44.983046,0.000000,0.761549,0.582201,P1
53.341551,62.049249,-45.025243,0.000000,0.761624,0.582769,P1
53.501296,62.108064,-45.108579,0.000000,0.761695,0.583333,P1
53.597254,62.147390,-45.196620,0.000000,0.761824,0.584457,P1
53.893044,62.324975,-45.355116,0.000000,0.761890,0.585017,P1
54.209743,62.468029,-45.452820,0.000000,0.761957,0.585573,P1
54.508809,62.579305,-45.538366,0.000000,0.762214,0.587795,P1
54.738124,62.662427,-45.603619,0.000000,0.762272,0.588360,P1
54.890910,62.721275,-45.671940,0.000000,0.762336,0.588926,P1
54.995045,62.729993,-45.722385,0.000000,0.762474,0.590055,P1
55.059131,62.727035,-45.757676,0.000000,0.762546,0.590615,P1
55.145363,62.716424,-45.789777,0.000000,0.762617,0.591173,P1
55.197866,62.699650,-45.810326,0.000000,0.762752,0.592294,P1
55.239875,62.679332,-45.800979,0.000000,0.762819,0.592858,P1
55.274606,62.657119,-45.766897,0.000000,0.762923,0.593709,P1
55.288109,62.633886,-45.733426,0.000000,0.763146,0.595392,P1
55.285609,62.641015,-45.701664,0.000000,0.763221,0.595948,P1
55.239030,62.644024,-45.713526,0.000000,0.763368,0.597063,P1
55.221289,62.674936,-45.680947,0.000000,0.763439,0.597632,P1
55.196892,62.728876,-45.651920,0.000000,0.763699,0.599491,P1
55.169709,62.772437,-45.626597,0.000000,0.763785,0.600060,P1
55.141448,62.806636,-45.604985,0.000000,0.763872,0.600627,P1
55.128621,62.862689,-45.566411,0.000000,0.764041,0.601761,P1
55.168420,62.937900,-45.543668,0.000000,0.764120,0.602338,P1
55.183017,63.027745,-45.546075,0.000000,0.764203,0.602919,P1
55.229629,63.129988,-45.579377,0.000000,0.764384,0.604226,P1
55.304038,63.242102,-45.638602,0.000000,0.764468,0.604803,P1
55.384528,63.391256,-45.739683,0.000000,0.764630,0.605953,P1
55.502128,63.541394,-45.834100,0.000000,0.764775,0.607125,P1
55.612715,63.690517,-45.891410,0.000000,0.764848,0.607712,P1
55.716109,63.837586,-45.916089,0.000000,0.764928,0.608298,P1
55.834002,63.982118,-45.963196,0.000000,0.765091,0.609460,P1
55.980050,64.124092,-46.008884,0.000000,0.765172,0.610040,P1
56.094871,64.262354,-46.043788,0.000000,0.765248,0.610632,P1
56.198207,64.397209,-46.048828,0.000000,0.765328,0.611226,P1
56.469253,64.829057,-46.178621,0.000000,0.767067,0.622324,P1
56.688128,65.181585,-46.285183,0.000000,0.767269,0.623534,P1
56.892149,65.492601,-46.329349,0.000000,0.000000,0.000000,P1
57.033604,65.734523,-46.381390,0.000000,0.767553,0.625373,P1
57.121467,65.916225,-46.440249,0.000000,0.767625,0.625836,P1
57.217600,66.077238,-46.514274,0.000000,0.767726,0.626452,P1
57.299624,66.220904,-46.550580,0.000000,0.767827,0.627064,P1
57.376203,66.320602,-46.625675,0.000000,0.768025,0.628288,P1
57.443510,66.384059,-46.662899,0.000000,0.768117,0.628913,P1
57.487100,66.417896,-46.688287,0.000000,0.768314,0.630166,P1
57.544077,66.429193,-46.662819,0.000000,0.768418,0.630793,P1
57.581166,66.422937,-46.635842,0.000000,0.768524,0.631416,P1
57.617746,66.404031,-46.588259,0.000000,0.768733,0.632659,P1
57.606356,66.405866,-46.585920,0.000000,0.768832,0.633285,P1
57.523312,66.396744,-46.664265,0.000000,0.768933,0.633914,P1
57.445046,66.380583,-46.729080,0.000000,0.769140,0.635176,P1
57.302766,66.388810,-46.792594,0.000000,0.769248,0.635804,P1
57.162434,66.419835,-46.863715,0.000000,0.769355,0.636430,P1
57.041646,66.470793,-46.920243,0.000000,0.769666,0.638299,P1
56.924930,66.508923,-46.984335,0.000000,0.769763,0.638932,P1
56.828912,66.566304,-47.034019,0.000000,0.769864,0.639565,P1
56.751759,66.609928,-47.071182,0.000000,0.770069,0.640832,P1
56.675698,66.641570,-47.118210,0.000000,0.770174,0.641460,P1
56.568202,66.662395,-47.214891,0.000000,0.770372,0.642713,P1
56.482734,66.705205,-47.291901,0.000000,0.770464,0.643350,P1
56.417170,66.737003,-47.351424,0.000000,0.770554,0.643988,P1
56.351681,66.788984,-47.416330,0.000000,0.770731,0.645261,P1
56.248523,66.857747,-47.455806,0.000000,0.770821,0.645891,P1
56.189634,66.941759,-47.533446,0.000000,0.770909,0.646519,P1
56.114573,67.007206,-47.634379,0.000000,0.771074,0.647785,P1
56.095931,67.087596,-47.743468,0.000000,0.771152,0.648425,P1
56.086558,67.179624,-47.828893,0.000000,0.771306,0.649707,P1
56.052383,67.280719,-47.934661,0.000000,0.771385,0.650344,P1
56.044711,67.389720,-47.995760,0.000000,0.771461,0.650978,P1
56.081132,67.505154,-48.068973,0.000000,0.771537,0.651609,P1
56.193116,67.915945,-48.210057,0.000000,0.762032,0.692761,P1
56.361093,68.286281,-48.310174,0.000000,0.761889,0.693396,P1
56.518922,68.645997,-48.365132,0.000000,0.761594,0.694677,P1
56.688258,68.963384,-48.432103,0.000000,0.761448,0.695328,P1
56.912443,69.272389,-48.448050,0.000000,0.761159,0.696632,P1
57.058285,69.480476,-48.422896,0.000000,0.761020,0.697279,P1
57.225936,69.662812,-48.403184,0.000000,0.760743,0.698566,P1
57.395389,69.823516,-48.410213,0.000000,0.760605,0.699210,P1
57.526199,69.935503,-48.411117,0.000000,0.760149,0.701493,P1
57.662579,70.008156,-48.437447,0.000000,0.760018,0.702149,P1
57.818487,70.079112,-48.465350,0.000000,0.759765,0.703460,P1
57.991585,70.120758,-48.494741,0.000000,0.759641,0.704110,P1
58.140995,70.108647,-48.495556,0.000000,0.759517,0.704760,P1
58.252912,70.082627,-48.492763,0.000000,0.759395,0.705410,P1
58.332239,70.047129,-48.487372,0.000000,0.759134,0.706741,P1
58.368323,70.035891,-48.500863,0.000000,0.759039,0.707242,P1
58.351794,70.046879,-48.551328,0.000000,0.758804,0.708572,P1
58.309208,70.048588,-48.612671,0.000000,0.758689,0.709235,P1
58.245554,70.073129,-48.682681,0.000000,0.758453,0.710573,P1
58.151063,70.087832,-48.780008,0.000000,0.758337,0.711254,P1
58.118633,70.125994,-48.868053,0.000000,0.758225,0.711936,P1
58.070734,70.183389,-48.958434,0.000000,0.758119,0.712617,P1
58.010203,70.256958,-49.050057,0.000000,0.757904,0.713965,P1
57.995335,70.315031,-49.151478,0.000000,0.757794,0.714636,P1
57.965685,70.388645,-49.251282,0.000000,0.757710,0.715142,P1
57.923138,70.505209,-49.349070,0.000000,0.757599,0.715823,P1
57.924808,70.598493,-49.453955,0.000000,0.757368,0.717186,P1
57.964079,70.731197,-49.564473,0.000000,0.757254,0.717863,P1
58.034959,70.866639,-49.679268,0.000000,0.757017,0.719205,P1
58.078115,71.002642,-49.787872,0.000000,0.756894,0.719882,P1
58.135224,71.108803,-49.920668,0.000000,0.756771,0.720564,P1
58.148324,71.217797,-50.064258,0.000000,0.756534,0.721936,P1
58.162093,71.329776,-50.246294,0.000000,0.756423,0.722619,P1
58.208535,71.444490,-50.419040,0.000000,0.756261,0.723636,P1
58.266829,71.530937,-50.603224,0.000000,0.756044,0.724987,P1
58.328902,71.623253,-50.725179,0.000000,0.755928,0.725672,P1
58.415593,71.721135,-50.843933,0.000000,0.755813,0.726364,P1
58.649863,72.052655,-50.984066,0.000000,0.739772,0.779709,P1
58.911936,72.383403,-51.077333,0.000000,0.739083,0.782066,P1
59.114287,72.708666,-51.233589,0.000000,0.738630,0.783620,P1
59.376346,73.028147,-51.299953,0.000000,0.738401,0.784409,P1
59.655066,73.309387,-51.330728,0.000000,0.737947,0.786006,P1
59.924489,73.525950,-51.281946,0.000000,0.737724,0.786798,P1
60.150748,73.715870,-51.208286,0.000000,0.737381,0.787969,P1
60.376018,73.913725,-51.145929,0.000000,0.736910,0.789523,P1
60.670460,74.120071,-51.084532,0.000000,0.736666,0.790310,P1
60.952911,74.272514,-51.037058,0.000000,0.736160,0.791886,P1
61.255739,74.410076,-50.961994,0.000000,0.735907,0.792666,P1
61.503687,74.564795,-50.875958,0.000000,0.735654,0.793441,P1
61.759075,74.676020,-50.791465,0.000000,0.735463,0.794021,P1
62.035006,74.810974,-50.689054,0.000000,0.734931,0.795596,P1
62.328904,74.937450,-50.572721,0.000000,0.734659,0.796387,P1
62.587998,75.086391,-50.507505,0.000000,0.734117,0.797954,P1
62.951657,75.257248,-50.393487,0.000000,0.733571,0.799510,P1
63.270281,75.384929,-50.331954,0.000000,0.733289,0.800298,P1
63.580707,75.506384,-50.274824,0.000000,0.733017,0.801089,P1
63.829589,75.592249,-50.212128,0.000000,0.732749,0.801880,P1
64.008769,75.678109,-50.165205,0.000000,0.732285,0.803256,P1
64.183996,75.766060,-50.141129,0.000000,0.732021,0.804041,P1
64.319889,75.826125,-50.106319,0.000000,0.731823,0.804630,P1
64.460861,75.893645,-50.091720,0.000000,0.731295,0.806231,P1
64.592764,75.938511,-50.114596,0.000000,0.731032,0.807034,P1
64.663691,75.994090,-50.159308,0.000000,0.730776,0.807835,P1
64.738591,76.060670,-50.230802,0.000000,0.730522,0.808632,P1
64.780888,76.106469,-50.293737,0.000000,0.730013,0.810223,P1
64.841314,76.166009,-50.448934,0.000000,0.729753,0.811026,P1
64.875155,76.206976,-50.580128,0.000000,0.729237,0.812645,P1
64.925671,76.293454,-50.718534,0.000000,0.729047,0.813253,P1
64.954702,76.358460,-50.831404,0.000000,0.728796,0.814060,P1
65.036091,76.436001,-50.909798,0.000000,0.728294,0.815666,P1
65.347930,76.887337,-51.107639,0.000000,0.727796,0.817263,P1
65.674705,77.382293,-51.327856,0.000000,0.727180,0.819287,P1
65.958145,77.817437,-51.555592,0.000000,0.726712,0.820929,P1
66.157838,78.225621,-51.686656,0.000000,0.726543,0.821544,P1
66.290302,78.576784,-51.804813,0.000000,0.726102,0.823181,P1
66.398180,78.877378,-51.870839,0.000000,0.725882,0.824004,P1
66.486466,79.103490,-51.892787,0.000000,0.725662,0.824835,P1
66.628116,79.326809,-51.867044,0.000000,0.725225,0.826497,P1
66.599874,79.574835,-51.998592,0.000000,0.724679,0.828552,P1
66.579386,79.816882,-52.151425,0.000000,0.724103,0.830612,P1
66.481801,80.052594,-52.353268,0.000000,0.723520,0.832696,P1
66.407227,80.284348,-52.563800,0.000000,0.722690,0.835584,P1
66.323831,80.543044,-52.821322,0.000000,0.722443,0.836402,P1
66.247060,80.735064,-53.025516,0.000000,0.722188,0.837221,P1
66.161443,80.900151,-53.203020,0.000000,0.721929,0.838043,P1
66.085709,81.043386,-53.336372,0.000000,0.721406,0.839692,P1
65.965472,81.168339,-53.422572,0.000000,0.720754,0.841727,P1
65.863743,81.280390,-53.478689,0.000000,0.720486,0.842535,P1
65.817697,81.383656,-53.540352,0.000000,0.720280,0.843145,P1
65.782274,81.450277,-53.578196,0.000000,0.720005,0.843961,P1
65.809754,81.518110,-53.606341,0.000000,0.719730,0.844781,P1
65.851858,81.587908,-53.597614,0.000000,0.719181,0.846417,P1
65.927786,81.661432,-53.609493,0.000000,0.718905,0.847228,P1
65.992625,81.738526,-53.610532,0.000000,0.718342,0.848843,P1
66.030927,81.819588,-53.624134,0.000000,0.718049,0.849656,P1
66.062257,81.875077,-53.628943,0.000000,0.717756,0.850474,P1
66.086186,81.939291,-53.626984,0.000000,0.717159,0.852105,P1
66.104004,82.012043,-53.620154,0.000000,0.716861,0.852916,P1
66.154601,82.093306,-53.639899,0.000000,0.716568,0.853724,P1
66.177697,82.211101,-53.673468,0.000000,0.715984,0.855342,P1
66.305483,82.482157,-53.788158,0.000000,0.715409,0.856974,P1
66.345477,82.760018,-53.964100,0.000000,0.715127,0.857786,P1
66.412026,83.012325,-54.138211,0.000000,0.714564,0.859407,P1
66.463878,83.210099,-54.278810,0.000000,0.714281,0.860224,P1
66.469078,83.419201,-54.430293,0.000000,0.713733,0.861872,P1
66.468313,83.578070,-54.548971,0.000000,0.713469,0.862698,P1
66.500733,83.724308,-54.668768,0.000000,0.713210,0.863521,P1
66.524246,83.829455,-54.759258,0.000000,0.712954,0.864341,P1
66.522589,83.929480,-54.845043,0.000000,0.712199,0.866798,P1
66.539344,83.997206,-54.957098,0.000000,0.711939,0.867631,P1
66.549730,84.037916,-55.041122,0.000000,0.711436,0.869301,P1
66.522612,84.086728,-55.142381,0.000000,0.711193,0.870135,P1
66.463946,84.143951,-55.258517,0.000000,0.710953,0.870965,P1
66.427241,84.210061,-55.325473,0.000000,0.710473,0.872618,P1
66.394687,84.284532,-55.371109,0.000000,0.710232,0.873447,P1
66.420061,84.367353,-55.408530,0.000000,0.709758,0.875135,P1
66.495016,84.487845,-55.439869,0.000000,0.709530,0.875982,P1
66.525444,84.609054,-55.498643,0.000000,0.709313,0.876827,P1
66.531813,84.760360,-55.560821,0.000000,0.708788,0.878928,P1
66.550967,84.907645,-55.585090,0.000000,0.708583,0.879772,P1
66.569546,85.080196,-55.668913,0.000000,0.708072,0.881935,P1
66.534006,85.242769,-55.794610,0.000000,0.707697,0.883669,P1
66.469639,85.366450,-55.934953,0.000000,0.707519,0.884533,P1
66.451535,85.487674,-56.075560,0.000000,0.707343,0.885395,P1
66.402371,85.605288,-56.226460,0.000000,0.706814,0.888024,P1
66.344251,85.720664,-56.364724,0.000000,0.706648,0.888912,P1
66.263330,85.803920,-56.511902,0.000000,0.706413,0.890248,P1
66.195849,85.890754,-56.624947,0.000000,0.706269,0.891138,P1
66.124080,85.950556,-56.728927,0.000000,0.705882,0.893792,P1
66.072800,85.958779,-56.875770,0.000000,0.705757,0.894676,P1
66.048016,85.983953,-56.967422,0.000000,0.705433,0.896916,P1
66.047120,85.995402,-57.011798,0.000000,0.705307,0.897813,P1
66.032691,86.025397,-57.057596,0.000000,0.705004,0.900044,P1
66.061332,86.073514,-57.115108,0.000000,0.704911,0.900709,P1
66.104534,86.107238,-57.132970,0.000000,0.704781,0.901595,P1
66.329714,86.371804,-57.287983,0.000000,0.704649,0.902488,P1
66.575066,86.590036,-57.420080,0.000000,0.704426,0.904282,P1
66.818093,86.765690,-57.552135,0.000000,0.704329,0.905178,P1
67.055105,86.933190,-57.683480,0.000000,0.704239,0.906071,P1
67.245413,87.122070,-57.783732,0.000000,0.704152,0.906962,P1
67.447884,87.268691,-57.866475,0.000000,0.703898,0.909678,P1
67.627103,87.438417,-57.975639,0.000000,0.703822,0.910595,P1
67.763744,87.566943,-58.057049,0.000000,0.703689,0.912429,P1
67.884549,87.720371,-58.165311,0.000000,0.703585,0.914255,P1
68.003714,87.835520,-58.205082,0.000000,0.703538,0.915167,P1
68.127129,87.948098,-58.257723,0.000000,0.703494,0.916083,P1
68.285632,88.058942,-58.281107,0.000000,0.703377,0.918903,P1
68.405141,88.138071,-58.291553,0.000000,0.703349,0.919846,P1
68.545432,88.191578,-58.301403,0.000000,0.703332,0.920787,P1
68.649328,88.223315,-58.302451,0.000000,0.703319,0.921725,P1
68.980327,88.301672,-58.201668,0.000000,0.703303,0.923599,P1
69.246172,88.356865,-58.110816,0.000000,0.703291,0.924546,P1
69.555757,88.424447,-57.978470,0.000000,0.703285,0.925498,P1
69.744285,88.470662,-57.855832,0.000000,0.703288,0.926452,P1
69.903820,88.500142,-57.803547,0.000000,0.703311,0.928355,P1
70.071671,88.516881,-57.771539,0.000000,0.703329,0.929302,P1
70.224637,88.553293,-57.706637,0.000000,0.703348,0.930248,P1
70.402931,88.607657,-57.643809,0.000000,0.703383,0.932156,P1
70.533340,88.676800,-57.594480,0.000000,0.703407,0.933119,P1
70.693733,88.759782,-57.545817,0.000000,0.703427,0.933841,P1
70.809291,88.852892,-57.509085,0.000000,0.703502,0.935762,P1
70.910065,88.924859,-57.533052,0.000000,0.703543,0.936720,P1
70.961042,88.947595,-57.578450,0.000000,0.703627,0.938638,P1
70.900472,88.957667,-57.652153,0.000000,0.703669,0.939606,P1
70.817423,88.958896,-57.737400,0.000000,0.703714,0.940576,P1
70.739464,88.953324,-57.881429,0.000000,0.703852,0.943473,P1
70.631812,88.942732,-58.043851,0.000000,0.703903,0.944435,P1
70.517675,88.928987,-58.199105,0.000000,0.703953,0.945395,P1
70.485285,88.944070,-58.314391,0.000000,0.704118,0.949007,P1
70.456048,88.953862,-58.405251,0.000000,0.704158,0.949980,P1
70.306147,89.017378,-58.710100,0.000000,0.704186,0.950708,P1
70.162467,89.068330,-58.980971,0.000000,0.704220,0.951674,P1
70.025935,89.107714,-59.219361,0.000000,0.704267,0.953602,P1
69.865662,89.136655,-59.468737,0.000000,0.704284,0.954570,P1
69.718594,89.187132,-59.684591,0.000000,0.704299,0.955539,P1
69.584372,89.225671,-59.870417,0.000000,0.704328,0.957466,P1
69.462795,89.254050,-60.029939,0.000000,0.704338,0.958421,P1
69.335634,89.303241,-60.187485,0.000000,0.704342,0.960324,P1
69.275179,89.371565,-60.332356,0.000000,0.704334,0.961284,P1
69.202011,89.424787,-60.477901,0.000000,0.704326,0.962005,P1
69.132976,89.494896,-60.603834,0.000000,0.704314,0.962963,P1
69.066078,89.578626,-60.713464,0.000000,0.704305,0.965806,P1
69.002189,89.643967,-60.809863,0.000000,0.704301,0.966749,P1
68.956174,89.723393,-60.875247,0.000000,0.704294,0.967694,P1
68.925467,89.784548,-60.915206,0.000000,0.704279,0.968649,P1
68.890512,89.829310,-60.955409,0.000000,0.704270,0.970561,P1
68.905528,89.891252,-61.006634,0.000000,0.704275,0.971517,P1
68.908037,89.936850,-61.059075,0.000000,0.704287,0.973415,P1
68.936360,90.029363,-61.143338,0.000000,0.704287,0.974361,P1
68.963641,90.131208,-61.204809,0.000000,0.704275,0.976279,P1
68.957632,90.210105,-61.288206,0.000000,0.704272,0.977237,P1
68.938087,90.299158,-61.370081,0.000000,0.704277,0.978193,P1
68.922337,90.366404,-61.430152,0.000000,0.704293,0.981031,P1
68.948941,90.415964,-61.501723,0.000000,0.704294,0.981975,P1
68.972727,90.479979,-61.553517,0.000000,0.704284,0.982930,P1
68.960574,90.555808,-61.629836,0.000000,0.704287,0.984848,P1
68.934516,90.612232,-61.706825,0.000000,0.704297,0.985806,P1
68.912870,90.652340,-61.763815,0.000000,0.704309,0.986760,P1
68.823830,90.707419,-61.815046,0.000000,0.704327,0.988660,P1
68.748727,90.746758,-61.850498,0.000000,0.704335,0.990575,P1
68.724817,90.803744,-61.902850,0.000000,0.704340,0.991536,P1
68.691330,90.845168,-61.960716,0.000000,0.704350,0.992496,P1
68.627083,90.872824,-61.972978,0.000000,0.704367,0.994402,P1
68.596981,90.920301,-62.027078,0.000000,0.704372,0.995352,P1
68.557201,91.014142,-62.087508,0.000000,0.704372,0.997266,P1
68.509659,91.147580,-62.153313,0.000000,0.704373,0.998228,P1
68.525954,91.284789,-62.212385,0.000000,0.704390,1.000139,P1
68.395670,91.990945,-62.745996,0.000000,0.704398,1.001094,P1
68.308932,92.610568,-63.242361,0.000000,0.704420,1.003001,P1
68.239725,93.116751,-63.649080,0.000000,0.704435,1.003951,P1
68.185696,93.549703,-63.973948,0.000000,0.704446,1.004661,P1
68.133889,93.915827,-64.317475,0.000000,0.704470,1.006559,P1
68.093759,94.252987,-64.583451,0.000000,0.704487,1.008469,P1
68.070373,94.534893,-64.852959,0.000000,0.704494,1.009424,P1
68.038974,94.769183,-65.074686,0.000000,0.704504,1.010376,P1
68.000340,94.963633,-65.255621,0.000000,0.704513,1.011324,P1
68.009041,95.126152,-65.411854,0.000000,0.704523,1.013216,P1
68.004030,95.262631,-65.538874,0.000000,0.704518,1.014168,P1
68.024149,95.379336,-65.672376,0.000000,0.704514,1.016074,P1
68.011344,95.480709,-65.803601,0.000000,0.704514,1.017022,P1
68.007940,95.571777,-65.964067,0.000000,0.704513,1.017966,P1
68.076315,95.656925,-66.068168,0.000000,0.704508,1.019850,P1
68.119174,95.707532,-66.156746,0.000000,0.704490,1.021755,P1
68.279339,95.793086,-66.211072,0.000000,0.704478,1.022709,P1
68.467668,95.878866,-66.248940,0.000000,0.704455,1.024606,P1
68.694467,95.936504,-66.254011,0.000000,0.704441,1.025549,P1
68.949723,96.031009,-66.233006,0.000000,0.704398,1.027434,P1
69.179004,96.127559,-66.253587,0.000000,0.704378,1.028145,P1
69.360687,96.195438,-66.261023,0.000000,0.704301,1.030990,P1
69.501060,96.239918,-66.258474,0.000000,0.704279,1.031932,P1
69.620557,96.295379,-66.228079,0.000000,0.704226,1.033805,P1
69.744711,96.361798,-66.225742,0.000000,0.704193,1.034744,P1
69.850997,96.437866,-66.198139,0.000000,0.704156,1.035690,P1
69.995940,96.523182,-66.159259,0.000000,0.704090,1.037585,P1
70.104622,96.585671,-66.123105,0.000000,0.704060,1.038528,P1
70.198397,96.629124,-66.069793,0.000000,0.704028,1.039467,P1
70.262826,96.686393,-66.023384,0.000000,0.703966,1.041109,P1
70.341907,96.726824,-66.013776,0.000000,0.703916,1.042057,P1
70.532499,97.084671,-66.217465,0.000000,0.703825,1.043947,P1
70.718928,97.440641,-66.420601,0.000000,0.703780,1.044885,P1
70.862332,97.759565,-66.589987,0.000000,0.703687,1.046759,P1
70.968751,98.043446,-66.727940,0.000000,0.703630,1.047709,P1
71.059205,98.294918,-66.816800,0.000000,0.703540,1.049613,P1
71.120936,98.517149,-66.883527,0.000000,0.703494,1.050566,P1
71.142794,98.713353,-66.951902,0.000000,0.703453,1.051516,P1
71.147431,98.887142,-67.001316,0.000000,0.703370,1.053403,P1
71.122858,99.072010,-67.055394,0.000000,0.703327,1.054346,P1
71.129263,99.237340,-67.123202,0.000000,0.703226,1.056253,P1
71.179376,99.446808,-67.182396,0.000000,0.703176,1.057207,P1
71.213719,99.633040,-67.224956,0.000000,0.703085,1.059105,P1
71.272011,99.859894,-67.283511,0.000000,0.702996,1.060994,P1
71.314376,100.060926,-67.326115,0.000000,0.702940,1.061950,P1
71.343196,100.239531,-67.355299,0.000000,0.702890,1.062910,P1
71.344570,100.368575,-67.393997,0.000000,0.702796,1.064830,P1
71.376903,100.517054,-67.450625,0.000000,0.702753,1.065785,P1
71.382967,100.622195,-67.513362,0.000000,0.702710,1.066737,P1
71.420221,100.752073,-67.590579,0.000000,0.702664,1.067691,P1
71.439412,100.902875,-67.578931,0.000000,0.702491,1.070620,P1
71.489313,101.013272,-67.592626,0.000000,0.702440,1.071598,P1
71.526899,101.119009,-67.598996,0.000000,0.702397,1.072573,P1
71.553393,101.221423,-67.599699,0.000000,0.702320,1.074270,P1
71.577214,101.292086,-67.667235,0.000000,0.702271,1.075238,P1
71.608713,101.366713,-67.700382,0.000000,0.702209,1.076217,P1
71.646896,101.445810,-67.703829,0.000000,0.702151,1.077198,P1
71.737653,101.590096,-67.620481,0.000000,0.702028,1.079155,P1
71.863577,101.730153,-67.555724,0.000000,0.701897,1.081095,P1
71.980798,101.865803,-67.478656,0.000000,0.701828,1.082062,P1
72.089795,101.967403,-67.392430,0.000000,0.701753,1.083039,P1
72.244591,102.070820,-67.309085,0.000000,0.701684,1.084020,P1
72.366549,102.174744,-67.240608,0.000000,0.701548,1.085984,P1
72.498478,102.250270,-67.215676,0.000000,0.701483,1.086961,P1
72.621611,102.331701,-67.248826,0.000000,0.701417,1.087935,P1
73.096926,102.604457,-67.417079,0.000000,0.701299,1.089638,P1
73.487870,102.853760,-67.562203,0.000000,0.701236,1.090607,P1
73.817449,103.080793,-67.664102,0.000000,0.701175,1.091572,P1
74.112760,103.317412,-67.777610,0.000000,0.701113,1.092535,P1
74.322497,103.529767,-67.890351,0.000000,0.700981,1.094469,P1
74.497505,103.691212,-68.031148,0.000000,0.700918,1.095444,P1
74.674043,103.869115,-68.153541,0.000000,0.700796,1.097396,P1
74.815501,104.030858,-68.229107,0.000000,0.700743,1.098369,P1
74.894502,104.177829,-68.305250,0.000000,0.700593,1.101276,P1
74.961330,104.283636,-68.411855,0.000000,0.700543,1.102246,P1
74.981142,104.384354,-68.514365,0.000000,0.700484,1.103226,P1
75.001067,104.482395,-68.642850,0.000000,0.700431,1.104209,P1
75.006732,104.578597,-68.813555,0.000000,0.700330,1.106173,P1
74.980821,104.673994,-68.968863,0.000000,0.700283,1.107151,P1
74.967122,104.769573,-69.139739,0.000000,0.700127,1.110081,P1
74.967448,104.836480,-69.322992,0.000000,0.700070,1.111067,P1
74.980788,104.909642,-69.515766,0.000000,0.700017,1.112055,P1
74.968188,104.988419,-69.685666,0.000000,0.699965,1.113043,P1
74.971980,105.073014,-69.865069,0.000000,0.699866,1.115009,P1
74.953637,105.132688,-70.022109,0.000000,0.699813,1.115988,P1
74.938656,105.171684,-70.210078,0.000000,0.699694,1.117958,P1
74.959706,105.194365,-70.382991,0.000000,0.699579,1.119947,P1
74.958290,105.203515,-70.533191,0.000000,0.699528,1.120939,P1
74.991651,105.233118,-70.673222,0.000000,0.699478,1.121928,P1
75.017239,105.250544,-70.774838,0.000000,0.699429,1.122914,P1
74.986617,105.287215,-70.905837,0.000000,0.699319,1.124883,P1
74.973362,105.342216,-70.980343,0.000000,0.699255,1.125878,P1
74.975667,105.413051,-71.007229,0.000000,0.699193,1.126875,P1
74.992087,105.467281,-70.994882,0.000000,0.699128,1.127872,P1
75.003977,105.536889,-70.971564,0.000000,0.699068,1.128867,P1
74.995740,105.589044,-70.961582,0.000000,0.698946,1.130847,P1
75.003217,105.626970,-70.923746,0.000000,0.698880,1.131837,P1
75.039425,105.682919,-70.843185,0.000000,0.698743,1.133834,P1
75.090726,105.724544,-70.819728,0.000000,0.698680,1.134835,P1
75.132371,105.753645,-70.796297,0.000000,0.698623,1.135832,P1
75.181298,105.742353,-70.753208,0.000000,0.698511,1.137815,P1
75.267827,105.757975,-70.653120,0.000000,0.698454,1.138808,P1
75.617646,105.975900,-70.308632,0.000000,0.659436,1.276753,P1
75.925475,106.186329,-69.996865,0.000000,0.658883,1.278653,P1
76.159452,106.416481,-69.759178,0.000000,0.657761,1.282447,P1
76.359975,106.662011,-69.547351,0.000000,0.657197,1.284353,P1
76.530846,106.888383,-69.359759,0.000000,0.656777,1.285784,P1
76.672242,107.184407,-69.193694,0.000000,0.654270,1.294346,P1
76.759073,107.449098,-69.088423,0.000000,0.653712,1.296244,P1
76.869170,107.715402,-69.023755,0.000000,0.652588,1.300065,P1
76.946138,107.981085,-68.983688,0.000000,0.652031,1.301980,P1
77.011599,108.214615,-68.942607,0.000000,0.650931,1.305802,P1
77.088255,108.479072,-68.949482,0.000000,0.648723,1.313418,P1
77.177761,108.710747,-68.996261,0.000000,0.648165,1.315332,P1
77.225017,108.882856,-69.065737,0.000000,0.647609,1.317249,P1
77.306704,109.035375,-69.141109,0.000000,0.647054,1.319165,P1
77.423416,109.201617,-69.290193,0.000000,0.645957,1.322989,P1
77.509009,109.347967,-69.418939,0.000000,0.643188,1.332506,P1
77.591807,109.480390,-69.578667,0.000000,0.642630,1.334419,P1
77.650944,109.571475,-69.712062,0.000000,0.642075,1.336335,P1
77.673399,109.657930,-69.841350,0.000000,0.641253,1.339207,P1
77.703829,109.742900,-69.995653,0.000000,0.640844,1.340641,P1
77.703849,109.796682,-70.139815,0.000000,0.639752,1.344460,P1
77.765405,109.857069,-70.242305,0.000000,0.639206,1.346372,P1
77.832350,109.893738,-70.370089,0.000000,0.638657,1.348295,P1
77.880421,109.970580,-70.468425,0.000000,0.637564,1.352146,P1
77.903114,110.053162,-70.632933,0.000000,0.637026,1.354069,P1
77.914815,110.110795,-70.761704,0.000000,0.635942,1.357904,P1
77.923659,110.178227,-70.930268,0.000000,0.635399,1.359822,P1
77.941045,110.254820,-71.040570,0.000000,0.634849,1.361751,P1
78.354465,110.490437,-71.143968,0.000000,0.628435,1.384975,P1
78.666795,110.739396,-71.259904,0.000000,0.627906,1.386911,P1
78.958003,110.968079,-71.375364,0.000000,0.626970,1.390312,P1
79.189578,111.207119,-71.460585,0.000000,0.626434,1.392261,P1
79.400740,111.423900,-71.479050,0.000000,0.625895,1.394210,P1
79.576691,111.619552,-71.461850,0.000000,0.624820,1.398100,P1
79.674118,111.796099,-71.477723,0.000000,0.624281,1.400040,P1
79.735714,111.985512,-71.482034,0.000000,0.622643,1.405853,P1
79.791569,112.157122,-71.528339,0.000000,0.622092,1.407799,P1
79.838269,112.313278,-71.540246,0.000000,0.621538,1.409749,P1
79.899179,112.455225,-71.573280,0.000000,0.619298,1.417533,P1
79.952470,112.616585,-71.574923,0.000000,0.618735,1.419472,P1
79.966527,112.823317,-71.591094,0.000000,0.617034,1.425304,P1
80.004458,113.010501,-71.629988,0.000000,0.616463,1.427253,P1
80.008798,113.178582,-71.678888,0.000000,0.614739,1.433081,P1
79.942475,113.420542,-71.869278,0.000000,0.614159,1.435018,P1
79.845873,113.605664,-72.067220,0.000000,0.613574,1.436951,P1
79.762949,113.771638,-72.298918,0.000000,0.612384,1.440832,P1
79.671977,113.921006,-72.506568,0.000000,0.611199,1.444718,P1
79.598446,114.057456,-72.742086,0.000000,0.610605,1.446660,P1
79.503221,114.182849,-72.969643,0.000000,0.610012,1.448600,P1
79.374125,114.298750,-73.209001,0.000000,0.608817,1.452468,P1
79.249906,114.407855,-73.415775,0.000000,0.607602,1.456334,P1
79.131961,114.512474,-73.593667,0.000000,0.606990,1.458274,P1
79.020667,114.614056,-73.746388,0.000000,0.606374,1.460214,P1
78.915559,114.713283,-73.877487,0.000000,0.605147,1.464089,P1
78.801314,114.781432,-74.011273,0.000000,0.604533,1.466023,P1
78.711671,114.854372,-74.106805,0.000000,0.603918,1.467953,P1
78.627368,114.901623,-74.190779,0.000000,0.602669,1.471825,P1
78.585861,114.928512,-74.295879,0.000000,0.601408,1.475707,P1
78.581138,114.939738,-74.420086,0.000000,0.600777,1.477645,P1
78.583965,114.968072,-74.510383,0.000000,0.599504,1.481512,P1
78.593020,114.982730,-74.572279,0.000000,0.598861,1.483441,P1
78.643890,115.017261,-74.640710,0.000000,0.598214,1.485371,P1
78.691035,115.038450,-74.685621,0.000000,0.596906,1.489249,P1
78.694859,115.108691,-74.681634,0.000000,0.596248,1.491190,P1
78.747219,115.277026,-74.534878,0.000000,0.561407,1.631880,P1
78.808429,115.443243,-74.380615,0.000000,0.560953,1.633694,P1
78.897892,115.575781,-74.274055,0.000000,0.560043,1.637314,P1
78.934583,115.677534,-74.151470,0.000000,0.559583,1.639121,P1
78.963308,115.753095,-74.047261,0.000000,0.559117,1.640927,P1
79.021969,115.836471,-73.990404,0.000000,0.558163,1.644561,P1
79.052694,115.896377,-73.965837,0.000000,0.557680,1.646378,P1
79.036660,115.966172,-73.918591,0.000000,0.557201,1.648194,P1
79.019546,116.015466,-73.881911,0.000000,0.556722,1.650008,P1
79.017713,116.047442,-73.833739,0.000000,0.555759,1.653630,P1
79.013428,116.095500,-73.796556,0.000000,0.555276,1.655441,P1
79.007821,116.127937,-73.768898,0.000000,0.554788,1.657259,P1
79.000741,116.147041,-73.749194,0.000000,0.553813,1.660906,P1
78.916546,116.184651,-73.676376,0.000000,0.553332,1.662731,P1
78.827365,116.239621,-73.638704,0.000000,0.552852,1.664555,P1
78.751385,116.279396,-73.610759,0.000000,0.551892,1.668201,P1
78.704649,116.307019,-73.570603,0.000000,0.551411,1.670024,P1
78.667128,116.354420,-73.540517,0.000000,0.551048,1.671390,P1
78.670310,116.389379,-73.477860,0.000000,0.550557,1.673219,P1
78.706352,116.442844,-73.387229,0.000000,0.549089,1.678713,P1
78.716051,116.511797,-73.264087,0.000000,0.548121,1.682378,P1
78.725530,116.564602,-73.164809,0.000000,0.547636,1.684210,P1
78.695294,116.662743,-73.057036,0.000000,0.547151,1.686042,P1
78.669516,116.739416,-72.972505,0.000000,0.546182,1.689707,P1
78.686098,116.828233,-72.938397,0.000000,0.545695,1.691546,P1
78.700651,116.926418,-72.917310,0.000000,0.545213,1.693385,P1
78.696221,117.031346,-72.927067,0.000000,0.544252,1.697064,P1
78.692069,117.142194,-72.941786,0.000000,0.543774,1.698904,P1
78.688117,117.257496,-72.959584,0.000000,0.543295,1.700745,P1
78.737924,117.376397,-72.988188,0.000000,0.542335,1.704423,P1
78.763492,117.497123,-73.036340,0.000000,0.541852,1.706260,P1
78.854155,117.620263,-73.068322,0.000000,0.541365,1.708101,P1
78.912457,117.743072,-73.117102,0.000000,0.540398,1.711793,P1
78.916974,118.070601,-73.198869,0.000000,0.535252,1.731650,P1
78.861337,118.455586,-73.258448,0.000000,0.534762,1.733499,P1
78.773130,118.765951,-73.277389,0.000000,0.534269,1.735350,P1
78.696051,119.009239,-73.290957,0.000000,0.533280,1.739065,P1
78.630111,119.223964,-73.300127,0.000000,0.532789,1.740922,P1
78.590900,119.413939,-73.285115,0.000000,0.532300,1.742781,P1
78.558880,119.551969,-73.270212,0.000000,0.531329,1.746498,P1
78.511364,119.676303,-73.205571,0.000000,0.530841,1.748353,P1
78.472824,119.790385,-73.149712,0.000000,0.530352,1.750207,P1
78.439868,119.925382,-73.102080,0.000000,0.528376,1.757643,P1
78.452277,120.051261,-73.092584,0.000000,0.527878,1.759507,P1
78.443045,120.169018,-73.035605,0.000000,0.527380,1.761370,P1
78.474755,120.251036,-73.018567,0.000000,0.526381,1.765094,P1
78.470033,120.332300,-73.047252,0.000000,0.525383,1.768812,P1
78.450828,120.384831,-73.094184,0.000000,0.524883,1.770671,P1
78.457320,120.414627,-73.185712,0.000000,0.524373,1.772539,P1
78.446444,120.455347,-73.284019,0.000000,0.523365,1.776279,P1
78.421647,120.477297,-73.386673,0.000000,0.522868,1.778150,P1
78.399924,120.483715,-73.470781,0.000000,0.521394,1.783751,P1
78.420415,120.479796,-73.568076,0.000000,0.520902,1.785614,P1
78.422559,120.467529,-73.666393,0.000000,0.520406,1.787476,P1
78.424735,120.449718,-73.744130,0.000000,0.519902,1.789345,P1
78.426128,120.427934,-73.803525,0.000000,0.518894,1.793094,P1
78.410566,120.403646,-73.867608,0.000000,0.517874,1.796837,P1
78.397283,120.379014,-73.915247,0.000000,0.517360,1.798703,P1
78.369970,120.354741,-73.969448,0.000000,0.516843,1.800567,P1
78.330876,120.331556,-74.029416,0.000000,0.516321,1.802431,P1
78.298249,120.310215,-74.073780,0.000000,0.515790,1.804300,P1
78.271082,120.290619,-74.104786,0.000000,0.514855,1.807575,P1
78.303562,120.274187,-74.134161,0.000000,0.514318,1.809444,P1
78.332483,120.259902,-74.153198,0.000000,0.513783,1.811311,P1
78.339851,120.246203,-74.184050,0.000000,0.511874,1.817820,P1
78.346035,120.234653,-74.205189,0.000000,0.511326,1.819678,P1
78.334881,120.224800,-74.238877,0.000000,0.510773,1.821540,P1
78.307761,120.245971,-74.283399,0.000000,0.509664,1.825274,P1
78.284509,120.264232,-74.316776,0.000000,0.509108,1.827140,P1
78.247817,120.308934,-74.361070,0.000000,0.508140,1.830403,P1
78.211219,120.436235,-74.556900,0.000000,0.507585,1.832267,P1
78.180371,120.542416,-74.718248,0.000000,0.506478,1.835990,P1
78.177398,120.629617,-74.898504,0.000000,0.505922,1.837848,P1
78.159015,120.728315,-75.063136,0.000000,0.504804,1.841561,P1
78.144584,120.806695,-75.192463,0.000000,0.504232,1.843426,P1
78.133534,120.866982,-75.290719,0.000000,0.503662,1.845294,P1
78.124184,120.941019,-75.362079,0.000000,0.502531,1.849029,P1
78.116830,121.027123,-75.410935,0.000000,0.501970,1.850894,P1
78.111715,121.093301,-75.441307,0.000000,0.501550,1.852292,P1
78.123864,121.172295,-75.436244,0.000000,0.500989,1.854154,P1
78.134220,121.231356,-75.422569,0.000000,0.499864,1.857882,P1
78.142666,121.273276,-75.403013,0.000000,0.498727,1.861627,P1
78.111216,121.330640,-75.350049,0.000000,0.498156,1.863498,P1
78.068210,121.371822,-75.320503,0.000000,0.497589,1.865369,P1
78.030853,121.429124,-75.291685,0.000000,0.496459,1.869102,P1
77.999975,121.470896,-75.264615,0.000000,0.495894,1.870967,P1
77.974974,121.499517,-75.239856,0.000000,0.495327,1.872833,P1
77.954693,121.547242,-75.217731,0.000000,0.494751,1.874711,P1
77.938516,121.581222,-75.198268,0.000000,0.493750,1.878002,P1
77.926312,121.603985,-75.181596,0.000000,0.493183,1.879880,P1
77.916282,121.647019,-75.167454,0.000000,0.492046,1.883626,P1
77.924760,121.708392,-75.135268,0.000000,0.491474,1.885497,P1
77.932501,121.754583,-75.108354,0.000000,0.490318,1.889249,P1
77.955496,121.818384,-75.065913,0.000000,0.489739,1.891130,P1
77.974787,121.866371,-75.030999,0.000000,0.488581,1.894895,P1
78.006701,121.931434,-74.982533,0.000000,0.488006,1.896774,P1
78.031971,121.979757,-74.943130,0.000000,0.486263,1.902392,P1
78.052374,122.014619,-74.912171,0.000000,0.485678,1.904264,P1
78.067816,122.068117,-74.888614,0.000000,0.485087,1.906144,P1
78.095452,122.107931,-74.850850,0.000000,0.484500,1.908027,P1
78.116528,122.135321,-74.821403,0.000000,0.483330,1.911790,P1
78.130947,122.182087,-74.799111,0.000000,0.481866,1.916477,P1
78.171358,122.276109,-74.741777,0.000000,0.480383,1.921182,P1
78.203464,122.350369,-74.696013,0.000000,0.479788,1.923071,P1
78.244245,122.767362,-74.711009,0.000000,0.479189,1.924961,P1
78.274863,123.143633,-74.727076,0.000000,0.477995,1.928761,P1
78.351925,123.451011,-74.752783,0.000000,0.477401,1.930663,P1
78.413303,123.694368,-74.776469,0.000000,0.476225,1.934461,P1
78.461197,123.881433,-74.797857,0.000000,0.475635,1.936355,P1
78.496707,124.049647,-74.816704,0.000000,0.475044,1.938248,P1
78.522024,124.171815,-74.832924,0.000000,0.474442,1.940153,P1
78.538906,124.255326,-74.846597,0.000000,0.473993,1.941584,P1
78.548017,124.306394,-74.857653,0.000000,0.472810,1.945402,P1
78.551013,124.361880,-74.866463,0.000000,0.472222,1.947308,P1
78.549698,124.392843,-74.873251,0.000000,0.471636,1.949212,P1
78.560139,124.434185,-74.857550,0.000000,0.470464,1.953020,P1
78.604106,124.456768,-74.873403,0.000000,0.469874,1.954935,P1
78.638047,124.494016,-74.886414,0.000000,0.469287,1.956854,P1
78.717361,124.545882,-74.906160,0.000000,0.468700,1.958772,P1
78.818161,124.610258,-74.951886,0.000000,0.467533,1.962606,P1
78.898834,124.685635,-74.989634,0.000000,0.466952,1.964520,P1
78.999980,124.741207,-75.049933,0.000000,0.466371,1.966433,P1
79.078599,124.808901,-75.098876,0.000000,0.465190,1.970272,P1
79.176075,124.888329,-75.167577,0.000000,0.464600,1.972195,P1
79.251048,124.977181,-75.222690,0.000000,0.464012,1.974119,P1
79.359945,125.074295,-75.274832,0.000000,0.462845,1.977962,P1
79.481956,125.178414,-75.344821,0.000000,0.462261,1.979880,P1
79.543357,125.286488,-75.440728,0.000000,0.461088,1.983715,P1
79.585540,125.398538,-75.517126,0.000000,0.460493,1.985643,P1
79.649862,125.514174,-75.606073,0.000000,0.459903,1.987574,P1
79.694880,125.631444,-75.675215,0.000000,0.458871,1.990952,P1
80.091281,125.967944,-75.811647,0.000000,0.416473,2.103295,P1
80.490015,126.213183,-75.909228,0.000000,0.415839,2.104956,P1
80.814103,126.436120,-75.983892,0.000000,0.415203,2.106613,P1
81.086553,126.638625,-76.018172,0.000000,0.414562,2.108267,P1
81.334355,126.792575,-76.068564,0.000000,0.413267,2.111569,P1
81.624571,126.936179,-76.051196,0.000000,0.412608,2.113223,P1
81.879496,127.070068,-75.987925,0.000000,0.411946,2.114880,P1
82.141246,127.196680,-75.917026,0.000000,0.411282,2.116537,P1
82.298719,127.284946,-75.822473,0.000000,0.409267,2.121495,P1
82.460148,127.373359,-75.749146,0.000000,0.408258,2.123963,P1
82.571572,127.431624,-75.686117,0.000000,0.406567,2.128072,P1
82.695636,127.496308,-75.642495,0.000000,0.405203,2.131378,P1
82.831962,127.567659,-75.616213,0.000000,0.403851,2.134685,P1
82.963802,127.615140,-75.625547,0.000000,0.402171,2.138806,P1
83.071681,127.643385,-75.614950,0.000000,0.401494,2.140454,P1
83.182151,127.656776,-75.637510,0.000000,0.400983,2.141694,P1
83.256318,127.687554,-75.657934,0.000000,0.399622,2.145003,P1
83.285608,127.704455,-75.696682,0.000000,0.398946,2.146656,P1
83.293790,127.740609,-75.729915,0.000000,0.398271,2.148306,P1
83.323303,127.794131,-75.787511,0.000000,0.396921,2.151601,P1
83.373962,127.833238,-75.865415,0.000000,0.396244,2.153253,P1
83.426464,127.889516,-75.980083,0.000000,0.394893,2.156574,P1
83.498592,127.931354,-76.104488,0.000000,0.394221,2.158235,P1
83.587457,127.990937,-76.235679,0.000000,0.393551,2.159894,P1
83.620313,128.064631,-76.382416,0.000000,0.392881,2.161550,P1
83.659642,128.120646,-76.550199,0.000000,0.391532,2.164859,P1
83.699631,128.191700,-76.663584,0.000000,0.390846,2.166522,P1
83.762758,128.275874,-76.779859,0.000000,0.390160,2.168188,P1
83.845269,128.370507,-76.897995,0.000000,0.388792,2.171518,P1
83.977229,128.474563,-76.976371,0.000000,0.388108,2.173178,P1
84.118329,128.555148,-77.061632,0.000000,0.386734,2.176490,P1
84.266379,128.645685,-77.153227,0.000000,0.386041,2.178146,P1
84.397312,128.744174,-77.199872,0.000000,0.385340,2.179811,P1
84.550888,128.849754,-77.238390,0.000000,0.384640,2.181477,P1
84.737786,128.960382,-77.249844,0.000000,0.382526,2.186478,P1
84.883609,129.044611,-77.250709,0.000000,0.381820,2.188139,P1
85.504645,129.414347,-77.449435,0.000000,0.381109,2.189797,P1
86.063837,129.748075,-77.549284,0.000000,0.379660,2.193120,P1
86.569753,130.017315,-77.634361,0.000000,0.378929,2.194787,P1
86.985421,130.257573,-77.676492,0.000000,0.377457,2.198119,P1
87.343017,130.441882,-77.732679,0.000000,0.375977,2.201436,P1
87.632394,130.607254,-77.821887,0.000000,0.374094,2.205587,P1
87.858859,130.727148,-77.868663,0.000000,0.373335,2.207255,P1
88.107452,130.839612,-77.938880,0.000000,0.371801,2.210588,P1
88.353060,130.945771,-77.978646,0.000000,0.369099,2.216372,P1
88.635284,131.078589,-78.022751,0.000000,0.367131,2.220515,P1
88.895600,131.264673,-78.061991,0.000000,0.366340,2.222181,P1
89.137151,131.465822,-78.097268,0.000000,0.364755,2.225509,P1
89.346079,131.648081,-78.149716,0.000000,0.361553,2.232111,P1
89.546783,131.785194,-78.197173,0.000000,0.360749,2.233761,P1
89.686341,131.942856,-78.231106,0.000000,0.359939,2.235418,P1
89.846478,132.059555,-78.242514,0.000000,0.359134,2.237077,P1
89.969944,132.200284,-78.225597,0.000000,0.357528,2.240396,P1
90.102930,132.333148,-78.215454,0.000000,0.356726,2.242050,P1
90.190648,132.458263,-78.202481,0.000000,0.355124,2.245346,P1
90.364933,132.639135,-78.186007,0.000000,0.353509,2.248654,P1
90.490698,132.805627,-78.169090,0.000000,0.351883,2.251989,P1
90.613627,132.960001,-78.182354,0.000000,0.350272,2.255321,P1
90.751431,133.134556,-78.201391,0.000000,0.349467,2.256980,P1
90.832756,133.295059,-78.236507,0.000000,0.348659,2.258638,P1
90.936337,133.444033,-78.273728,0.000000,0.347037,2.261960,P1
91.006546,133.582727,-78.303239,0.000000,0.346222,2.263631,P1
91.081001,133.743358,-78.284770,0.000000,0.345408,2.265304,P1
91.166502,133.862641,-78.296372,0.000000,0.343991,2.268222,P1
91.500889,134.370969,-78.493199,0.000000,0.343179,2.269890,P1
91.770117,134.814998,-78.658150,0.000000,0.342368,2.271555,P1
91.963581,135.258534,-78.813745,0.000000,0.341558,2.273215,P1
92.160165,135.667969,-78.947755,0.000000,0.338892,2.278599,P1
92.311991,136.014981,-79.123892,0.000000,0.337246,2.281925,P1
92.386876,136.336217,-79.304845,0.000000,0.335614,2.285246,P1
92.430062,136.605435,-79.447371,0.000000,0.334389,2.287729,P1
92.408954,136.859351,-79.525959,0.000000,0.332744,2.291050,P1
92.433551,137.072189,-79.660047,0.000000,0.330697,2.295225,P1
92.334002,137.367792,-79.813438,0.000000,0.327850,2.301042,P1
92.219838,137.646836,-79.951332,0.000000,0.326221,2.304355,P1
92.165688,137.942270,-80.064018,0.000000,0.323752,2.309372,P1
92.152199,138.162261,-80.176030,0.000000,0.322939,2.311050,P1
92.119529,138.377198,-80.278248,0.000000,0.322131,2.312727,P1
92.087940,138.559131,-80.351738,0.000000,0.321328,2.314399,P1
92.025658,138.683087,-80.442063,0.000000,0.319722,2.317739,P1
91.990923,138.850104,-80.556694,0.000000,0.318108,2.321089,P1
91.943039,139.025049,-80.662315,0.000000,0.316495,2.324452,P1
91.886269,139.148237,-80.760396,0.000000,0.315695,2.326128,P1
91.890302,139.258189,-80.840299,0.000000,0.312485,2.332792,P1
91.911160,139.329116,-80.875666,0.000000,0.311681,2.334466,P1
91.944189,139.428008,-80.873516,0.000000,0.310084,2.337828,P1
91.966186,139.522574,-80.790382,0.000000,0.309293,2.339510,P1
91.974220,139.584582,-80.802789,0.000000,0.308508,2.341189,P1
91.947270,139.619272,-80.848049,0.000000,0.306948,2.344540,P1
91.961198,139.663818,-80.910827,0.000000,0.306171,2.346218,P1
92.165415,140.050454,-80.782691,0.000000,0.304609,2.349614,P1
92.406898,140.396184,-80.657051,0.000000,0.303053,2.353002,P1
92.639311,140.702680,-80.506659,0.000000,0.302275,2.354699,P1
92.867002,140.942940,-80.408727,0.000000,0.301492,2.356410,P1
93.032721,141.184164,-80.348321,0.000000,0.300718,2.358125,P1
93.182020,141.365736,-80.350673,0.000000,0.299192,2.361550,P1
93.294735,141.526271,-80.356378,0.000000,0.298437,2.363258,P1
93.387485,141.608981,-80.506099,0.000000,0.296566,2.367523,P1
93.522257,141.688081,-80.624279,0.000000,0.295821,2.369242,P1
93.661280,141.735471,-80.754067,0.000000,0.295090,2.370966,P1
93.802543,141.787296,-80.891675,0.000000,0.293829,2.373980,P1
93.945935,141.845130,-81.034265,0.000000,0.293120,2.375698,P1
94.160445,141.910311,-81.168041,0.000000,0.291702,2.379135,P1
94.365760,141.952261,-81.304249,0.000000,0.290989,2.380866,P1
94.576782,142.005263,-81.420650,0.000000,0.289589,2.384337,P1
94.674541,142.007338,-81.592339,0.000000,0.288900,2.386069,P1
94.863282,141.999702,-81.726073,0.000000,0.287534,2.389523,P1
95.054588,141.984563,-81.766650,0.000000,0.286853,2.391252,P1
95.269134,141.994973,-81.778282,0.000000,0.286342,2.392554,P1
95.470079,141.997299,-81.807325,0.000000,0.285002,2.396037,P1
95.637398,141.993618,-81.802159,0.000000,0.284342,2.397778,P1
95.828828,141.985819,-81.777979,0.000000,0.282714,2.402111,P1
96.002549,142.004876,-81.709141,0.000000,0.281418,2.405584,P1
96.168067,142.017946,-81.675077,0.000000,0.280773,2.407331,P1
96.255789,142.054963,-81.683585,0.000000,0.280137,2.409079,P1
96.293612,142.082327,-81.708516,0.000000,0.278886,2.412569,P1
96.307416,142.102057,-81.727199,0.000000,0.278267,2.414310,P1
96.340959,142.115941,-81.770444,0.000000,0.277649,2.416051,P1
96.375916,142.154268,-81.854944,0.000000,0.276407,2.419552,P1
96.392275,142.213603,-81.923728,0.000000,0.275791,2.421311,P1
96.453437,142.291036,-82.058477,0.000000,0.274566,2.424830,P1
96.462269,142.382239,-82.209432,0.000000,0.273960,2.426584,P1
96.426203,142.544359,-82.372581,0.000000,0.273355,2.428336,P1
96.408518,142.706615,-82.553848,0.000000,0.272751,2.430090,P1
96.384903,142.896301,-82.698296,0.000000,0.271547,2.433626,P1
96.380688,143.078469,-82.860588,0.000000,0.270953,2.435399,P1
96.277626,143.700241,-83.018393,0.000000,0.269926,2.438510,P1
96.186335,144.214961,-83.139804,0.000000,0.269343,2.440287,P1
96.145259,144.631375,-83.259565,0.000000,0.268768,2.442061,P1
96.140977,144.958172,-83.306552,0.000000,0.267082,2.447379,P1
96.159688,145.206844,-83.383762,0.000000,0.266529,2.449155,P1
96.136916,145.386787,-83.407190,0.000000,0.265426,2.452731,P1
96.149689,145.510431,-83.374490,0.000000,0.264877,2.454518,P1
96.181065,145.586648,-83.386852,0.000000,0.263299,2.459868,P1
96.223727,145.625704,-83.368657,0.000000,0.262905,2.461203,P1
96.275183,145.635680,-83.325517,0.000000,0.262381,2.462986,P1
96.386914,145.624173,-83.271786,0.000000,0.261330,2.466578,P1
96.532871,145.597006,-83.231176,0.000000,0.260302,2.470170,P1
96.652760,145.558898,-83.193933,0.000000,0.259793,2.471962,P1
96.732542,145.513841,-83.181150,0.000000,0.259287,2.473751,P1
96.792522,145.465069,-83.169238,0.000000,0.258276,2.477337,P1
96.874228,145.416375,-83.188439,0.000000,0.257775,2.479141,P1
96.935448,145.368540,-83.204219,0.000000,0.256781,2.482751,P1
96.979720,145.323513,-83.216958,0.000000,0.256293,2.484550,P1
97.067269,145.342247,-83.307090,0.000000,0.254846,2.489933,P1
97.172292,145.356708,-83.412465,0.000000,0.254358,2.491740,P1
97.236939,145.396588,-83.520073,0.000000,0.253880,2.493552,P1
97.283340,145.428284,-83.607642,0.000000,0.253409,2.495364,P1
97.318981,145.482262,-83.747947,0.000000,0.252486,2.498978,P1
97.340770,145.555290,-83.861306,0.000000,0.252029,2.500781,P1
97.388670,145.644070,-83.980188,0.000000,0.251118,2.504389,P1
97.421963,145.745285,-84.073145,0.000000,0.250661,2.506207,P1
97.447695,145.916097,-84.214374,0.000000,0.250099,2.508479,P1
97.445766,146.084212,-84.345692,0.000000,0.249211,2.512110,P1
97.437706,146.248846,-84.447189,0.000000,0.248772,2.513919,P1
97.407084,146.437708,-84.543073,0.000000,0.247460,2.519341,P1
97.344012,146.616466,-84.654886,0.000000,0.247015,2.521163,P1
97.286732,146.785680,-84.739080,0.000000,0.246582,2.522988,P1
97.250835,146.914995,-84.778843,0.000000,0.245321,2.528465,P1
97.257183,147.041003,-84.831889,0.000000,0.244910,2.530284,P1
97.315470,147.164064,-84.876451,0.000000,0.244194,2.533465,P1
98.432944,149.281481,-85.071715,0.000000,0.243789,2.535284,P1
99.362194,151.061107,-85.249230,0.000000,0.243388,2.537105,P1
100.113724,152.552705,-85.409819,0.000000,0.242987,2.538927,P1
100.664139,153.747435,-85.524717,0.000000,0.242184,2.542567,P1
101.075527,154.677790,-85.630068,0.000000,0.241784,2.544387,P1
101.381571,155.407251,-85.706764,0.000000,0.241384,2.546207,P1
101.582212,155.934370,-85.779892,0.000000,0.240983,2.548027,P1
101.710359,156.291567,-85.829943,0.000000,0.240283,2.551211,P1
101.785782,156.539842,-85.932116,0.000000,0.239883,2.553030,P1
101.837145,156.642755,-86.058734,0.000000,0.239483,2.554848,P1
101.832585,156.658809,-86.175924,0.000000,0.238677,2.558480,P1
101.785056,156.610384,-86.284745,0.000000,0.238272,2.560294,P1
101.720501,156.515875,-86.365538,0.000000,0.237450,2.563920,P1


==> images/results/Data2positions_static.txt <==
0.278958,-0.675898,-0.116754,0.000000,0.000042,0.000027,P1
0.266941,-1.975794,-0.278113,0.000000,0.000046,0.000030,P1
0.125906,-3.063578,-0.398056,0.000000,0.000051,0.000034,P1
-0.003045,-3.773383,-0.465329,0.000000,0.000095,0.000093,P1
-0.068526,-4.172275,-0.466369,0.000000,0.000097,0.000098,P1
-0.113898,-4.393107,-0.461658,0.000000,0.000098,0.000102,P1
-0.145545,-4.511693,-0.454906,0.000000,0.000099,0.000107,P1
-0.168069,-4.568283,-0.447385,0.000000,0.000099,0.000116,P1
-0.184396,-4.584605,-0.439518,0.000000,0.000098,0.000120,P1
-0.196372,-4.573008,-0.431444,0.000000,0.000097,0.000124,P1
-0.205173,-4.541069,-0.423222,0.000000,0.000096,0.000129,P1
-0.211569,-4.493958,-0.414910,0.000000,0.000094,0.000134,P1
-0.216095,-4.435650,-0.406589,0.000000,0.000089,0.000143,P1
-0.219130,-4.369528,-0.398368,0.000000,0.000086,0.000148,P1
-0.220975,-4.298643,-0.390374,0.000000,0.000080,0.000158,P1
-0.221867,-4.225779,-0.382738,0.000000,0.000076,0.000163,P1
-0.222013,-4.153415,-0.375583,0.000000,0.000074,0.000166,P1
-0.204962,-4.113431,-0.348425,0.000000,0.000066,0.000177,P1
-0.190075,-4.073137,-0.325108,0.000000,0.000061,0.000183,P1
-0.177333,-4.034043,-0.305484,0.000000,0.000056,0.000188,P1
-0.166663,-3.997282,-0.289325,0.000000,0.000041,0.000198,P1
-0.157934,-3.963638,-0.276341,0.000000,0.000020,0.000207,P1
-0.150970,-3.933586,-0.266204,0.000000,0.000007,0.000211,P1
-0.129453,-3.907086,-0.237991,0.000000,-0.000024,0.000218,P1
-0.111767,-3.884456,-0.215052,0.000000,-0.000036,0.000220,P1
-0.097595,-3.865559,-0.196893,0.000000,-0.000054,0.000223,P1
-0.086568,-3.850147,-0.182962,0.000000,-0.000073,0.000225,P1
-0.078299,-3.837904,-0.172683,0.000000,-0.000115,0.000230,P1
-0.072378,-3.828471,-0.165499,0.000000,-0.000138,0.000233,P1
-0.068421,-3.821476,-0.160876,0.000000,-0.000163,0.000234,P1
-0.066079,-3.816551,-0.158314,0.000000,-0.000215,0.000237,P1
-0.065013,-3.813343,-0.157377,0.000000,-0.000242,0.000239,P1
-0.048798,-3.811265,-0.137111,0.000000,-0.000270,0.000240,P1
-0.035782,-3.810325,-0.120886,0.000000,-0.000299,0.000241,P1
-0.025642,-3.810262,-0.108259,0.000000,-0.000362,0.000242,P1
-0.017522,-3.840840,-0.098781,0.000000,-0.000395,0.000242,P1
-0.011623,-3.867295,-0.091990,0.000000,-0.000429,0.000242,P1
-0.007608,-3.889687,-0.087435,0.000000,-0.000501,0.000241,P1
0.011003,-3.907956,-0.064152,0.000000,-0.000537,0.000241,P1
0.025917,-3.922701,-0.045466,0.000000,-0.000575,0.000240,P1
0.037525,-3.934275,-0.030891,0.000000,-0.000614,0.000239,P1
0.046226,-3.943063,-0.019902,0.000000,-0.000694,0.000236,P1
0.052457,-3.949454,-0.011990,0.000000,-0.000735,0.000235,P1
0.056607,-3.953830,-0.006645,0.000000,-0.000810,0.000232,P1
0.059069,-3.956548,-0.003407,0.000000,-0.000854,0.000230,P1
0.114441,-3.957058,-0.011205,0.000000,-0.000900,0.000227,P1
0.160488,-3.956666,-0.018872,0.000000,-0.000946,0.000225,P1
0.197856,-3.955624,-0.026132,0.000000,-0.001043,0.000220,P1
0.227369,-3.954141,-0.032807,0.000000,-0.001145,0.000212,P1
0.249959,-3.952389,-0.038804,0.000000,-0.001197,0.000209,P1
0.266565,-3.950505,-0.044066,0.000000,-0.001251,0.000204,P1
0.294220,-3.948334,-0.028005,0.000000,-0.001361,0.000195,P1
0.315233,-3.946258,-0.014362,0.000000,-0.001404,0.000192,P1
0.330524,-3.944332,-0.003024,0.000000,-0.001462,0.000187,P1
0.340978,-3.942589,0.006195,0.000000,-0.001585,0.000174,P1
0.347957,-3.971039,0.013484,0.000000,-0.001649,0.000168,P1
0.351684,-3.995117,0.019071,0.000000,-0.001716,0.000160,P1
0.352819,-4.015036,0.023226,0.000000,-0.001933,0.000132,P1
0.352029,-4.031119,0.026137,0.000000,-0.002009,0.000121,P1
0.349844,-4.043750,0.028019,0.000000,-0.002086,0.000110,P1
0.346690,-4.053344,0.029093,0.000000,-0.002240,0.000088,P1
0.342955,-4.060326,0.029514,0.000000,-0.002316,0.000078,P1
0.300808,-4.065730,0.059357,0.000000,-0.002391,0.000067,P1
0.264422,-4.069233,0.084270,0.000000,-0.002466,0.000057,P1
0.233665,-4.071193,0.104606,0.000000,0.000000,0.000037,P1
0.208263,-4.071940,0.120767,0.000000,-0.002689,0.000027,P1
0.187790,-4.071763,0.133224,0.000000,-0.002763,0.000017,P1
0.171720,-4.070906,0.142490,0.000000,-0.002911,-0.000001,P1
0.159534,-4.069583,0.149028,0.000000,-0.002982,-0.000010,P1
0.150661,-4.067964,0.153319,0.000000,-0.003121,-0.000025,P1
0.144592,-4.066190,0.155774,0.000000,-0.003189,-0.000032,P1
0.140824,-4.064370,0.156779,0.000000,-0.003255,-0.000039,P1
0.122745,-4.062845,0.136133,0.000000,-0.003384,-0.000052,P1
0.125183,-4.091105,0.138374,0.000000,-0.003447,-0.000058,P1
0.090360,-4.115539,0.169833,0.000000,-0.003570,-0.000069,P1
0.061886,-4.135680,0.196136,0.000000,-0.003631,-0.000074,P1
0.039173,-4.151877,0.217636,0.000000,-0.003751,-0.000084,P1
0.021583,-4.164536,0.234767,0.000000,-0.003868,-0.000093,P1
0.008430,-4.174094,0.248030,0.000000,-0.004039,-0.000105,P1
-0.000910,-4.180997,0.257903,0.000000,-0.004096,-0.000108,P1
-0.007079,-4.185673,0.264895,0.000000,-0.004152,-0.000112,P1
-0.010670,-4.188523,0.269492,0.000000,-0.004206,-0.000115,P1
-0.012240,-4.189916,0.272158,0.000000,-0.004311,-0.000120,P1
-0.012243,-4.190179,0.273285,0.000000,-0.004362,-0.000122,P1
-0.011093,-4.189597,0.273234,0.000000,-0.004413,-0.000123,P1
-0.009172,-4.188413,0.272342,0.000000,-0.004559,-0.000128,P1
-0.006723,-4.186830,0.270840,0.000000,-0.004594,-0.000128,P1
-0.003985,-4.185014,0.268948,0.000000,-0.004640,-0.000129,P1
-0.001158,-4.183095,0.266855,0.000000,-0.004728,-0.000129,P1
0.001623,-4.181174,0.264695,0.000000,-0.004812,-0.000128,P1
0.004274,-4.179326,0.262561,0.000000,-0.004852,-0.000127,P1
0.023327,-4.207332,0.281100,0.000000,-0.004930,-0.000124,P1
0.039601,-4.230956,0.296653,0.000000,-0.004967,-0.000122,P1
0.053194,-4.250436,0.309402,0.000000,-0.005004,-0.000120,P1
0.064283,-4.266107,0.319593,0.000000,-0.005040,-0.000118,P1
0.073078,-4.278361,0.327514,0.000000,-0.005115,-0.000115,P1
0.079853,-4.287620,0.333446,0.000000,-0.005154,-0.000114,P1
0.047221,-4.324921,0.367612,0.000000,-0.005233,-0.000111,P1
0.018835,-4.355394,0.395805,0.000000,-0.005314,-0.000109,P1
-0.005315,-4.379652,0.418495,0.000000,-0.005355,-0.000108,P1
-0.025408,-4.398386,0.436250,0.000000,-0.005397,-0.000108,P1
-0.057875,-4.412581,0.429128,0.000000,-0.005474,-0.000109,P1
-0.084469,-4.422656,0.421434,0.000000,-0.005519,-0.000110,P1
-0.105704,-4.429299,0.413617,0.000000,-0.005565,-0.000111,P1
-0.122166,-4.433152,0.406012,0.000000,-0.005613,-0.000112,P1
-0.134485,-4.434794,0.398872,0.000000,-0.005720,-0.000118,P1
-0.143261,-4.434741,0.392341,0.000000,-0.005778,-0.000122,P1
-0.149085,-4.433438,0.386515,0.000000,-0.005838,-0.000128,P1
-0.114396,-4.430640,0.351533,0.000000,-0.005956,-0.000140,P1
-0.083652,-4.427376,0.321900,0.000000,-0.006147,-0.000139,P1
-0.056981,-4.423894,0.297332,0.000000,-0.006214,-0.000140,P1
-0.034347,-4.420383,0.277453,0.000000,-0.006281,-0.000141,P1
-0.015592,-4.416986,0.261843,0.000000,-0.006496,-0.000144,P1
-0.000402,-4.413803,0.249955,0.000000,-0.006566,-0.000148,P1
0.011569,-4.410900,0.241278,0.000000,-0.006635,-0.000154,P1
0.020687,-4.408314,0.235324,0.000000,-0.006769,-0.000165,P1
-0.011254,-4.376691,0.261517,0.000000,-0.006837,-0.000164,P1
-0.039365,-4.349890,0.284933,0.000000,-0.006902,-0.000158,P1
-0.063584,-4.327682,0.305415,0.000000,-0.007029,-0.000149,P1
-0.083985,-4.309719,0.322926,0.000000,-0.007073,-0.000145,P1
-0.100787,-4.295582,0.337576,0.000000,-0.007129,-0.000141,P1
-0.114304,-4.284817,0.349564,0.000000,-0.007239,-0.000132,P1
-0.124864,-4.276953,0.359115,0.000000,-0.007293,-0.000130,P1
-0.132873,-4.271537,0.366527,0.000000,-0.007448,-0.000125,P1
-0.138664,-4.268137,0.372054,0.000000,-0.007501,-0.000114,P1
-0.142594,-4.266359,0.375977,0.000000,-0.007547,-0.000105,P1
-0.144676,-4.265782,0.377150,0.000000,-0.002177,-0.000341,P1
-0.145571,-4.266167,0.377415,0.000000,-0.002071,-0.000345,P1
-0.145555,-4.267246,0.376997,0.000000,0.000000,0.000000,P1
-0.144863,-4.268795,0.376058,0.000000,-0.001753,-0.000364,P1
-0.143701,-4.270633,0.374789,0.000000,-0.001648,-0.000371,P1
-0.142237,-4.272614,0.373324,0.000000,-0.001549,-0.000371,P1
-0.140600,-4.274626,0.371741,0.000000,-0.001354,-0.000370,P1
-0.138901,-4.276583,0.370149,0.000000,-0.001255,-0.000369,P1
-0.137220,-4.278424,0.368607,0.000000,-0.001152,-0.000369,P1
-0.135610,-4.280107,0.367130,0.000000,-0.000943,-0.000373,P1
-0.134113,-4.281609,0.365750,0.000000,-0.000735,-0.000382,P1
-0.132760,-4.282919,0.364513,0.000000,-0.000632,-0.000385,P1
-0.131564,-4.284038,0.363428,0.000000,-0.000536,-0.000385,P1
-0.130521,-4.284973,0.362447,0.000000,-0.000265,-0.000382,P1
-0.129640,-4.285738,0.361615,0.000000,-0.000161,-0.000380,P1
-0.128912,-4.286346,0.360918,0.000000,-0.000053,-0.000378,P1
-0.128323,-4.286815,0.360317,0.000000,0.000162,-0.000379,P1
-0.127861,-4.287163,0.359829,0.000000,0.000271,-0.000381,P1
-0.127511,-4.287407,0.359439,0.000000,0.000378,-0.000383,P1
-0.127254,-4.287570,0.359107,0.000000,0.000584,-0.000372,P1
-0.127077,-4.287665,0.358850,0.000000,0.000687,-0.000367,P1
-0.126965,-4.287706,0.358653,0.000000,0.000791,-0.000361,P1
-0.142547,-4.317962,0.337909,0.000000,0.001030,-0.000345,P1
-0.155779,-4.343568,0.320312,0.000000,0.001267,-0.000335,P1
-0.166767,-4.364754,0.305708,0.000000,0.001504,-0.000329,P1
-0.175675,-4.381864,0.293900,0.000000,0.001616,-0.000320,P1
-0.144582,-4.394687,0.254687,0.000000,0.001728,-0.000307,P1
-0.117656,-4.404382,0.222224,0.000000,0.001955,-0.000282,P1
-0.094843,-4.411391,0.196013,0.000000,0.002074,-0.000270,P1
-0.075947,-4.416147,0.175423,0.000000,0.002195,-0.000259,P1
-0.060671,-4.419057,0.159771,0.000000,0.002318,-0.000249,P1
-0.049147,-4.390502,0.148331,0.000000,0.002565,-0.000232,P1
-0.040421,-4.365383,0.140466,0.000000,0.002684,-0.000219,P1
-0.034098,-4.343769,0.135539,0.000000,0.002801,-0.000200,P1
-0.029793,-4.325576,0.132967,0.000000,0.002921,-0.000183,P1
-0.027147,-4.310613,0.132196,0.000000,0.003169,-0.000151,P1
-0.025828,-4.298608,0.132804,0.000000,0.003303,-0.000136,P1
-0.041184,-4.319503,0.113841,0.000000,0.003440,-0.000120,P1
-0.054927,-4.338097,0.098646,0.000000,0.003719,-0.000092,P1
-0.066966,-4.354293,0.086681,0.000000,0.004475,0.000000,P1
-0.077268,-4.368080,0.077700,0.000000,0.004598,0.000013,P1
-0.085893,-4.379558,0.071251,0.000000,0.004764,0.000030,P1
-0.092952,-4.388897,0.066871,0.000000,0.005098,0.000070,P1
-0.098581,-4.396294,0.064217,0.000000,0.005268,0.000099,P1
-0.102946,-4.401984,0.062883,0.000000,0.005633,0.000162,P1
-0.106207,-4.406188,0.062606,0.000000,0.005825,0.000194,P1
-0.108538,-4.409141,0.063058,0.000000,0.006224,0.000254,P1
-0.110088,-4.411051,0.064068,0.000000,0.006428,0.000283,P1
-0.111012,-4.412129,0.065389,0.000000,0.006840,0.000351,P1
-0.111432,-4.412546,0.066927,0.000000,0.007047,0.000392,P1
-0.111465,-4.412460,0.068556,0.000000,0.007259,0.000432,P1
-0.111222,-4.412018,0.070121,0.000000,0.007703,0.000514,P1
-0.110778,-4.411323,0.071619,0.000000,0.007929,0.000554,P1
-0.110225,-4.410488,0.072878,0.000000,0.008626,0.000669,P1
-0.109596,-4.409569,0.074006,0.000000,0.008861,0.000712,P1
-0.108937,-4.408625,0.074984,0.000000,0.009099,0.000761,P1
-0.107812,-4.437705,0.075737,0.000000,0.009594,0.000860,P1
-0.106793,-4.462255,0.076338,0.000000,0.009851,0.000910,P1
-0.105890,-4.482514,0.076811,0.000000,0.010045,0.000946,P1
-0.105130,-4.498842,0.077075,0.000000,0.010575,0.001043,P1
-0.104495,-4.511630,0.077223,0.000000,0.010847,0.001092,P1
-0.103978,-4.521316,0.077268,0.000000,0.011118,0.001147,P1
-0.103572,-4.528340,0.077224,0.000000,0.011393,0.001208,P1
-0.103281,-4.533147,0.077030,0.000000,0.011959,0.001328,P1
-0.103076,-4.536121,0.076782,0.000000,0.012249,0.001388,P1
-0.102944,-4.537628,0.076492,0.000000,0.012543,0.001448,P1
-0.102891,-4.538011,0.076094,0.000000,0.013135,0.001566,P1
-0.102886,-4.537538,0.075684,0.000000,0.013433,0.001624,P1
-0.102920,-4.536454,0.075269,0.000000,0.013734,0.001683,P1
-0.103001,-4.534982,0.074775,0.000000,0.014339,0.001817,P1
-0.064999,-4.532667,0.044300,0.000000,0.014950,0.001954,P1
-0.032853,-4.530351,0.018342,0.000000,0.015572,0.002091,P1
-0.006255,-4.528111,-0.003226,0.000000,0.015885,0.002159,P1
-0.000946,-4.526304,-0.041418,0.000000,0.016671,0.002327,P1
0.002702,-4.554633,-0.072793,0.000000,0.016995,0.002393,P1
0.004537,-4.578573,-0.098028,0.000000,0.017656,0.002526,P1
0.004988,-4.598335,-0.117677,0.000000,0.017909,0.002577,P1
0.004387,-4.614257,-0.132477,0.000000,0.018249,0.002643,P1
0.002973,-4.626767,-0.143323,0.000000,0.019294,0.002839,P1
0.001054,-4.636251,-0.150690,0.000000,0.019641,0.002908,P1
-0.001167,-4.643139,-0.155217,0.000000,0.019989,0.002983,P1
-0.003530,-4.647847,-0.157487,0.000000,0.020342,0.003057,P1
-0.005939,-4.650786,-0.158111,0.000000,0.021054,0.003204,P1
-0.008269,-4.652291,-0.157430,0.000000,0.021417,0.003276,P1
-0.010455,-4.652683,-0.155827,0.000000,0.021781,0.003347,P1
-0.012454,-4.652238,-0.153617,0.000000,0.022147,0.003417,P1
-0.014291,-4.651232,-0.151250,0.000000,0.023242,0.003624,P1
0.022226,-4.649205,-0.178627,0.000000,0.023606,0.003700,P1
0.053148,-4.647032,-0.201418,0.000000,0.023974,0.003777,P1
0.094811,-4.644618,-0.199597,0.000000,0.025095,0.004012,P1
0.129550,-4.672321,-0.197151,0.000000,0.025855,0.004166,P1
0.157444,-4.695610,-0.194268,0.000000,0.026238,0.004242,P1
0.179173,-4.714766,-0.191288,0.000000,0.027003,0.004396,P1
0.179406,-4.730383,-0.208841,0.000000,0.027383,0.004478,P1
0.177461,-4.742595,-0.223517,0.000000,0.028355,0.004676,P1
0.173990,-4.751820,-0.235493,0.000000,0.029139,0.004834,P1
0.169545,-4.758469,-0.244943,0.000000,0.029533,0.004913,P1
0.164520,-4.762983,-0.252282,0.000000,0.030327,0.005067,P1
0.159280,-4.765732,-0.257709,0.000000,0.030726,0.005143,P1
0.154079,-4.767074,-0.261529,0.000000,0.031125,0.005219,P1
0.149102,-4.767329,-0.264031,0.000000,0.031527,0.005295,P1
0.144451,-4.766794,-0.265582,0.000000,0.032317,0.005452,P1
0.140237,-4.765683,-0.266295,0.000000,0.032709,0.005531,P1
0.136502,-4.764192,-0.266379,0.000000,0.033104,0.005612,P1
0.133718,-4.792492,-0.266112,0.000000,0.033889,0.005766,P1
0.131347,-4.816112,-0.265523,0.000000,0.034281,0.005841,P1
0.167492,-4.834754,-0.294652,0.000000,0.034672,0.005914,P1
0.198143,-4.849552,-0.319208,0.000000,0.035441,0.006070,P1
0.223551,-4.860950,-0.339473,0.000000,0.036210,0.006228,P1
0.244131,-4.869383,-0.355717,0.000000,0.036594,0.006307,P1
0.260350,-4.875306,-0.368383,0.000000,0.036981,0.006386,P1
0.272690,-4.879168,-0.378036,0.000000,0.037757,0.006538,P1
0.281711,-4.881346,-0.385020,0.000000,0.038146,0.006613,P1
0.287897,-4.882220,-0.389879,0.000000,0.038914,0.006770,P1
0.291775,-4.882083,-0.392912,0.000000,0.039303,0.006851,P1
0.293794,-4.881209,-0.394494,0.000000,0.039691,0.006931,P1
0.279170,-4.940090,-0.415622,0.000000,0.040474,0.007089,P1
0.303888,-4.988829,-0.462686,0.000000,0.040868,0.007166,P1
0.324167,-5.028753,-0.501700,0.000000,0.041660,0.007317,P1
0.340409,-5.060617,-0.533194,0.000000,0.042056,0.007392,P1
0.353040,-5.085307,-0.557939,0.000000,0.042450,0.007472,P1
0.362515,-5.103753,-0.576762,0.000000,0.042845,0.007554,P1
0.369258,-5.116902,-0.590606,0.000000,0.043637,0.007716,P1
0.373753,-5.125612,-0.600143,0.000000,0.043935,0.007776,P1
0.376403,-5.130716,-0.606169,0.000000,0.044336,0.007857,P1
0.377584,-5.132963,-0.609386,0.000000,0.044736,0.007936,P1
0.377599,-5.133037,-0.610524,0.000000,0.045539,0.008090,P1
0.376775,-5.131488,-0.610009,0.000000,0.045937,0.008171,P1
0.375326,-5.128829,-0.608414,0.000000,0.046743,0.008345,P1
0.373495,-5.125435,-0.606011,0.000000,0.047155,0.008431,P1
0.371418,-5.121654,-0.603230,0.000000,0.000000,0.000000,P1
0.369261,-5.117717,-0.600201,0.000000,0.048415,0.008688,P1
0.405705,-5.143213,-0.627151,0.000000,0.049265,0.008855,P1
0.436837,-5.194394,-0.649613,0.000000,0.049691,0.008940,P1
0.462430,-5.237003,-0.667912,0.000000,0.050114,0.009029,P1
0.499046,-5.271408,-0.662001,0.000000,0.050967,0.009212,P1
0.528626,-5.298663,-0.656005,0.000000,0.051826,0.009396,P1
0.535733,-5.319856,-0.670773,0.000000,0.052694,0.009577,P1
0.539745,-5.335517,-0.682695,0.000000,0.053130,0.009666,P1
0.541770,-5.376507,-0.692186,0.000000,0.054002,0.009846,P1
0.541863,-5.409030,-0.699408,0.000000,0.054327,0.009916,P1
0.540516,-5.434057,-0.704719,0.000000,0.054766,0.010008,P1
0.538125,-5.452612,-0.708547,0.000000,0.055652,0.010191,P1
0.535077,-5.465656,-0.711052,0.000000,0.056099,0.010281,P1
0.531619,-5.474166,-0.712680,0.000000,0.057228,0.010504,P1
0.566144,-5.478355,-0.743382,0.000000,0.057682,0.010592,P1
0.594857,-5.479747,-0.768996,0.000000,0.058588,0.010772,P1
0.662661,-5.508280,-0.890743,0.000000,0.059041,0.010864,P1
0.718694,-5.530927,-0.993320,0.000000,0.061767,0.011459,P1
0.763967,-5.548250,-1.077306,0.000000,0.062226,0.011559,P1
0.799527,-5.561004,-1.144471,0.000000,0.063147,0.011757,P1
0.810436,-5.570129,-1.217075,0.000000,0.063493,0.011831,P1
0.816469,-5.576011,-1.273411,0.000000,0.063950,0.011934,P1
0.856789,-5.578657,-1.345502,0.000000,0.064407,0.012041,P1
0.888367,-5.579343,-1.400958,0.000000,0.064864,0.012145,P1
0.912253,-5.578586,-1.442133,0.000000,0.065778,0.012356,P1
0.929554,-5.576773,-1.471092,0.000000,0.066237,0.012461,P1
0.941294,-5.574307,-1.490172,0.000000,0.067615,0.012771,P1
0.948499,-5.571412,-1.501037,0.000000,0.068076,0.012874,P1
0.952065,-5.568342,-1.505553,0.000000,0.069002,0.013082,P1
0.990939,-5.564623,-1.535041,0.000000,0.069465,0.013188,P1
1.021880,-5.561101,-1.556339,0.000000,0.069928,0.013296,P1
1.045757,-5.557892,-1.570906,0.000000,0.070848,0.013513,P1
1.063506,-5.555018,-1.579858,0.000000,0.071309,0.013623,P1
1.076045,-5.552506,-1.584335,0.000000,0.071770,0.013731,P1
1.084238,-5.550388,-1.585471,0.000000,0.072686,0.013943,P1
1.088900,-5.548650,-1.584130,0.000000,0.073597,0.014148,P1
1.074655,-5.547503,-1.601487,0.000000,0.074048,0.014253,P1
1.098870,-5.545999,-1.644384,0.000000,0.074493,0.014364,P1
1.118034,-5.544849,-1.679112,0.000000,0.075377,0.014576,P1
1.132244,-5.514013,-1.706475,0.000000,0.076149,0.014759,P1
1.142657,-5.488029,-1.727404,0.000000,0.077029,0.014965,P1
1.149875,-5.466608,-1.742696,0.000000,0.077470,0.015068,P1
1.154453,-5.449386,-1.753253,0.000000,0.077913,0.015172,P1
1.156893,-5.435962,-1.760039,0.000000,0.078793,0.015399,P1
1.157665,-5.425840,-1.763699,0.000000,0.079244,0.015515,P1
1.195298,-5.417933,-1.794848,0.000000,0.079700,0.015631,P1
1.226190,-5.412497,-1.819605,0.000000,0.080166,0.015750,P1
1.250899,-5.409131,-1.838832,0.000000,0.081110,0.015987,P1
1.253954,-5.407695,-1.873836,0.000000,0.082065,0.016224,P1
1.254665,-5.407495,-1.901522,0.000000,0.082541,0.016343,P1
1.253615,-5.408222,-1.922755,0.000000,0.083011,0.016472,P1
1.251304,-5.409610,-1.938426,0.000000,0.083485,0.016600,P1
1.248132,-5.411473,-1.949528,0.000000,0.084438,0.016856,P1
1.244459,-5.413590,-1.956743,0.000000,0.084922,0.016984,P1
1.240553,-5.415819,-1.960828,0.000000,0.085406,0.017112,P1
1.274731,-5.417465,-1.992510,0.000000,0.086382,0.017368,P1
1.303206,-5.419157,-2.017878,0.000000,0.087360,0.017635,P1
1.326384,-5.420795,-2.037517,0.000000,0.087848,0.017775,P1
1.344755,-5.422336,-2.052191,0.000000,0.088344,0.017916,P1
1.359333,-5.453780,-2.062783,0.000000,0.089347,0.018201,P1
1.370147,-5.480498,-2.069866,0.000000,0.089860,0.018345,P1
1.377739,-5.502740,-2.074238,0.000000,0.090895,0.018632,P1
1.382672,-5.520794,-2.076348,0.000000,0.091417,0.018775,P1
1.385447,-5.535068,-2.076724,0.000000,0.091937,0.018919,P1
1.386518,-5.546005,-2.075825,0.000000,0.092457,0.019063,P1
1.386258,-5.554106,-2.074170,0.000000,0.093481,0.019372,P1
1.423174,-5.559145,-2.101812,0.000000,0.093868,0.019487,P1
1.453605,-5.562269,-2.124564,0.000000,0.094389,0.019643,P1
1.478071,-5.563866,-2.142849,0.000000,0.094913,0.019800,P1
1.481057,-5.564540,-2.177713,0.000000,0.095435,0.019957,P1
1.481790,-5.564331,-2.206103,0.000000,0.096483,0.020267,P1
1.480848,-5.563450,-2.228522,0.000000,0.097002,0.020428,P1
1.478633,-5.562232,-2.246033,0.000000,0.098840,0.021047,P1
1.475582,-5.560768,-2.259119,0.000000,0.099916,0.021402,P1
1.472037,-5.559166,-2.268405,0.000000,0.100731,0.021666,P1
1.468271,-5.557513,-2.274488,0.000000,0.101279,0.021843,P1
1.464480,-5.555892,-2.277995,0.000000,0.101828,0.022019,P1
1.498901,-5.553796,-2.309546,0.000000,0.102928,0.022387,P1
1.527732,-5.551924,-2.334982,0.000000,0.103485,0.022578,P1
1.534704,-5.520567,-2.375505,0.000000,0.104042,0.022768,P1
1.539431,-5.494001,-2.408101,0.000000,0.104607,0.022957,P1
1.542281,-5.472052,-2.433762,0.000000,0.105748,0.023334,P1
1.543659,-5.454321,-2.453210,0.000000,0.106325,0.023522,P1
1.543891,-5.440395,-2.467344,0.000000,0.106903,0.023712,P1
1.543241,-5.429865,-2.477145,0.000000,0.107915,0.024066,P1
1.541978,-5.422223,-2.483296,0.000000,0.108503,0.024270,P1
1.578427,-5.416397,-2.516458,0.000000,0.109094,0.024475,P1
1.608739,-5.412778,-2.543120,0.000000,0.110911,0.025083,P1
1.617276,-5.411106,-2.584274,0.000000,0.111525,0.025286,P1
1.623152,-5.410723,-2.617037,0.000000,0.112144,0.025490,P1
1.626833,-5.411314,-2.642368,0.000000,0.112766,0.025698,P1
1.628710,-5.412671,-2.661426,0.000000,0.114024,0.026133,P1
1.688348,-5.353542,-2.755402,0.000000,0.114662,0.026350,P1
1.737349,-5.274132,-2.832893,0.000000,0.116597,0.026999,P1
1.777043,-5.208343,-2.895137,0.000000,0.117893,0.027438,P1
1.808365,-5.155106,-2.943607,0.000000,0.118544,0.027667,P1
1.832294,-5.113196,-2.980067,0.000000,0.119200,0.027894,P1
1.887926,-5.080712,-3.036373,0.000000,0.120524,0.028347,P1
1.932310,-5.056983,-3.079708,0.000000,0.121862,0.028799,P1
1.966706,-5.040593,-3.111676,0.000000,0.122534,0.029024,P1
1.992397,-5.030261,-3.134044,0.000000,0.123206,0.029251,P1
2.010666,-5.024813,-3.148488,0.000000,0.123880,0.029485,P1
2.022711,-5.023253,-3.156726,0.000000,0.125231,0.029960,P1
2.029719,-5.024581,-3.159940,0.000000,0.125910,0.030198,P1
2.016087,-4.998318,-3.180041,0.000000,0.127105,0.030615,P1
2.001923,-4.978011,-3.194219,0.000000,0.127792,0.030852,P1
1.987905,-4.962893,-3.203505,0.000000,0.128481,0.031090,P1
2.012615,-4.951644,-3.238945,0.000000,0.129861,0.031574,P1
2.032491,-4.944170,-3.266697,0.000000,0.130554,0.031825,P1
2.048028,-4.939781,-3.287731,0.000000,0.131253,0.032073,P1
2.059758,-4.937849,-3.303023,0.000000,0.131953,0.032322,P1
2.068186,-4.937880,-3.313697,0.000000,0.133364,0.032820,P1
2.073356,-4.909388,-3.320606,0.000000,0.134777,0.033312,P1
2.076359,-4.886457,-3.324336,0.000000,0.135482,0.033560,P1
2.077643,-4.868526,-3.325602,0.000000,0.136184,0.033815,P1
2.077602,-4.854990,-3.325026,0.000000,0.136887,0.034075,P1
2.098534,-4.844940,-3.373804,0.000000,0.138302,0.034596,P1
2.115420,-4.838109,-3.413978,0.000000,0.139013,0.034856,P1
2.128662,-4.833928,-3.446279,0.000000,0.139727,0.035115,P1
2.138662,-4.831941,-3.471741,0.000000,0.141160,0.035631,P1
2.145909,-4.831605,-3.491039,0.000000,0.141878,0.035890,P1
2.150801,-4.832584,-3.505257,0.000000,0.143310,0.036429,P1
2.153307,-4.804456,-3.515045,0.000000,0.144031,0.036701,P1
2.154365,-4.781500,-3.521216,0.000000,0.144762,0.036973,P1
2.154308,-4.763258,-3.524506,0.000000,0.145497,0.037243,P1
2.191514,-4.748660,-3.555683,0.000000,0.146977,0.037782,P1
2.222323,-4.737794,-3.580607,0.000000,0.147718,0.038053,P1
2.231088,-4.730375,-3.620542,0.000000,0.148458,0.038331,P1
2.236467,-4.695660,-3.652716,0.000000,0.149944,0.038898,P1
2.255220,-4.637393,-3.657225,0.000000,0.150689,0.039182,P1
2.489742,-4.406220,-3.767162,0.000000,0.151440,0.039467,P1
2.724615,-4.182257,-3.888376,0.000000,0.152953,0.040033,P1
2.918156,-3.968293,-3.987605,0.000000,0.153714,0.040315,P1
3.111774,-3.764919,-4.096728,0.000000,0.154475,0.040597,P1
3.319670,-3.572433,-4.192833,0.000000,0.155233,0.040880,P1
3.483737,-3.391815,-4.267870,0.000000,0.156734,0.041459,P1
3.592941,-3.222704,-4.344883,0.000000,0.157483,0.041747,P1
3.763485,-3.062470,-4.442163,0.000000,0.158228,0.042034,P1
3.932487,-2.941275,-4.547312,0.000000,0.159710,0.042597,P1
4.060390,-2.794067,-4.628578,0.000000,0.160447,0.042876,P1
4.191444,-2.653938,-4.719213,0.000000,0.161904,0.043433,P1
4.325349,-2.519871,-4.817548,0.000000,0.162624,0.043717,P1
4.478361,-2.420675,-4.901660,0.000000,0.163348,0.044000,P1
4.684696,-2.290401,-5.003544,0.000000,0.164798,0.044564,P1
4.898327,-2.163677,-5.090317,0.000000,0.165344,0.044774,P1
5.068636,-2.040717,-5.225721,0.000000,0.166070,0.045053,P1
5.286696,-1.859535,-5.370742,0.000000,0.167526,0.045611,P1
5.508378,-1.719403,-5.493017,0.000000,0.168251,0.045899,P1
5.731701,-1.584868,-5.595195,0.000000,0.168981,0.046186,P1
5.955519,-1.455185,-5.680199,0.000000,0.170446,0.046762,P1
6.217641,-1.358850,-5.780409,0.000000,0.171183,0.047049,P1
6.440167,-1.231873,-5.905200,0.000000,0.172654,0.047618,P1
6.622634,-1.108303,-5.979598,0.000000,0.173387,0.047900,P1
6.792749,-0.987282,-6.061583,0.000000,0.174828,0.048484,P1
6.958588,-0.868224,-6.221516,0.000000,0.176270,0.049077,P1
7.093465,-0.751073,-6.326076,0.000000,0.176995,0.049373,P1
7.224055,-0.605125,-6.433390,0.000000,0.178458,0.049961,P1
7.336302,-0.464801,-6.563440,0.000000,0.179190,0.050254,P1
7.498353,-0.328563,-6.630592,0.000000,0.180292,0.050693,P1
7.633205,-0.197165,-6.655371,0.000000,0.181756,0.051290,P1
7.766613,-0.039539,-6.695220,0.000000,0.182490,0.051595,P1
7.921277,0.140657,-6.799576,0.000000,0.183223,0.051899,P1
8.024387,0.308218,-6.971101,0.000000,0.185784,0.052977,P1
8.094667,0.434646,-7.107334,0.000000,0.187256,0.053591,P1
8.127226,0.555634,-7.303919,0.000000,0.188731,0.054201,P1
8.145693,0.642586,-7.530493,0.000000,0.190199,0.054817,P1
8.131940,0.700766,-7.730342,0.000000,0.190930,0.055132,P1
8.114491,0.735684,-7.956493,0.000000,0.192397,0.055759,P1
8.186581,0.933201,-8.477581,0.000000,0.196702,0.057661,P1
8.239180,1.118703,-8.902315,0.000000,0.197409,0.057975,P1
8.313854,1.263144,-9.269682,0.000000,0.198815,0.058596,P1
8.368988,1.401227,-9.554905,0.000000,0.199517,0.058904,P1
8.532095,1.535643,-9.766852,0.000000,0.200913,0.059530,P1
8.678463,1.665188,-9.897413,0.000000,0.201611,0.059850,P1
8.863347,1.791388,-9.969384,0.000000,0.203010,0.060492,P1
9.026115,1.884035,-9.984177,0.000000,0.203716,0.060812,P1
9.190161,1.978710,-10.003652,0.000000,0.204425,0.061131,P1
9.316738,2.045125,-10.000345,0.000000,0.205135,0.061449,P1
9.448812,2.088570,-10.010606,0.000000,0.207082,0.062336,P1
9.585050,2.143573,-10.034646,0.000000,0.207791,0.062664,P1
9.686976,2.178794,-10.042634,0.000000,0.209210,0.063317,P1
9.797308,2.228718,-10.068247,0.000000,0.209922,0.063641,P1
9.931755,2.262346,-10.089761,0.000000,0.210633,0.063964,P1
10.032078,2.311870,-10.099465,0.000000,0.211344,0.064287,P1
10.141829,2.346172,-10.130202,0.000000,0.212757,0.064945,P1
10.221815,2.367400,-10.149740,0.000000,0.213826,0.065447,P1
10.260100,2.407841,-10.180904,0.000000,0.215075,0.066033,P1
10.279821,2.465599,-10.201830,0.000000,0.215793,0.066366,P1
10.307422,2.508605,-10.265083,0.000000,0.217228,0.067028,P1
10.321059,2.538817,-10.313981,0.000000,0.217944,0.067360,P1
10.322878,2.618387,-10.350424,0.000000,0.218655,0.067699,P1
10.354796,2.680711,-10.406398,0.000000,0.220080,0.068381,P1
10.396744,2.757784,-10.499477,0.000000,0.220796,0.068719,P1
10.425166,2.876875,-10.573359,0.000000,0.221512,0.069057,P1
10.496519,3.031939,-10.639979,0.000000,0.223658,0.070062,P1
10.589060,3.186359,-10.720504,0.000000,0.225075,0.070741,P1
10.731522,3.339454,-10.771353,0.000000,0.225784,0.071085,P1
10.883394,3.489729,-10.837829,0.000000,0.226493,0.071431,P1
11.057992,3.636805,-10.897345,0.000000,0.227916,0.072117,P1
11.288242,3.811079,-10.980595,0.000000,0.228628,0.072457,P1
11.853557,4.252462,-11.181248,0.000000,0.229339,0.072797,P1
12.373577,4.643807,-11.354020,0.000000,0.230773,0.073476,P1
12.762061,4.956359,-11.532566,0.000000,0.231492,0.073814,P1
13.119732,5.230002,-11.682825,0.000000,0.232211,0.074151,P1
13.394494,5.467943,-11.798645,0.000000,0.233638,0.074839,P1
13.689796,5.676338,-11.923721,0.000000,0.234351,0.075188,P1
13.980434,5.859161,-12.006150,0.000000,0.235063,0.075537,P1
14.266730,6.020634,-12.052289,0.000000,0.235777,0.075885,P1
14.532909,6.164342,-12.088979,0.000000,0.237211,0.076580,P1
14.781940,6.294010,-12.118523,0.000000,0.237928,0.076925,P1
15.016632,6.412850,-12.143056,0.000000,0.238645,0.077271,P1
15.207792,6.493044,-12.205656,0.000000,0.240071,0.077970,P1
15.449245,6.543152,-12.269449,0.000000,0.240607,0.078238,P1
15.734019,6.599328,-12.334493,0.000000,0.241324,0.078594,P1
16.040030,6.632136,-12.421493,0.000000,0.242775,0.079309,P1
16.324978,6.676081,-12.497092,0.000000,0.243508,0.079666,P1
16.646003,6.701886,-12.572322,0.000000,0.244984,0.080381,P1
16.943078,6.712744,-12.637645,0.000000,0.245723,0.080740,P1
17.256116,6.772761,-12.724657,0.000000,0.247202,0.081478,P1
17.496362,6.844498,-12.861749,0.000000,0.247946,0.081846,P1
17.706604,6.926974,-13.000118,0.000000,0.249450,0.082581,P1
17.892171,7.018781,-13.138372,0.000000,0.250203,0.082946,P1
18.111629,7.149214,-13.285213,0.000000,0.251715,0.083680,P1
18.307395,7.281402,-13.429031,0.000000,0.252470,0.084057,P1
18.506037,7.384459,-13.620404,0.000000,0.254781,0.085194,P1
18.722760,7.552570,-13.830499,0.000000,0.255558,0.085574,P1
18.918809,7.685031,-14.025359,0.000000,0.256723,0.086138,P1
19.064873,7.815557,-14.247143,0.000000,0.258267,0.086884,P1
19.169228,7.944131,-14.490593,0.000000,0.259032,0.087256,P1
19.271644,8.070910,-14.710671,0.000000,0.262192,0.088951,P1
19.352369,8.195908,-14.858436,0.000000,0.262931,0.089347,P1
19.438256,8.319578,-14.994591,0.000000,0.263675,0.089742,P1
19.492059,8.441383,-15.091449,0.000000,0.264415,0.090134,P1
19.526315,8.531526,-15.226815,0.000000,0.265890,0.090913,P1
19.545225,8.624895,-15.395735,0.000000,0.266623,0.091303,P1
19.424314,9.049372,-15.828945,0.000000,0.267350,0.091696,P1
19.334995,9.546626,-16.301713,0.000000,0.271608,0.094117,P1
19.218211,9.980137,-16.722238,0.000000,0.272313,0.094528,P1
19.151192,10.355364,-17.082882,0.000000,0.273019,0.094936,P1
19.058648,10.676460,-17.401064,0.000000,0.273724,0.095341,P1
19.010457,10.950491,-17.599667,0.000000,0.275133,0.096151,P1
19.007448,11.183882,-17.767170,0.000000,0.275833,0.096558,P1
19.004743,11.411918,-17.880134,0.000000,0.277914,0.097820,P1
19.025270,11.576602,-17.998667,0.000000,0.278610,0.098239,P1
19.010655,11.717309,-18.114850,0.000000,0.279307,0.098656,P1
18.998031,11.839631,-18.189967,0.000000,0.280698,0.099485,P1
18.971197,11.947897,-18.252295,0.000000,0.281391,0.099897,P1
18.942103,12.075853,-18.214666,0.000000,0.283750,0.101385,P1
18.934032,12.192827,-18.144330,0.000000,0.284417,0.101810,P1
18.944089,12.301628,-18.049539,0.000000,0.285079,0.102234,P1
18.937181,12.404120,-17.978450,0.000000,0.285741,0.102655,P1
18.932115,12.472530,-17.910261,0.000000,0.287055,0.103488,P1
18.896381,12.512691,-17.887833,0.000000,0.287707,0.103903,P1
18.850744,12.530612,-17.885579,0.000000,0.288352,0.104317,P1
18.813257,12.531538,-17.880924,0.000000,0.289471,0.105051,P1
18.804763,12.550280,-17.925072,0.000000,0.000000,0.000000,P1
18.799662,12.555559,-17.960541,0.000000,0.290749,0.105886,P1
18.797256,12.550676,-17.988259,0.000000,0.291388,0.106300,P1
18.780251,12.568081,-18.029939,0.000000,0.292657,0.107120,P1
18.751199,12.575739,-18.083233,0.000000,0.293288,0.107530,P1
18.733489,12.606192,-18.196584,0.000000,0.293910,0.107948,P1
18.752023,12.657151,-18.248249,0.000000,0.294533,0.108369,P1
18.806593,12.755744,-18.317542,0.000000,0.295774,0.109210,P1
18.859413,12.864210,-18.442599,0.000000,0.296395,0.109627,P1
18.872052,12.949598,-18.584593,0.000000,0.297015,0.110043,P1
18.935198,13.075731,-18.708267,0.000000,0.298860,0.111298,P1
19.042126,13.176251,-18.814780,0.000000,0.299469,0.111724,P1
19.130456,13.283101,-18.896724,0.000000,0.300688,0.112570,P1
19.209934,13.605138,-19.099338,0.000000,0.301297,0.112992,P1
19.256518,13.898653,-19.282697,0.000000,0.301906,0.113412,P1
19.328814,14.165055,-19.457190,0.000000,0.302513,0.113833,P1
19.374396,14.404775,-19.684687,0.000000,0.303708,0.114695,P1
19.374964,14.619681,-19.905473,0.000000,0.304307,0.115126,P1
19.369639,14.812728,-20.077924,0.000000,0.305513,0.115986,P1
19.344490,14.956446,-20.228493,0.000000,0.306115,0.116412,P1
19.340921,15.088758,-20.390077,0.000000,0.306717,0.116837,P1
19.302329,15.211127,-20.551676,0.000000,0.307315,0.117262,P1
19.244249,15.355807,-20.621696,0.000000,0.308498,0.118132,P1
19.247403,15.491501,-20.673685,0.000000,0.309087,0.118569,P1
19.265375,15.619133,-20.681990,0.000000,0.310268,0.119438,P1
19.366331,15.741577,-20.643374,0.000000,0.310857,0.119868,P1
19.505018,15.859449,-20.608208,0.000000,0.312026,0.120726,P1
19.738171,16.004955,-20.496116,0.000000,0.313178,0.121600,P1
19.947350,16.142807,-20.373010,0.000000,0.313756,0.122037,P1
20.171683,16.244768,-20.273419,0.000000,0.314340,0.122473,P1
20.384498,16.315943,-20.146097,0.000000,0.315507,0.123339,P1
20.568798,16.391529,-20.017591,0.000000,0.316090,0.123769,P1
20.727730,16.441909,-19.890146,0.000000,0.316669,0.124199,P1
20.885617,16.501988,-19.816010,0.000000,0.317815,0.125077,P1
20.987987,16.570623,-19.779037,0.000000,0.318387,0.125518,P1
21.091355,16.648082,-19.712298,0.000000,0.318959,0.125958,P1
21.218141,16.733908,-19.670591,0.000000,0.319532,0.126395,P1
21.311372,16.796099,-19.641240,0.000000,0.320952,0.127480,P1
21.413950,16.869181,-19.651893,0.000000,0.321515,0.127912,P1
21.486891,16.951363,-19.666186,0.000000,0.322070,0.128351,P1
21.551113,17.041646,-19.662223,0.000000,0.323179,0.129235,P1
21.598508,17.138809,-19.733405,0.000000,0.323739,0.129678,P1
21.595212,17.181010,-19.838053,0.000000,0.324860,0.130556,P1
21.581751,17.207101,-19.928221,0.000000,0.325417,0.130991,P1
21.599414,17.220893,-20.034167,0.000000,0.325973,0.131425,P1
21.606860,17.224523,-20.122198,0.000000,0.326527,0.131862,P1
21.574127,17.219851,-20.234896,0.000000,0.327622,0.132748,P1
21.562532,17.210111,-20.376788,0.000000,0.328169,0.133191,P1
21.547740,17.226673,-20.491756,0.000000,0.328719,0.133631,P1
21.515277,17.235939,-20.603286,0.000000,0.330367,0.134939,P1
21.484884,17.239862,-20.690230,0.000000,0.330913,0.135375,P1
21.441045,17.239407,-20.776250,0.000000,0.331453,0.135818,P1
21.402708,17.235942,-20.840766,0.000000,0.331991,0.136261,P1
21.386426,17.290523,-21.100197,0.000000,0.333062,0.137139,P1
21.372949,17.334559,-21.311753,0.000000,0.333591,0.137577,P1
21.384043,17.369453,-21.530313,0.000000,0.334112,0.138018,P1
21.377900,17.395582,-21.723273,0.000000,0.335020,0.138796,P1
21.411184,17.415132,-21.902219,0.000000,0.335536,0.139236,P1
21.477262,17.458914,-22.068621,0.000000,0.337061,0.140532,P1
21.532560,17.522971,-22.193633,0.000000,0.337562,0.140958,P1
21.600086,17.574189,-22.333892,0.000000,0.338544,0.141823,P1
21.654860,17.643721,-22.436876,0.000000,0.339033,0.142255,P1
21.714074,17.728651,-22.487952,0.000000,0.340002,0.143118,P1
21.814771,17.826839,-22.525527,0.000000,0.340485,0.143545,P1
21.912012,17.934953,-22.523162,0.000000,0.340963,0.143968,P1
22.043394,18.051322,-22.518265,0.000000,0.341318,0.144284,P1
22.186609,18.173444,-22.533789,0.000000,0.342251,0.145132,P1
22.354783,18.299962,-22.547551,0.000000,0.342713,0.145561,P1
22.488492,18.428396,-22.551637,0.000000,0.343621,0.146413,P1
22.629710,18.558419,-22.578252,0.000000,0.344074,0.146836,P1
22.808753,18.689518,-22.583898,0.000000,0.344970,0.147670,P1
22.971284,18.790254,-22.633787,0.000000,0.345411,0.148085,P1
23.204054,18.926001,-22.690226,0.000000,0.346272,0.148929,P1
23.403254,19.090050,-22.712729,0.000000,0.346700,0.149352,P1
23.557057,19.217298,-22.726856,0.000000,0.347129,0.149774,P1
23.725088,19.343220,-22.743738,0.000000,0.347988,0.150610,P1
23.866439,19.497206,-22.733495,0.000000,0.348838,0.151438,P1
24.007419,19.645303,-22.750985,0.000000,0.349255,0.151854,P1
24.126722,19.757495,-22.742224,0.000000,0.349669,0.152275,P1
24.227217,19.868757,-22.711509,0.000000,0.350497,0.153119,P1
24.312317,19.979583,-22.662658,0.000000,0.350911,0.153537,P1
24.390837,20.090248,-22.670428,0.000000,0.351733,0.154365,P1
24.458863,20.201013,-22.656002,0.000000,0.352038,0.154674,P1
24.524167,20.342090,-22.693788,0.000000,0.352437,0.155092,P1
24.604962,20.449047,-22.755771,0.000000,0.353618,0.156370,P1
24.683123,20.556573,-22.858147,0.000000,0.354402,0.157219,P1
24.721923,20.634320,-22.963858,0.000000,0.354795,0.157639,P1
24.797670,20.718161,-23.059804,0.000000,0.355186,0.158056,P1
24.815177,21.136219,-23.411785,0.000000,0.355956,0.158898,P1
24.770193,21.567467,-23.766872,0.000000,0.357462,0.160605,P1
24.713207,21.915860,-24.149408,0.000000,0.358021,0.161232,P1
24.619631,22.219099,-24.429535,0.000000,0.358762,0.162066,P1
24.519488,22.452090,-24.669261,0.000000,0.359124,0.162493,P1
24.431603,22.654434,-24.852408,0.000000,0.359489,0.162920,P1
24.324194,22.800131,-25.027954,0.000000,0.360214,0.163773,P1
24.272174,22.899505,-25.185938,0.000000,0.360666,0.164299,P1
24.246687,22.960585,-25.278792,0.000000,0.361025,0.164717,P1
24.227909,22.990682,-25.337611,0.000000,0.361734,0.165551,P1
24.214875,22.996813,-25.368961,0.000000,0.362080,0.165976,P1
24.167961,23.014361,-25.348912,0.000000,0.362425,0.166402,P1
24.130649,23.014489,-25.317285,0.000000,0.363102,0.167247,P1
24.117576,23.032078,-25.257698,0.000000,0.363437,0.167663,P1
24.109456,23.035962,-25.197383,0.000000,0.364095,0.168486,P1
24.082897,23.059284,-25.088306,0.000000,0.364416,0.168896,P1
24.078564,23.101054,-24.969889,0.000000,0.364653,0.169207,P1
24.077341,23.128895,-24.866780,0.000000,0.365309,0.170037,P1
24.094659,23.145715,-24.758321,0.000000,0.365644,0.170452,P1
24.056977,23.152629,-24.658272,0.000000,0.365979,0.170864,P1
24.026380,23.152695,-24.576274,0.000000,0.366312,0.171274,P1
24.040198,23.148198,-24.540779,0.000000,0.366978,0.172091,P1
24.053847,23.140049,-24.515417,0.000000,0.367306,0.172506,P1
24.082377,23.159645,-24.478051,0.000000,0.367960,0.173332,P1
24.091297,23.172886,-24.471379,0.000000,0.368616,0.174150,P1
24.099219,23.181225,-24.470036,0.000000,0.368941,0.174556,P1
24.160240,23.186378,-24.482134,0.000000,0.369581,0.175375,P1
24.211929,23.188303,-24.495656,0.000000,0.369903,0.175791,P1
24.238106,23.217483,-24.530281,0.000000,0.370224,0.176208,P1
24.258589,23.240300,-24.561641,0.000000,0.370548,0.176624,P1
24.273959,23.257419,-24.589480,0.000000,0.371197,0.177445,P1
24.285034,23.269745,-24.613588,0.000000,0.371517,0.177859,P1
24.389272,23.369609,-24.744342,0.000000,0.371840,0.178275,P1
24.420906,23.481180,-24.845490,0.000000,0.372479,0.179103,P1
24.482585,23.572977,-24.958722,0.000000,0.372797,0.179512,P1
24.531554,23.646097,-25.051022,0.000000,0.373113,0.179919,P1
24.569234,23.702595,-25.124323,0.000000,0.373426,0.180326,P1
24.613133,23.744781,-25.160304,0.000000,0.374042,0.181150,P1
24.684381,23.775244,-25.214734,0.000000,0.374350,0.181566,P1
24.701949,23.824706,-25.225276,0.000000,0.374662,0.181982,P1
24.711999,23.861125,-25.228608,0.000000,0.375293,0.182808,P1
24.738177,23.886943,-25.276908,0.000000,0.375608,0.183217,P1
24.756488,23.903618,-25.313522,0.000000,0.375922,0.183627,P1
24.768270,23.912882,-25.340110,0.000000,0.376233,0.184043,P1
24.774649,23.916187,-25.358362,0.000000,0.376853,0.184890,P1
24.792998,23.915303,-25.349138,0.000000,0.377168,0.185313,P1
24.805221,23.941112,-25.337524,0.000000,0.377483,0.185733,P1
24.828866,23.960202,-25.304123,0.000000,0.378112,0.186568,P1
24.830225,23.973187,-25.293953,0.000000,0.378425,0.186985,P1
24.844460,24.011620,-25.263245,0.000000,0.378730,0.187415,P1
24.870316,24.041703,-25.215618,0.000000,0.379350,0.188279,P1
24.890083,24.064317,-25.174804,0.000000,0.379665,0.188709,P1
24.904290,24.080254,-25.140809,0.000000,0.380761,0.190188,P1
24.913583,24.120859,-25.112994,0.000000,0.381073,0.190609,P1
24.919288,24.152525,-25.090823,0.000000,0.381380,0.191037,P1
24.921992,24.176236,-25.073767,0.000000,0.381995,0.191915,P1
24.922338,24.193128,-25.061167,0.000000,0.382610,0.192794,P1
24.921009,24.204413,-25.052287,0.000000,0.382923,0.193232,P1
24.918476,24.211108,-25.046510,0.000000,0.383236,0.193668,P1
24.915133,24.214138,-25.043257,0.000000,0.383548,0.194102,P1
24.948699,24.244705,-25.072082,0.000000,0.384459,0.195428,P1
24.960193,24.268246,-25.118409,0.000000,0.384757,0.195874,P1
24.968683,24.285899,-25.158361,0.000000,0.385061,0.196320,P1
24.974610,24.298507,-25.192078,0.000000,0.385365,0.196764,P1
24.977673,24.336652,-25.220067,0.000000,0.386279,0.198080,P1
25.017227,24.367408,-25.272542,0.000000,0.386584,0.198520,P1
25.032943,24.420589,-25.336221,0.000000,0.387190,0.199423,P1
25.098472,24.493888,-25.397491,0.000000,0.387491,0.199875,P1
25.151909,24.582872,-25.446657,0.000000,0.387794,0.200326,P1
25.235784,24.831468,-25.661460,0.000000,0.405144,0.214984,P1
25.341537,25.068026,-25.869797,0.000000,0.405517,0.215303,P1
25.411619,25.230224,-26.060408,0.000000,0.405882,0.215632,P1
25.503486,25.387576,-26.243090,0.000000,0.406620,0.216298,P1
25.591548,25.539506,-26.366748,0.000000,0.406993,0.216630,P1
25.665425,25.685863,-26.530648,0.000000,0.407368,0.216959,P1
25.709999,25.856534,-26.749092,0.000000,0.408116,0.217611,P1
25.762408,26.017994,-26.971709,0.000000,0.408485,0.217937,P1
25.799466,26.170351,-27.145993,0.000000,0.409551,0.218984,P1
25.823904,26.314680,-27.277733,0.000000,0.409911,0.219335,P1
25.891621,26.482711,-27.382453,0.000000,0.410642,0.220030,P1
25.958512,26.670188,-27.434580,0.000000,0.411006,0.220374,P1
26.009138,26.813335,-27.463502,0.000000,0.411733,0.221063,P1
26.099668,26.949169,-27.483460,0.000000,0.412092,0.221415,P1
26.185888,27.078243,-27.467552,0.000000,0.412640,0.221945,P1
26.273041,27.231739,-27.493943,0.000000,0.413739,0.222999,P1
26.355468,27.376308,-27.486799,0.000000,0.414107,0.223347,P1
26.433372,27.513072,-27.452245,0.000000,0.414839,0.224037,P1
26.491210,27.643065,-27.416242,0.000000,0.415202,0.224383,P1
26.531910,27.767455,-27.380563,0.000000,0.415557,0.224741,P1
26.595789,27.917837,-27.376522,0.000000,0.416277,0.225459,P1
26.664740,28.030374,-27.420902,0.000000,0.416640,0.225816,P1
26.731998,28.110484,-27.435834,0.000000,0.417362,0.226520,P1
26.851174,28.224531,-27.434705,0.000000,0.417718,0.226868,P1
26.944895,28.307111,-27.431325,0.000000,0.418070,0.227218,P1
27.037551,28.393514,-27.476994,0.000000,0.418761,0.227935,P1
27.084651,28.513226,-27.463538,0.000000,0.419106,0.228294,P1
27.185126,28.663105,-27.438883,0.000000,0.419793,0.228999,P1
27.315196,28.838207,-27.425840,0.000000,0.420472,0.229699,P1
27.471038,28.974241,-27.423187,0.000000,0.420806,0.230060,P1
27.647400,29.106294,-27.429701,0.000000,0.421141,0.230425,P1
27.839882,29.234763,-27.444213,0.000000,0.421814,0.231154,P1
27.990629,29.359373,-27.456033,0.000000,0.422156,0.231514,P1
28.072433,29.480242,-27.506522,0.000000,0.422412,0.231784,P1
28.147950,29.688760,-27.599162,0.000000,0.423102,0.232505,P1
28.253182,29.852324,-27.685614,0.000000,0.423444,0.232878,P1
28.329871,29.975531,-27.756297,0.000000,0.424142,0.233630,P1
28.664670,30.488828,-28.072460,0.000000,0.424494,0.234006,P1
28.958102,30.938697,-28.386651,0.000000,0.425030,0.234563,P1
29.206892,31.328723,-28.623762,0.000000,0.425747,0.235299,P1
29.382838,31.693563,-28.832832,0.000000,0.426015,0.235576,P1
29.549902,32.035404,-29.025566,0.000000,0.426367,0.235956,P1
29.671788,32.325403,-29.173324,0.000000,0.426726,0.236340,P1
29.810120,32.541148,-29.291650,0.000000,0.427457,0.237107,P1
29.924268,32.753319,-29.355078,0.000000,0.427824,0.237486,P1
29.986936,32.902937,-29.413725,0.000000,0.428554,0.238234,P1
30.076315,33.061755,-29.458339,0.000000,0.428918,0.238610,P1
30.167660,33.229740,-29.441880,0.000000,0.429647,0.239383,P1
30.251866,33.376852,-29.466429,0.000000,0.430020,0.239770,P1
30.276487,33.506483,-29.518383,0.000000,0.430303,0.240058,P1
30.251123,33.622420,-29.594765,0.000000,0.431063,0.240822,P1
30.233985,33.698982,-29.630550,0.000000,0.431443,0.241205,P1
30.301691,33.774768,-29.691801,0.000000,0.431821,0.241600,P1
30.404195,33.880950,-29.745482,0.000000,0.432589,0.242398,P1
30.482639,33.983656,-29.783457,0.000000,0.432981,0.242795,P1
30.540049,34.084142,-29.808491,0.000000,0.433771,0.243580,P1
30.634007,34.184489,-29.832290,0.000000,0.434169,0.243972,P1
30.759235,34.285402,-29.855654,0.000000,0.434569,0.244366,P1
30.894987,34.357121,-29.899749,0.000000,0.434967,0.244773,P1
31.054211,34.434634,-29.941539,0.000000,0.436208,0.246004,P1
31.162413,34.517013,-29.992432,0.000000,0.436632,0.246413,P1
31.264423,34.604794,-30.081053,0.000000,0.437058,0.246821,P1
31.377537,34.667805,-30.181127,0.000000,0.437917,0.247634,P1
31.445483,34.739371,-30.280778,0.000000,0.438344,0.248050,P1
31.561503,34.820265,-30.347565,0.000000,0.438780,0.248471,P1
31.670438,34.908717,-30.447563,0.000000,0.439224,0.248895,P1
31.789552,34.973958,-30.555249,0.000000,0.440131,0.249738,P1
31.900219,35.079439,-30.689355,0.000000,0.440589,0.250155,P1
32.003987,35.189482,-30.845232,0.000000,0.440933,0.250468,P1
32.079625,35.302619,-30.968309,0.000000,0.441859,0.251321,P1
32.186356,35.389069,-31.071704,0.000000,0.442334,0.251755,P1
32.265165,35.481707,-31.148624,0.000000,0.442814,0.252191,P1
32.390524,35.580836,-31.191914,0.000000,0.443549,0.252840,P1
32.639133,35.772598,-31.331015,0.000000,0.496393,0.270610,P1
32.925442,35.896059,-31.407675,0.000000,0.497214,0.270878,P1
33.132362,35.988340,-31.411911,0.000000,0.498038,0.271144,P1
33.329049,36.084948,-31.435495,0.000000,0.498865,0.271410,P1
33.478271,36.154847,-31.447193,0.000000,0.500518,0.271958,P1
33.624484,36.232988,-31.479429,0.000000,0.501348,0.272243,P1
33.714105,36.317824,-31.520669,0.000000,0.502174,0.272527,P1
33.810042,36.409515,-31.579607,0.000000,0.503836,0.273086,P1
33.858877,36.476426,-31.644241,0.000000,0.504667,0.273362,P1
33.889655,36.582754,-31.764133,0.000000,0.505496,0.273637,P1
33.901501,36.662783,-31.859885,0.000000,0.507143,0.274197,P1
33.936474,36.750893,-31.964111,0.000000,0.508798,0.274777,P1
33.955236,36.815531,-32.044921,0.000000,0.509634,0.275065,P1
33.944652,36.890066,-32.125922,0.000000,0.510472,0.275351,P1
33.927205,36.913614,-32.186666,0.000000,0.512151,0.275919,P1
33.921231,36.924488,-32.209397,0.000000,0.512991,0.276207,P1
33.959051,36.896141,-32.159064,0.000000,0.513831,0.276503,P1
33.985824,36.864734,-32.109560,0.000000,0.515521,0.277097,P1
34.003564,36.832330,-32.062419,0.000000,0.516374,0.277391,P1
34.046180,36.800947,-31.977746,0.000000,0.517230,0.277683,P1
34.132507,36.741879,-31.913295,0.000000,0.518946,0.278268,P1
34.217398,36.689775,-31.837556,0.000000,0.519800,0.278573,P1
34.284173,36.644582,-31.773962,0.000000,0.520661,0.278880,P1
34.318668,36.605895,-31.742547,0.000000,0.522172,0.279420,P1
34.325243,36.603495,-31.739022,0.000000,0.523041,0.279724,P1
34.363205,36.603242,-31.768649,0.000000,0.523911,0.280026,P1
34.373988,36.603703,-31.816928,0.000000,0.525651,0.280631,P1
34.377976,36.604867,-31.859657,0.000000,0.527383,0.281264,P1
34.393081,36.606824,-31.875925,0.000000,0.528255,0.281583,P1
34.401541,36.639049,-31.889596,0.000000,0.529140,0.281902,P1
34.405149,36.666800,-31.900857,0.000000,0.530028,0.282216,P1
34.442907,36.690706,-31.940094,0.000000,0.531812,0.282842,P1
34.454971,36.770102,-31.993364,0.000000,0.532705,0.283158,P1
34.483169,36.896822,-32.087930,0.000000,0.533603,0.283484,P1
34.525034,37.062401,-32.217063,0.000000,0.535421,0.284140,P1
34.556639,37.258899,-32.323546,0.000000,0.536339,0.284466,P1
34.563404,37.449153,-32.430045,0.000000,0.538193,0.285114,P1
34.862585,37.756998,-32.683065,0.000000,0.539124,0.285436,P1
35.204116,38.069126,-32.930830,0.000000,0.541918,0.286405,P1
35.562216,38.321259,-33.191392,0.000000,0.543779,0.287071,P1
35.891553,38.549004,-33.430103,0.000000,0.544719,0.287402,P1
36.138235,38.753588,-33.638578,0.000000,0.545662,0.287731,P1
36.382549,38.908628,-33.808810,0.000000,0.547546,0.288385,P1
36.553477,39.020159,-33.956652,0.000000,0.548477,0.288718,P1
36.731379,39.096266,-34.074374,0.000000,0.550337,0.289395,P1
36.915246,39.173466,-34.166527,0.000000,0.551267,0.289734,P1
37.001190,39.281358,-34.289989,0.000000,0.552199,0.290068,P1
37.107849,39.327992,-34.389100,0.000000,0.554991,0.291047,P1
37.232914,39.383335,-34.467652,0.000000,0.556836,0.291697,P1
37.353823,39.387239,-34.478722,0.000000,0.557750,0.292038,P1
37.514806,39.409349,-34.534467,0.000000,0.558661,0.292379,P1
37.656312,39.417676,-34.620781,0.000000,0.560470,0.293053,P1
37.775042,39.445516,-34.662573,0.000000,0.561375,0.293385,P1
37.880999,39.461238,-34.737924,0.000000,0.562278,0.293715,P1
37.937322,39.526723,-34.812939,0.000000,0.564068,0.294378,P1
38.023825,39.576450,-34.876475,0.000000,0.564953,0.294716,P1
38.142865,39.612749,-35.001775,0.000000,0.566732,0.295395,P1
38.261541,39.697472,-35.058020,0.000000,0.567622,0.295730,P1
38.386847,39.763728,-35.126065,0.000000,0.568289,0.295979,P1
38.533399,39.844109,-35.184134,0.000000,0.569175,0.296310,P1
38.730396,39.906803,-35.193118,0.000000,0.570936,0.296991,P1
38.882970,39.982877,-35.192432,0.000000,0.571823,0.297340,P1
39.066914,40.071358,-35.173698,0.000000,0.573617,0.298037,P1
39.277891,40.140257,-35.140542,0.000000,0.574522,0.298383,P1
39.455815,40.251299,-35.087038,0.000000,0.575428,0.298726,P1
39.582941,40.367608,-34.967328,0.000000,0.577240,0.299427,P1
39.711361,40.458518,-34.893660,0.000000,0.578146,0.299789,P1
39.819439,40.526916,-34.810729,0.000000,0.578827,0.300062,P1
39.855644,40.605078,-34.712086,0.000000,0.580649,0.300781,P1
39.838203,40.661940,-34.672102,0.000000,0.581561,0.301136,P1
39.863057,40.732188,-34.651302,0.000000,0.582475,0.301491,P1
39.924131,40.984791,-34.713430,0.000000,0.644871,0.338826,P1
39.971165,41.190540,-34.840753,0.000000,0.645763,0.339357,P1
40.000489,41.383660,-34.950780,0.000000,0.646653,0.339893,P1
39.942850,41.683098,-35.055274,0.000000,0.648444,0.340984,P1
39.885032,41.952721,-35.141947,0.000000,0.649346,0.341529,P1
39.828700,42.224341,-35.212160,0.000000,0.650251,0.342072,P1
39.829418,42.466337,-35.277500,0.000000,0.653419,0.343947,P1
39.864631,42.681706,-35.358197,0.000000,0.654322,0.344486,P1
39.962212,42.844140,-35.410447,0.000000,0.655224,0.345034,P1
40.024923,43.019955,-35.469830,0.000000,0.656131,0.345585,P1
40.110847,43.208394,-35.544853,0.000000,0.657947,0.346684,P1
40.200166,43.407670,-35.653338,0.000000,0.658857,0.347229,P1
40.324354,43.586677,-35.748708,0.000000,0.659767,0.347771,P1
40.444495,43.747536,-35.873726,0.000000,0.662470,0.349428,P1
40.545037,43.863240,-36.043456,0.000000,0.663374,0.349992,P1
40.621708,43.971031,-36.179134,0.000000,0.664281,0.350555,P1
40.699361,44.073435,-36.335198,0.000000,0.666112,0.351673,P1
40.762007,44.172230,-36.528138,0.000000,0.667029,0.352230,P1
40.795462,44.268552,-36.772183,0.000000,0.668856,0.353360,P1
40.892197,44.305256,-37.026136,0.000000,0.669772,0.353935,P1
40.949528,44.350594,-37.247444,0.000000,0.671601,0.355086,P1
41.011448,44.405666,-37.468906,0.000000,0.672514,0.355654,P1
41.038885,44.499626,-37.659510,0.000000,0.673423,0.356219,P1
41.092461,44.568358,-37.832408,0.000000,0.674325,0.356784,P1
41.113790,44.644841,-37.980890,0.000000,0.676108,0.357934,P1
41.129277,44.788927,-38.158966,0.000000,0.676995,0.358510,P1
41.151230,44.930597,-38.271288,0.000000,0.679211,0.359935,P1
41.185630,45.069752,-38.398475,0.000000,0.680095,0.360498,P1
41.207740,45.265621,-38.488959,0.000000,0.681847,0.361619,P1
41.237034,45.449468,-38.528131,0.000000,0.682713,0.362187,P1
41.278621,45.621889,-38.595943,0.000000,0.683579,0.362758,P1
41.308814,45.783328,-38.639283,0.000000,0.684442,0.363328,P1
41.311967,45.994451,-38.683641,0.000000,0.685949,0.364316,P1
41.303354,46.217601,-38.638358,0.000000,0.686804,0.364875,P1
41.292160,46.389957,-38.589225,0.000000,0.687653,0.365432,P1
41.308213,47.045518,-38.859092,0.000000,0.710863,0.417548,P1
41.303067,47.582675,-39.101794,0.000000,0.711167,0.418226,P1
41.301059,48.072002,-39.368618,0.000000,0.711472,0.418901,P1
41.248605,48.455007,-39.644163,0.000000,0.712003,0.420084,P1
41.256591,48.746390,-39.872267,0.000000,0.712299,0.420769,P1
41.331044,49.048964,-40.037508,0.000000,0.713059,0.422498,P1
41.425071,49.301178,-40.118309,0.000000,0.713364,0.423188,P1
41.508335,49.480362,-40.239838,0.000000,0.713972,0.424560,P1
41.667078,49.660244,-40.365406,0.000000,0.714275,0.425247,P1
41.851717,49.782139,-40.464999,0.000000,0.714568,0.425944,P1
42.017711,49.885990,-40.513047,0.000000,0.714865,0.426642,P1
42.149189,50.006675,-40.538723,0.000000,0.715163,0.427342,P1
42.282123,50.114164,-40.505916,0.000000,0.715991,0.429255,P1
42.438602,50.182874,-40.475497,0.000000,0.716290,0.429945,P1
42.576266,50.219784,-40.419479,0.000000,0.716585,0.430635,P1
42.767454,50.232940,-40.332489,0.000000,0.716877,0.431326,P1
42.964577,50.257412,-40.191460,0.000000,0.717452,0.432725,P1
43.133998,50.263442,-40.047933,0.000000,0.717737,0.433427,P1
43.300437,50.255805,-39.955620,0.000000,0.718317,0.434821,P1
43.441631,50.268221,-39.858551,0.000000,0.718604,0.435514,P1
43.615745,50.270285,-39.768045,0.000000,0.718889,0.436207,P1
43.779664,50.264144,-39.654309,0.000000,0.719169,0.436906,P1
43.902185,50.251703,-39.562870,0.000000,0.719452,0.437610,P1
44.058948,50.266011,-39.480299,0.000000,0.720021,0.439016,P1
44.191718,50.273364,-39.396395,0.000000,0.720306,0.439715,P1
44.341299,50.305738,-39.341708,0.000000,0.720872,0.441104,P1
44.413307,50.358520,-39.272752,0.000000,0.721149,0.441798,P1
44.458132,50.399264,-39.221433,0.000000,0.721417,0.442499,P1
44.518418,50.459950,-39.215113,0.000000,0.721952,0.443911,P1
44.609700,50.537926,-39.226064,0.000000,0.722222,0.444617,P1
44.673486,50.659303,-39.241381,0.000000,0.722493,0.445318,P1
44.714559,50.786738,-39.259397,0.000000,0.722963,0.446540,P1
44.769629,50.918774,-39.237557,0.000000,0.723230,0.447240,P1
44.773485,51.200924,-39.334989,0.000000,0.725891,0.454354,P1
44.750717,51.431129,-39.441147,0.000000,0.726159,0.455071,P1
44.738514,51.644565,-39.511583,0.000000,0.726428,0.455785,P1
44.736988,51.811658,-39.549982,0.000000,0.726962,0.457205,P1
44.746014,51.938267,-39.560167,0.000000,0.727226,0.457917,P1
44.802114,52.060534,-39.576091,0.000000,0.727742,0.459365,P1
44.829072,52.148434,-39.608174,0.000000,0.728004,0.460091,P1
44.814430,52.237235,-39.674556,0.000000,0.728270,0.460814,P1
44.764421,52.327407,-39.769850,0.000000,0.728804,0.462250,P1
44.718381,52.390125,-39.847711,0.000000,0.729068,0.462967,P1
44.714711,52.460782,-39.939616,0.000000,0.729262,0.463508,P1
44.747390,52.538732,-40.042885,0.000000,0.729906,0.465337,P1
44.789581,52.623434,-40.104424,0.000000,0.730165,0.466069,P1
44.845289,52.714385,-40.200801,0.000000,0.730427,0.466798,P1
44.874801,52.750290,-40.296722,0.000000,0.730686,0.467524,P1
44.918287,52.800091,-40.421636,0.000000,0.731194,0.468972,P1
44.952808,52.802498,-40.520059,0.000000,0.731437,0.469704,P1
45.017525,52.765982,-40.625061,0.000000,0.731684,0.470440,P1
45.068250,52.756945,-40.705443,0.000000,0.732181,0.471912,P1
45.161114,52.773980,-40.773863,0.000000,0.732432,0.472642,P1
45.235707,52.783306,-40.822827,0.000000,0.732619,0.473188,P1
45.347243,52.817194,-40.864983,0.000000,0.733104,0.474647,P1
45.506545,52.842863,-40.881258,0.000000,0.733340,0.475386,P1
45.720119,52.921667,-40.855656,0.000000,0.733821,0.476866,P1
45.892850,52.984466,-40.827153,0.000000,0.734064,0.477603,P1
46.028235,53.062995,-40.797612,0.000000,0.734306,0.478337,P1
46.184614,53.155197,-40.777870,0.000000,0.734784,0.479801,P1
46.304386,53.257745,-40.758094,0.000000,0.735011,0.480542,P1
46.408525,53.368639,-40.718502,0.000000,0.735239,0.481287,P1
46.521983,53.426035,-40.713317,0.000000,0.735687,0.482774,P1
46.587825,53.526430,-40.728805,0.000000,0.736137,0.484247,P1
46.652304,53.634274,-40.791867,0.000000,0.736357,0.484978,P1
46.716063,53.747720,-40.895134,0.000000,0.736784,0.486439,P1
46.688008,53.833855,-40.992289,0.000000,0.737202,0.487916,P1
46.707257,53.928489,-41.080959,0.000000,0.737410,0.488655,P1
46.660191,53.998332,-41.142679,0.000000,0.737833,0.490124,P1
46.618332,54.048162,-41.261102,0.000000,0.738042,0.490855,P1
46.576174,54.080799,-41.356375,0.000000,0.738647,0.493057,P1
46.557955,54.100137,-41.481284,0.000000,0.738844,0.493799,P1
46.522694,54.138304,-41.600793,0.000000,0.739040,0.494542,P1
46.490321,54.163527,-41.694193,0.000000,0.739239,0.495282,P1
46.524693,54.350411,-41.806874,0.000000,0.750426,0.531336,P1
46.590980,54.503275,-41.923432,0.000000,0.750593,0.531873,P1
46.714734,54.685574,-42.001703,0.000000,0.750921,0.532934,P1
46.818230,54.770588,-42.058207,0.000000,0.751080,0.533463,P1
46.940505,54.802240,-42.126386,0.000000,0.751232,0.534006,P1
47.093302,54.789036,-42.184454,0.000000,0.751547,0.535100,P1
47.254970,54.738767,-42.254731,0.000000,0.751709,0.535643,P1
47.351236,54.717551,-42.346934,0.000000,0.751869,0.536182,P1
47.422475,54.723308,-42.416762,0.000000,0.752188,0.537256,P1
47.510339,54.783887,-42.497268,0.000000,0.752342,0.537796,P1
47.574872,54.860912,-42.557053,0.000000,0.752498,0.538341,P1
47.602541,54.981102,-42.619842,0.000000,0.752803,0.539429,P1
47.638782,55.078076,-42.715350,0.000000,0.752957,0.539968,P1
47.644527,55.183580,-42.808865,0.000000,0.753109,0.540505,P1
47.570766,55.294800,-42.890986,0.000000,0.753259,0.541041,P1
47.538837,55.411843,-42.981931,0.000000,0.753515,0.541989,P1
47.490107,55.532236,-43.070960,0.000000,0.753807,0.543083,P1
47.450670,55.655306,-43.208628,0.000000,0.753958,0.543627,P1
47.414074,55.779792,-43.316384,0.000000,0.754252,0.544708,P1
47.381199,55.905050,-43.397874,0.000000,0.754394,0.545247,P1
47.374683,56.000816,-43.507315,0.000000,0.754530,0.545797,P1
47.351555,56.130368,-43.610742,0.000000,0.754806,0.546904,P1
47.283532,56.228274,-43.749873,0.000000,0.754950,0.547455,P1
47.193016,56.329018,-43.898583,0.000000,0.755241,0.548546,P1
47.106906,56.402645,-44.105191,0.000000,0.755527,0.549630,P1
47.035438,56.513636,-44.268465,0.000000,0.755665,0.550178,P1
46.983263,56.626717,-44.464539,0.000000,0.755944,0.551288,P1
46.926429,56.741165,-44.637246,0.000000,0.756084,0.551842,P1
46.865834,56.856577,-44.789086,0.000000,0.756227,0.552394,P1
46.785735,56.972211,-44.943300,0.000000,0.756505,0.553488,P1
46.760170,57.089142,-45.088159,0.000000,0.756639,0.554036,P1
46.781344,57.207014,-45.224943,0.000000,0.756764,0.554597,P1
46.770413,57.354233,-45.366148,0.000000,0.757023,0.555721,P1
46.748211,57.496589,-45.490654,0.000000,0.757155,0.556281,P1
46.753253,57.664699,-45.631023,0.000000,0.757418,0.557391,P1
47.034327,57.918451,-45.618782,0.000000,0.757551,0.557941,P1
47.258332,58.149278,-45.613665,0.000000,0.757680,0.558486,P1
47.428650,58.358510,-45.617067,0.000000,0.757930,0.559569,P1
47.588741,58.548838,-45.659547,0.000000,0.758042,0.560119,P1
47.732364,58.722233,-45.665647,0.000000,0.758155,0.560672,P1
47.827791,58.910351,-45.682742,0.000000,0.758266,0.561226,P1
47.881438,59.080741,-45.710358,0.000000,0.758485,0.562327,P1
47.916146,59.236225,-45.727125,0.000000,0.758589,0.562871,P1
47.957387,59.379470,-45.785717,0.000000,0.758692,0.563412,P1
48.068588,59.543505,-45.798158,0.000000,0.758879,0.564510,P1
48.202013,59.694963,-45.741448,0.000000,0.759063,0.565626,P1
48.321319,59.865407,-45.667874,0.000000,0.759159,0.566181,P1
48.514362,60.023433,-45.549912,0.000000,0.759349,0.567280,P1
48.737576,60.140309,-45.437126,0.000000,0.759529,0.568386,P1
49.157205,60.285359,-45.267310,0.000000,0.759617,0.568948,P1
49.584644,60.422376,-45.093891,0.000000,0.759777,0.569933,P1
49.911635,60.551216,-44.972119,0.000000,0.759870,0.570492,P1
50.235871,60.674820,-44.864440,0.000000,0.759963,0.571048,P1
50.641431,60.825615,-44.737925,0.000000,0.760142,0.572166,P1
50.958290,60.967455,-44.638989,0.000000,0.760228,0.572730,P1
51.251571,61.102499,-44.573588,0.000000,0.760314,0.573297,P1
51.485949,61.201094,-44.506956,0.000000,0.760490,0.574423,P1
51.707693,61.299586,-44.468875,0.000000,0.760657,0.575536,P1
51.919894,61.398896,-44.454702,0.000000,0.760717,0.575953,P1
52.070879,61.468605,-44.450756,0.000000,0.760789,0.576519,P1
52.212872,61.604288,-44.555499,0.000000,0.760938,0.577657,P1
52.344920,61.706861,-44.680292,0.000000,0.761015,0.578225,P1
52.469659,61.780957,-44.819523,0.000000,0.761172,0.579352,P1
52.692334,61.832885,-44.916149,0.000000,0.761323,0.580481,P1
52.944625,61.895841,-44.964942,0.000000,0.761473,0.581629,P1
53.151665,61.968104,-44.983046,0.000000,0.761549,0.582201,P1
53.341551,62.049249,-45.025243,0.000000,0.761624,0.582769,P1
53.501296,62.108064,-45.108579,0.000000,0.761695,0.583333,P1
53.597254,62.147390,-45.196620,0.000000,0.761824,0.584457,P1
53.893044,62.324975,-45.355116,0.000000,0.761890,0.585017,P1
54.209743,62.468029,-45.452820,0.000000,0.761957,0.585573,P1
54.508809,62.579305,-45.538366,0.000000,0.762214,0.587795,P1
54.738124,62.662427,-45.603619,0.000000,0.762272,0.588360,P1
54.890910,62.721275,-45.671940,0.000000,0.762336,0.588926,P1
54.995045,62.729993,-45.722385,0.000000,0.762474,0.590055,P1
55.059131,62.727035,-45.757676,0.000000,0.762546,0.590615,P1
55.145363,62.716424,-45.789777,0.000000,0.762617,0.591173,P1
55.197866,62.699650,-45.810326,0.000000,0.762752,0.592294,P1
55.239875,62.679332,-45.800979,0.000000,0.762819,0.592858,P1
55.274606,62.657119,-45.766897,0.000000,0.762923,0.593709,P1
55.288109,62.633886,-45.733426,0.000000,0.763146,0.595392,P1
55.285609,62.641015,-45.701664,0.000000,0.763221,0.595948,P1
55.239030,62.644024,-45.713526,0.000000,0.763368,0.597063,P1
55.221289,62.674936,-45.680947,0.000000,0.763439,0.597632,P1
55.196892,62.728876,-45.651920,0.000000,0.763699,0.599491,P1
55.169709,62.772437,-45.626597,0.000000,0.763785,0.600060,P1
55.141448,62.806636,-45.604985,0.000000,0.763872,0.600627,P1
55.128621,62.862689,-45.566411,0.000000,0.764041,0.601761,P1
55.168420,62.937900,-45.543668,0.000000,0.764120,0.602338,P1
55.183017,63.027745,-45.546075,0.000000,0.764203,0.602919,P1
55.229629,63.129988,-45.579377,0.000000,0.764384,0.604226,P1
55.304038,63.242102,-45.638602,0.000000,0.764468,0.604803,P1
55.384528,63.391256,-45.739683,0.000000,0.764630,0.605953,P1
55.502128,63.541394,-45.834100,0.000000,0.764775,0.607125,P1
55.612715,63.690517,-45.891410,0.000000,0.764848,0.607712,P1
55.716109,63.837586,-45.916089,0.000000,0.764928,0.608298,P1
55.834002,63.982118,-45.963196,0.000000,0.765091,0.609460,P1
55.980050,64.124092,-46.008884,0.000000,0.765172,0.610040,P1
56.094871,64.262354,-46.043788,0.000000,0.765248,0.610632,P1
56.198207,64.397209,-46.048828,0.000000,0.765328,0.611226,P1
56.469253,64.829057,-46.178621,0.000000,0.767067,0.622324,P1
56.688128,65.181585,-46.285183,0.000000,0.767269,0.623534,P1
56.892149,65.492601,-46.329349,0.000000,0.000000,0.000000,P1
57.033604,65.734523,-46.381390,0.000000,0.767553,0.625373,P1
57.121467,65.916225,-46.440249,0.000000,0.767625,0.625836,P1
57.217600,66.077238,-46.514274,0.000000,0.767726,0.626452,P1
57.299624,66.220904,-46.550580,0.000000,0.767827,0.627064,P1
57.376203,66.320602,-46.625675,0.000000,0.768025,0.628288,P1
57.443510,66.384059,-46.662899,0.000000,0.768117,0.628913,P1
57.487100,66.417896,-46.688287,0.000000,0.768314,0.630166,P1
57.544077,66.429193,-46.662819,0.000000,0.768418,0.630793,P1
57.581166,66.422937,-46.635842,0.000000,0.768524,0.631416,P1
57.617746,66.404031,-46.588259,0.000000,0.768733,0.632659,P1
57.606356,66.405866,-46.585920,0.000000,0.768832,0.633285,P1
57.523312,66.396744,-46.664265,0.000000,0.768933,0.633914,P1
57.445046,66.380583,-46.729080,0.000000,0.769140,0.635176,P1
57.302766,66.388810,-46.792594,0.000000,0.769248,0.635804,P1
57.162434,66.419835,-46.863715,0.000000,0.769355,0.636430,P1
57.041646,66.470793,-46.920243,0.000000,0.769666,0.638299,P1
56.924930,66.508923,-46.984335,0.000000,0.769763,0.638932,P1
56.828912,66.566304,-47.034019,0.000000,0.769864,0.639565,P1
56.751759,66.609928,-47.071182,0.000000,0.770069,0.640832,P1
56.675698,66.641570,-47.118210,0.000000,0.770174,0.641460,P1
56.568202,66.662395,-47.214891,0.000000,0.770372,0.642713,P1
56.482734,66.705205,-47.291901,0.000000,0.770464,0.643350,P1
56.417170,66.737003,-47.351424,0.000000,0.770554,0.643988,P1
56.351681,66.788984,-47.416330,0.000000,0.770731,0.645261,P1
56.248523,66.857747,-47.455806,0.000000,0.770821,0.645891,P1
56.189634,66.941759,-47.533446,0.000000,0.770909,0.646519,P1
56.114573,67.007206,-47.634379,0.000000,0.771074,0.647785,P1
56.095931,67.087596,-47.743468,0.000000,0.771152,0.648425,P1
56.086558,67.179624,-47.828893,0.000000,0.771306,0.649707,P1
56.052383,67.280719,-47.934661,0.000000,0.771385,0.650344,P1
56.044711,67.389720,-47.995760,0.000000,0.771461,0.650978,P1
56.081132,67.505154,-48.068973,0.000000,0.771537,0.651609,P1
56.193116,67.915945,-48.210057,0.000000,0.762032,0.692761,P1
56.361093,68.286281,-48.310174,0.000000,0.761889,0.693396,P1
56.518922,68.645997,-48.365132,0.000000,0.761594,0.694677,P1
56.688258,68.963384,-48.432103,0.000000,0.761448,0.695328,P1
56.912443,69.272389,-48.448050,0.000000,0.761159,0.696632,P1
57.058285,69.480476,-48.422896,0.000000,0.761020,0.697279,P1
57.225936,69.662812,-48.403184,0.000000,0.760743,0.698566,P1
57.395389,69.823516,-48.410213,0.000000,0.760605,0.699210,P1
57.526199,69.935503,-48.411117,0.000000,0.760149,0.701493,P1
57.662579,70.008156,-48.437447,0.000000,0.760018,0.702149,P1
57.818487,70.079112,-48.465350,0.000000,0.759765,0.703460,P1
57.991585,70.120758,-48.494741,0.000000,0.759641,0.704110,P1
58.140995,70.108647,-48.495556,0.000000,0.759517,0.704760,P1
58.252912,70.082627,-48.492763,0.000000,0.759395,0.705410,P1
58.332239,70.047129,-48.487372,0.000000,0.759134,0.706741,P1
58.368323,70.035891,-48.500863,0.000000,0.759039,0.707242,P1
58.351794,70.046879,-48.551328,0.000000,0.758804,0.708572,P1
58.309208,70.048588,-48.612671,0.000000,0.758689,0.709235,P1
58.245554,70.073129,-48.682681,0.000000,0.758453,0.710573,P1
58.151063,70.087832,-48.780008,0.000000,0.758337,0.711254,P1
58.118633,70.125994,-48.868053,0.000000,0.758225,0.711936,P1
58.070734,70.183389,-48.958434,0.000000,0.758119,0.712617,P1
58.010203,70.256958,-49.050057,0.000000,0.757904,0.713965,P1
57.995335,70.315031,-49.151478,0.000000,0.757794,0.714636,P1
57.965685,70.388645,-49.251282,0.000000,0.757710,0.715142,P1
57.923138,70.505209,-49.349070,0.000000,0.757599,0.715823,P1
57.924808,70.598493,-49.453955,0.000000,0.757368,0.717186,P1
57.964079,70.731197,-49.564473,0.000000,0.757254,0.717863,P1
58.034959,70.866639,-49.679268,0.000000,0.757017,0.719205,P1
58.078115,71.002642,-49.787872,0.000000,0.756894,0.719882,P1
58.135224,71.108803,-49.920668,0.000000,0.756771,0.720564,P1
58.148324,71.217797,-50.064258,0.000000,0.756534,0.721936,P1
58.162093,71.329776,-50.246294,0.000000,0.756423,0.722619,P1
58.208535,71.444490,-50.419040,0.000000,0.756261,0.723636,P1
58.266829,71.530937,-50.603224,0.000000,0.756044,0.724987,P1
58.328902,71.623253,-50.725179,0.000000,0.755928,0.725672,P1
58.415593,71.721135,-50.843933,0.000000,0.755813,0.726364,P1
58.649863,72.052655,-50.984066,0.000000,0.739772,0.779709,P1
58.911936,72.383403,-51.077333,0.000000,0.739083,0.782066,P1
59.114287,72.708666,-51.233589,0.000000,0.738630,0.783620,P1
59.376346,73.028147,-51.299953,0.000000,0.738401,0.784409,P1
59.655066,73.309387,-51.330728,0.000000,0.737947,0.786006,P1
59.924489,73.525950,-51.281946,0.000000,0.737724,0.786798,P1
60.150748,73.715870,-51.208286,0.000000,0.737381,0.787969,P1
60.376018,73.913725,-51.145929,0.000000,0.736910,0.789523,P1
60.670460,74.120071,-51.084532,0.000000,0.736666,0.790310,P1
60.952911,74.272514,-51.037058,0.000000,0.736160,0.791886,P1
61.255739,74.410076,-50.961994,0.000000,0.735907,0.792666,P1
61.503687,74.564795,-50.875958,0.000000,0.735654,0.793441,P1
61.759075,74.676020,-50.791465,0.000000,0.735463,0.794021,P1
62.035006,74.810974,-50.689054,0.000000,0.734931,0.795596,P1
62.328904,74.937450,-50.572721,0.000000,0.734659,0.796387,P1
62.587998,75.086391,-50.507505,0.000000,0.734117,0.797954,P1
62.951657,75.257248,-50.393487,0.000000,0.733571,0.799510,P1
63.270281,75.384929,-50.331954,0.000000,0.733289,0.800298,P1
63.580707,75.506384,-50.274824,0.000000,0.733017,0.801089,P1
63.829589,75.592249,-50.212128,0.000000,0.732749,0.801880,P1
64.008769,75.678109,-50.165205,0.000000,0.732285,0.803256,P1
64.183996,75.766060,-50.141129,0.000000,0.732021,0.804041,P1
64.319889,75.826125,-50.106319,0.000000,0.731823,0.804630,P1
64.460861,75.893645,-50.091720,0.000000,0.731295,0.806231,P1
64.592764,75.938511,-50.114596,0.000000,0.731032,0.807034,P1
64.663691,75.994090,-50.159308,0.000000,0.730776,0.807835,P1
64.738591,76.060670,-50.230802,0.000000,0.730522,0.808632,P1
64.780888,76.106469,-50.293737,0.000000,0.730013,0.810223,P1
64.841314,76.166009,-50.448934,0.000000,0.729753,0.811026,P1
64.875155,76.206976,-50.580128,0.000000,0.729237,0.812645,P1
64.925671,76.293454,-50.718534,0.000000,0.729047,0.813253,P1
64.954702,76.358460,-50.831404,0.000000,0.728796,0.814060,P1
65.036091,76.436001,-50.909798,0.000000,0.728294,0.815666,P1
65.347930,76.887337,-51.107639,0.000000,0.727796,0.817263,P1
65.674705,77.382293,-51.327856,0.000000,0.727180,0.819287,P1
65.958145,77.817437,-51.555592,0.000000,0.726712,0.820929,P1
66.157838,78.225621,-51.686656,0.000000,0.726543,0.821544,P1
66.290302,78.576784,-51.804813,0.000000,0.726102,0.823181,P1
66.398180,78.877378,-51.870839,0.000000,0.725882,0.824004,P1
66.486466,79.103490,-51.892787,0.000000,0.725662,0.824835,P1
66.628116,79.326809,-51.867044,0.000000,0.725225,0.826497,P1
66.599874,79.574835,-51.998592,0.000000,0.724679,0.828552,P1
66.579386,79.816882,-52.151425,0.000000,0.724103,0.830612,P1
66.481801,80.052594,-52.353268,0.000000,0.723520,0.832696,P1
66.407227,80.284348,-52.563800,0.000000,0.722690,0.835584,P1
66.323831,80.543044,-52.821322,0.000000,0.722443,0.836402,P1
66.247060,80.735064,-53.025516,0.000000,0.722188,0.837221,P1
66.161443,80.900151,-53.203020,0.000000,0.721929,0.838043,P1
66.085709,81.043386,-53.336372,0.000000,0.721406,0.839692,P1
65.965472,81.168339,-53.422572,0.000000,0.720754,0.841727,P1
65.863743,81.280390,-53.478689,0.000000,0.720486,0.842535,P1
65.817697,81.383656,-53.540352,0.000000,0.720280,0.843145,P1
65.782274,81.450277,-53.578196,0.000000,0.720005,0.843961,P1
65.809754,81.518110,-53.606341,0.000000,0.719730,0.844781,P1
65.851858,81.587908,-53.597614,0.000000,0.719181,0.846417,P1
65.927786,81.661432,-53.609493,0.000000,0.718905,0.847228,P1
65.992625,81.738526,-53.610532,0.000000,0.718342,0.848843,P1
66.030927,81.819588,-53.624134,0.000000,0.718049,0.849656,P1
66.062257,81.875077,-53.628943,0.000000,0.717756,0.850474,P1
66.086186,81.939291,-53.626984,0.000000,0.717159,0.852105,P1
66.104004,82.012043,-53.620154,0.000000,0.716861,0.852916,P1
66.154601,82.093306,-53.639899,0.000000,0.716568,0.853724,P1
66.177697,82.211101,-53.673468,0.000000,0.715984,0.855342,P1
66.305483,82.482157,-53.788158,0.000000,0.715409,0.856974,P1
66.345477,82.760018,-53.964100,0.000000,0.715127,0.857786,P1
66.412026,83.012325,-54.138211,0.000000,0.714564,0.859407,P1
66.463878,83.210099,-54.278810,0.000000,0.714281,0.860224,P1
66.469078,83.419201,-54.430293,0.000000,0.713733,0.861872,P1
66.468313,83.578070,-54.548971,0.000000,0.713469,0.862698,P1
66.500733,83.724308,-54.668768,0.000000,0.713210,0.863521,P1
66.524246,83.829455,-54.759258,0.000000,0.712954,0.864341,P1
66.522589,83.929480,-54.845043,0.000000,0.712199,0.866798,P1
66.539344,83.997206,-54.957098,0.000000,0.711939,0.867631,P1
66.549730,84.037916,-55.041122,0.000000,0.711436,0.869301,P1
66.522612,84.086728,-55.142381,0.000000,0.711193,0.870135,P1
66.463946,84.143951,-55.258517,0.000000,0.710953,0.870965,P1
66.427241,84.210061,-55.325473,0.000000,0.710473,0.872618,P1
66.394687,84.284532,-55.371109,0.000000,0.710232,0.873447,P1
66.420061,84.367353,-55.408530,0.000000,0.709758,0.875135,P1
66.495016,84.487845,-55.439869,0.000000,0.709530,0.875982,P1
66.525444,84.609054,-55.498643,0.000000,0.709313,0.876827,P1
66.531813,84.760360,-55.560821,0.000000,0.708788,0.878928,P1
66.550967,84.907645,-55.585090,0.000000,0.708583,0.879772,P1
66.569546,85.080196,-55.668913,0.000000,0.708072,0.881935,P1
66.534006,85.242769,-55.794610,0.000000,0.707697,0.883669,P1
66.469639,85.366450,-55.934953,0.000000,0.707519,0.884533,P1
66.451535,85.487674,-56.075560,0.000000,0.707343,0.885395,P1
66.402371,85.605288,-56.226460,0.000000,0.706814,0.888024,P1
66.344251,85.720664,-56.364724,0.000000,0.706648,0.888912,P1
66.263330,85.803920,-56.511902,0.000000,0.706413,0.890248,P1
66.195849,85.890754,-56.624947,0.000000,0.706269,0.891138,P1
66.124080,85.950556,-56.728927,0.000000,0.705882,0.893792,P1
66.072800,85.958779,-56.875770,0.000000,0.705757,0.894676,P1
66.048016,85.983953,-56.967422,0.000000,0.705433,0.896916,P1
66.047120,85.995402,-57.011798,0.000000,0.705307,0.897813,P1
66.032691,86.025397,-57.057596,0.000000,0.705004,0.900044,P1
66.061332,86.073514,-57.115108,0.000000,0.704911,0.900709,P1
66.104534,86.107238,-57.132970,0.000000,0.704781,0.901595,P1
66.329714,86.371804,-57.287983,0.000000,0.704649,0.902488,P1
66.575066,86.590036,-57.420080,0.000000,0.704426,0.904282,P1
66.818093,86.765690,-57.552135,0.000000,0.704329,0.905178,P1
67.055105,86.933190,-57.683480,0.000000,0.704239,0.906071,P1
67.245413,87.122070,-57.783732,0.000000,0.704152,0.906962,P1
67.447884,87.268691,-57.866475,0.000000,0.703898,0.909678,P1
67.627103,87.438417,-57.975639,0.000000,0.703822,0.910595,P1
67.763744,87.566943,-58.057049,0.000000,0.703689,0.912429,P1
67.884549,87.720371,-58.165311,0.000000,0.703585,0.914255,P1
68.003714,87.835520,-58.205082,0.000000,0.703538,0.915167,P1
68.127129,87.948098,-58.257723,0.000000,0.703494,0.916083,P1
68.285632,88.058942,-58.281107,0.000000,0.703377,0.918903,P1
68.405141,88.138071,-58.291553,0.000000,0.703349,0.919846,P1
68.545432,88.191578,-58.301403,0.000000,0.703332,0.920787,P1
68.649328,88.223315,-58.302451,0.000000,0.703319,0.921725,P1
68.980327,88.301672,-58.201668,0.000000,0.703303,0.923599,P1
69.246172,88.356865,-58.110816,0.000000,0.703291,0.924546,P1
69.555757,88.424447,-57.978470,0.000000,0.703285,0.925498,P1
69.744285,88.470662,-57.855832,0.000000,0.703288,0.926452,P1
69.903820,88.500142,-57.803547,0.000000,0.703311,0.928355,P1
70.071671,88.516881,-57.771539,0.000000,0.703329,0.929302,P1
70.224637,88.553293,-57.706637,0.000000,0.703348,0.930248,P1
70.402931,88.607657,-57.643809,0.000000,0.703383,0.932156,P1
70.533340,88.676800,-57.594480,0.000000,0.703407,0.933119,P1
70.693733,88.759782,-57.545817,0.000000,0.703427,0.933841,P1
70.809291,88.852892,-57.509085,0.000000,0.703502,0.935762,P1
70.910065,88.924859,-57.533052,0.000000,0.703543,0.936720,P1
70.961042,88.947595,-57.578450,0.000000,0.703627,0.938638,P1
70.900472,88.957667,-57.652153,0.000000,0.703669,0.939606,P1
70.817423,88.958896,-57.737400,0.000000,0.703714,0.940576,P1
70.739464,88.953324,-57.881429,0.000000,0.703852,0.943473,P1
70.631812,88.942732,-58.043851,0.000000,0.703903,0.944435,P1
70.517675,88.928987,-58.199105,0.000000,0.703953,0.945395,P1
70.485285,88.944070,-58.314391,0.000000,0.704118,0.949007,P1
70.456048,88.953862,-58.405251,0.000000,0.704158,0.949980,P1
70.306147,89.017378,-58.710100,0.000000,0.704186,0.950708,P1
70.162467,89.068330,-58.980971,0.000000,0.704220,0.951674,P1
70.025935,89.107714,-59.219361,0.000000,0.704267,0.953602,P1
69.865662,89.136655,-59.468737,0.000000,0.704284,0.954570,P1
69.718594,89.187132,-59.684591,0.000000,0.704299,0.955539,P1
69.584372,89.225671,-59.870417,0.000000,0.704328,0.957466,P1
69.462795,89.254050,-60.029939,0.000000,0.704338,0.958421,P1
69.335634,89.303241,-60.187485,0.000000,0.704342,0.960324,P1
69.275179,89.371565,-60.332356,0.000000,0.704334,0.961284,P1
69.202011,89.424787,-60.477901,0.000000,0.704326,0.962005,P1
69.132976,89.494896,-60.603834,0.000000,0.704314,0.962963,P1
69.066078,89.578626,-60.713464,0.000000,0.704305,0.965806,P1
69.002189,89.643967,-60.809863,0.000000,0.704301,0.966749,P1
68.956174,89.723393,-60.875247,0.000000,0.704294,0.967694,P1
68.925467,89.784548,-60.915206,0.000000,0.704279,0.968649,P1
68.890512,89.829310,-60.955409,0.000000,0.704270,0.970561,P1
68.905528,89.891252,-61.006634,0.000000,0.704275,0.971517,P1
68.908037,89.936850,-61.059075,0.000000,0.704287,0.973415,P1
68.936360,90.029363,-61.143338,0.000000,0.704287,0.974361,P1
68.963641,90.131208,-61.204809,0.000000,0.704275,0.976279,P1
68.957632,90.210105,-61.288206,0.000000,0.704272,0.977237,P1
68.938087,90.299158,-61.370081,0.000000,0.704277,0.978193,P1
68.922337,90.366404,-61.430152,0.000000,0.704293,0.981031,P1
68.948941,90.415964,-61.501723,0.000000,0.704294,0.981975,P1
68.972727,90.479979,-61.553517,0.000000,0.704284,0.982930,P1
68.960574,90.555808,-61.629836,0.000000,0.704287,0.984848,P1
68.934516,90.612232,-61.706825,0.000000,0.704297,0.985806,P1
68.912870,90.652340,-61.763815,0.000000,0.704309,0.986760,P1
68.823830,90.707419,-61.815046,0.000000,0.704327,0.988660,P1
68.748727,90.746758,-61.850498,0.000000,0.704335,0.990575,P1
68.724817,90.803744,-61.902850,0.000000,0.704340,0.991536,P1
68.691330,90.845168,-61.960716,0.000000,0.704350,0.992496,P1
68.627083,90.872824,-61.972978,0.000000,0.704367,0.994402,P1
68.596981,90.920301,-62.027078,0.000000,0.704372,0.995352,P1
68.557201,91.014142,-62.087508,0.000000,0.704372,0.997266,P1
68.509659,91.147580,-62.153313,0.000000,0.704373,0.998228,P1
68.525954,91.284789,-62.212385,0.000000,0.704390,1.000139,P1
68.395670,91.990945,-62.745996,0.000000,0.704398,1.001094,P1
68.308932,92.610568,-63.242361,0.000000,0.704420,1.003001,P1
68.239725,93.116751,-63.649080,0.000000,0.704435,1.003951,P1
68.185696,93.549703,-63.973948,0.000000,0.704446,1.004661,P1
68.133889,93.915827,-64.317475,0.000000,0.704470,1.006559,P1
68.093759,94.252987,-64.583451,0.000000,0.704487,1.008469,P1
68.070373,94.534893,-64.852959,0.000000,0.704494,1.009424,P1
68.038974,94.769183,-65.074686,0.000000,0.704504,1.010376,P1
68.000340,94.963633,-65.255621,0.000000,0.704513,1.011324,P1
68.009041,95.126152,-65.411854,0.000000,0.704523,1.013216,P1
68.004030,95.262631,-65.538874,0.000000,0.704518,1.014168,P1
68.024149,95.379336,-65.672376,0.000000,0.704514,1.016074,P1
68.011344,95.480709,-65.803601,0.000000,0.704514,1.017022,P1
68.007940,95.571777,-65.964067,0.000000,0.704513,1.017966,P1
68.076315,95.656925,-66.068168,0.000000,0.704508,1.019850,P1
68.119174,95.707532,-66.156746,0.000000,0.704490,1.021755,P1
68.279339,95.793086,-66.211072,0.000000,0.704478,1.022709,P1
68.467668,95.878866,-66.248940,0.000000,0.704455,1.024606,P1
68.694467,95.936504,-66.254011,0.000000,0.704441,1.025549,P1
68.949723,96.031009,-66.233006,0.000000,0.704398,1.027434,P1
69.179004,96.127559,-66.253587,0.000000,0.704378,1.028145,P1
69.360687,96.195438,-66.261023,0.000000,0.704301,1.030990,P1
69.501060,96.239918,-66.258474,0.000000,0.704279,1.031932,P1
69.620557,96.295379,-66.228079,0.000000,0.704226,1.033805,P1
69.744711,96.361798,-66.225742,0.000000,0.704193,1.034744,P1
69.850997,96.437866,-66.198139,0.000000,0.704156,1.035690,P1
69.995940,96.523182,-66.159259,0.000000,0.704090,1.037585,P1
70.104622,96.585671,-66.123105,0.000000,0.704060,1.038528,P1
70.198397,96.629124,-66.069793,0.000000,0.704028,1.039467,P1
70.262826,96.686393,-66.023384,0.000000,0.703966,1.041109,P1
70.341907,96.726824,-66.013776,0.000000,0.703916,1.042057,P1
70.532499,97.084671,-66.217465,0.000000,0.703825,1.043947,P1
70.718928,97.440641,-66.420601,0.000000,0.703780,1.044885,P1
70.862332,97.759565,-66.589987,0.000000,0.703687,1.046759,P1
70.968751,98.043446,-66.727940,0.000000,0.703630,1.047709,P1
71.059205,98.294918,-66.816800,0.000000,0.703540,1.049613,P1
71.120936,98.517149,-66.883527,0.000000,0.703494,1.050566,P1
71.142794,98.713353,-66.951902,0.000000,0.703453,1.051516,P1
71.147431,98.887142,-67.001316,0.000000,0.703370,1.053403,P1
71.122858,99.072010,-67.055394,0.000000,0.703327,1.054346,P1
71.129263,99.237340,-67.123202,0.000000,0.703226,1.056253,P1
71.179376,99.446808,-67.182396,0.000000,0.703176,1.057207,P1
71.213719,99.633040,-67.224956,0.000000,0.703085,1.059105,P1
71.272011,99.859894,-67.283511,0.000000,0.702996,1.060994,P1
71.314376,100.060926,-67.326115,0.000000,0.702940,1.061950,P1
71.343196,100.239531,-67.355299,0.000000,0.702890,1.062910,P1
71.344570,100.368575,-67.393997,0.000000,0.702796,1.064830,P1
71.376903,100.517054,-67.450625,0.000000,0.702753,1.065785,P1
71.382967,100.622195,-67.513362,0.000000,0.702710,1.066737,P1
71.420221,100.752073,-67.590579,0.000000,0.702664,1.067691,P1
71.439412,100.902875,-67.578931,0.000000,0.702491,1.070620,P1
71.489313,101.013272,-67.592626,0.000000,0.702440,1.071598,P1
71.526899,101.119009,-67.598996,0.000000,0.702397,1.072573,P1
71.553393,101.221423,-67.599699,0.000000,0.702320,1.074270,P1
71.577214,101.292086,-67.667235,0.000000,0.702271,1.075238,P1
71.608713,101.366713,-67.700382,0.000000,0.702209,1.076217,P1
71.646896,101.445810,-67.703829,0.000000,0.702151,1.077198,P1
71.737653,101.590096,-67.620481,0.000000,0.702028,1.079155,P1
71.863577,101.730153,-67.555724,0.000000,0.701897,1.081095,P1
71.980798,101.865803,-67.478656,0.000000,0.701828,1.082062,P1
72.089795,101.967403,-67.392430,0.000000,0.701753,1.083039,P1
72.244591,102.070820,-67.309085,0.000000,0.701684,1.084020,P1
72.366549,102.174744,-67.240608,0.000000,0.701548,1.085984,P1
72.498478,102.250270,-67.215676,0.000000,0.701483,1.086961,P1
72.621611,102.331701,-67.248826,0.000000,0.701417,1.087935,P1
73.096926,102.604457,-67.417079,0.000000,0.701299,1.089638,P1
73.487870,102.853760,-67.562203,0.000000,0.701236,1.090607,P1
73.817449,103.080793,-67.664102,0.000000,0.701175,1.091572,P1
74.112760,103.317412,-67.777610,0.000000,0.701113,1.092535,P1
74.322497,103.529767,-67.890351,0.000000,0.700981,1.094469,P1
74.497505,103.691212,-68.031148,0.000000,0.700918,1.095444,P1
74.674043,103.869115,-68.153541,0.000000,0.700796,1.097396,P1
74.815501,104.030858,-68.229107,0.000000,0.700743,1.098369,P1
74.894502,104.177829,-68.305250,0.000000,0.700593,1.101276,P1
74.961330,104.283636,-68.411855,0.000000,0.700543,1.102246,P1
74.981142,104.384354,-68.514365,0.000000,0.700484,1.103226,P1
75.001067,104.482395,-68.642850,0.000000,0.700431,1.104209,P1
75.006732,104.578597,-68.813555,0.000000,0.700330,1.106173,P1
74.980821,104.673994,-68.968863,0.000000,0.700283,1.107151,P1
74.967122,104.769573,-69.139739,0.000000,0.700127,1.110081,P1
74.967448,104.836480,-69.322992,0.000000,0.700070,1.111067,P1
74.980788,104.909642,-69.515766,0.000000,0.700017,1.112055,P1
74.968188,104.988419,-69.685666,0.000000,0.699965,1.113043,P1
74.971980,105.073014,-69.865069,0.000000,0.699866,1.115009,P1
74.953637,105.132688,-70.022109,0.000000,0.699813,1.115988,P1
74.938656,105.171684,-70.210078,0.000000,0.699694,1.117958,P1
74.959706,105.194365,-70.382991,0.000000,0.699579,1.119947,P1
74.958290,105.203515,-70.533191,0.000000,0.699528,1.120939,P1
74.991651,105.233118,-70.673222,0.000000,0.699478,1.121928,P1
75.017239,105.250544,-70.774838,0.000000,0.699429,1.122914,P1
74.986617,105.287215,-70.905837,0.000000,0.699319,1.124883,P1
74.973362,105.342216,-70.980343,0.000000,0.699255,1.125878,P1
74.975667,105.413051,-71.007229,0.000000,0.699193,1.126875,P1
74.992087,105.467281,-70.994882,0.000000,0.699128,1.127872,P1
75.003977,105.536889,-70.971564,0.000000,0.699068,1.128867,P1
74.995740,105.589044,-70.961582,0.000000,0.698946,1.130847,P1
75.003217,105.626970,-70.923746,0.000000,0.698880,1.131837,P1
75.039425,105.682919,-70.843185,0.000000,0.698743,1.133834,P1
75.090726,105.724544,-70.819728,0.000000,0.698680,1.134835,P1
75.132371,105.753645,-70.796297,0.000000,0.698623,1.135832,P1
75.181298,105.742353,-70.753208,0.000000,0.698511,1.137815,P1
75.267827,105.757975,-70.653120,0.000000,0.698454,1.138808,P1
75.617646,105.975900,-70.308632,0.000000,0.659436,1.276753,P1
75.925475,106.186329,-69.996865,0.000000,0.658883,1.278653,P1
76.159452,106.416481,-69.759178,0.000000,0.657761,1.282447,P1
76.359975,106.662011,-69.547351,0.000000,0.657197,1.284353,P1
76.530846,106.888383,-69.359759,0.000000,0.656777,1.285784,P1
76.672242,107.184407,-69.193694,0.000000,0.654270,1.294346,P1
76.759073,107.449098,-69.088423,0.000000,0.653712,1.296244,P1
76.869170,107.715402,-69.023755,0.000000,0.652588,1.300065,P1
76.946138,107.981085,-68.983688,0.000000,0.652031,1.301980,P1
77.011599,108.214615,-68.942607,0.000000,0.650931,1.305802,P1
77.088255,108.479072,-68.949482,0.000000,0.648723,1.313418,P1
77.177761,108.710747,-68.996261,0.000000,0.648165,1.315332,P1
77.225017,108.882856,-69.065737,0.000000,0.647609,1.317249,P1
77.306704,109.035375,-69.141109,0.000000,0.647054,1.319165,P1
77.423416,109.201617,-69.290193,0.000000,0.645957,1.322989,P1
77.509009,109.347967,-69.418939,0.000000,0.643188,1.332506,P1
77.591807,109.480390,-69.578667,0.000000,0.642630,1.334419,P1
77.650944,109.571475,-69.712062,0.000000,0.642075,1.336335,P1
77.673399,109.657930,-69.841350,0.000000,0.641253,1.339207,P1
77.703829,109.742900,-69.995653,0.000000,0.640844,1.340641,P1
77.703849,109.796682,-70.139815,0.000000,0.639752,1.344460,P1
77.765405,109.857069,-70.242305,0.000000,0.639206,1.346372,P1
77.832350,109.893738,-70.370089,0.000000,0.638657,1.348295,P1
77.880421,109.970580,-70.468425,0.000000,0.637564,1.352146,P1
77.903114,110.053162,-70.632933,0.000000,0.637026,1.354069,P1
77.914815,110.110795,-70.761704,0.000000,0.635942,1.357904,P1
77.923659,110.178227,-70.930268,0.000000,0.635399,1.359822,P1
77.941045,110.254820,-71.040570,0.000000,0.634849,1.361751,P1
78.354465,110.490437,-71.143968,0.000000,0.628435,1.384975,P1
78.666795,110.739396,-71.259904,0.000000,0.627906,1.386911,P1
78.958003,110.968079,-71.375364,0.000000,0.626970,1.390312,P1
79.189578,111.207119,-71.460585,0.000000,0.626434,1.392261,P1
79.400740,111.423900,-71.479050,0.000000,0.625895,1.394210,P1
79.576691,111.619552,-71.461850,0.000000,0.624820,1.398100,P1
79.674118,111.796099,-71.477723,0.000000,0.624281,1.400040,P1
79.735714,111.985512,-71.482034,0.000000,0.622643,1.405853,P1
79.791569,112.157122,-71.528339,0.000000,0.622092,1.407799,P1
79.838269,112.313278,-71.540246,0.000000,0.621538,1.409749,P1
79.899179,112.455225,-71.573280,0.000000,0.619298,1.417533,P1
79.952470,112.616585,-71.574923,0.000000,0.618735,1.419472,P1
79.966527,112.823317,-71.591094,0.000000,0.617034,1.425304,P1
80.004458,113.010501,-71.629988,0.000000,0.616463,1.427253,P1
80.008798,113.178582,-71.678888,0.000000,0.614739,1.433081,P1
79.942475,113.420542,-71.869278,0.000000,0.614159,1.435018,P1
79.845873,113.605664,-72.067220,0.000000,0.613574,1.436951,P1
79.762949,113.771638,-72.298918,0.000000,0.612384,1.440832,P1
79.671977,113.921006,-72.506568,0.000000,0.611199,1.444718,P1
79.598446,114.057456,-72.742086,0.000000,0.610605,1.446660,P1
79.503221,114.182849,-72.969643,0.000000,0.610012,1.448600,P1
79.374125,114.298750,-73.209001,0.000000,0.608817,1.452468,P1
79.249906,114.407855,-73.415775,0.000000,0.607602,1.456334,P1
79.131961,114.512474,-73.593667,0.000000,0.606990,1.458274,P1
79.020667,114.614056,-73.746388,0.000000,0.606374,1.460214,P1
78.915559,114.713283,-73.877487,0.000000,0.605147,1.464089,P1
78.801314,114.781432,-74.011273,0.000000,0.604533,1.466023,P1
78.711671,114.854372,-74.106805,0.000000,0.603918,1.467953,P1
78.627368,114.901623,-74.190779,0.000000,0.602669,1.471825,P1
78.585861,114.928512,-74.295879,0.000000,0.601408,1.475707,P1
78.581138,114.939738,-74.420086,0.000000,0.600777,1.477645,P1
78.583965,114.968072,-74.510383,0.000000,0.599504,1.481512,P1
78.593020,114.982730,-74.572279,0.000000,0.598861,1.483441,P1
78.643890,115.017261,-74.640710,0.000000,0.598214,1.485371,P1
78.691035,115.038450,-74.685621,0.000000,0.596906,1.489249,P1
78.694859,115.108691,-74.681634,0.000000,0.596248,1.491190,P1
78.747219,115.277026,-74.534878,0.000000,0.561407,1.631880,P1
78.808429,115.443243,-74.380615,0.000000,0.560953,1.633694,P1
78.897892,115.575781,-74.274055,0.000000,0.560043,1.637314,P1
78.934583,115.677534,-74.151470,0.000000,0.559583,1.639121,P1
78.963308,115.753095,-74.047261,0.000000,0.559117,1.640927,P1
79.021969,115.836471,-73.990404,0.000000,0.558163,1.644561,P1
79.052694,115.896377,-73.965837,0.000000,0.557680,1.646378,P1
79.036660,115.966172,-73.918591,0.000000,0.557201,1.648194,P1
79.019546,116.015466,-73.881911,0.000000,0.556722,1.650008,P1
79.017713,116.047442,-73.833739,0.000000,0.555759,1.653630,P1
79.013428,116.095500,-73.796556,0.000000,0.555276,1.655441,P1
79.007821,116.127937,-73.768898,0.000000,0.554788,1.657259,P1
79.000741,116.147041,-73.749194,0.000000,0.553813,1.660906,P1
78.916546,116.184651,-73.676376,0.000000,0.553332,1.662731,P1
78.827365,116.239621,-73.638704,0.000000,0.552852,1.664555,P1
78.751385,116.279396,-73.610759,0.000000,0.551892,1.668201,P1
78.704649,116.307019,-73.570603,0.000000,0.551411,1.670024,P1
78.667128,116.354420,-73.540517,0.000000,0.551048,1.671390,P1
78.670310,116.389379,-73.477860,0.000000,0.550557,1.673219,P1
78.706352,116.442844,-73.387229,0.000000,0.549089,1.678713,P1
78.716051,116.511797,-73.264087,0.000000,0.548121,1.682378,P1
78.725530,116.564602,-73.164809,0.000000,0.547636,1.684210,P1
78.695294,116.662743,-73.057036,0.000000,0.547151,1.686042,P1
78.669516,116.739416,-72.972505,0.000000,0.546182,1.689707,P1
78.686098,116.828233,-72.938397,0.000000,0.545695,1.691546,P1
78.700651,116.926418,-72.917310,0.000000,0.545213,1.693385,P1
78.696221,117.031346,-72.927067,0.000000,0.544252,1.697064,P1
78.692069,117.142194,-72.941786,0.000000,0.543774,1.698904,P1
78.688117,117.257496,-72.959584,0.000000,0.543295,1.700745,P1
78.737924,117.376397,-72.988188,0.000000,0.542335,1.704423,P1
78.763492,117.497123,-73.036340,0.000000,0.541852,1.706260,P1
78.854155,117.620263,-73.068322,0.000000,0.541365,1.708101,P1
78.912457,117.743072,-73.117102,0.000000,0.540398,1.711793,P1
78.916974,118.070601,-73.198869,0.000000,0.535252,1.731650,P1
78.861337,118.455586,-73.258448,0.000000,0.534762,1.733499,P1
78.773130,118.765951,-73.277389,0.000000,0.534269,1.735350,P1
78.696051,119.009239,-73.290957,0.000000,0.533280,1.739065,P1
78.630111,119.223964,-73.300127,0.000000,0.532789,1.740922,P1
78.590900,119.413939,-73.285115,0.000000,0.532300,1.742781,P1
78.558880,119.551969,-73.270212,0.000000,0.531329,1.746498,P1
78.511364,119.676303,-73.205571,0.000000,0.530841,1.748353,P1
78.472824,119.790385,-73.149712,0.000000,0.530352,1.750207,P1
78.439868,119.925382,-73.102080,0.000000,0.528376,1.757643,P1
78.452277,120.051261,-73.092584,0.000000,0.527878,1.759507,P1
78.443045,120.169018,-73.035605,0.000000,0.527380,1.761370,P1
78.474755,120.251036,-73.018567,0.000000,0.526381,1.765094,P1
78.470033,120.332300,-73.047252,0.000000,0.525383,1.768812,P1
78.450828,120.384831,-73.094184,0.000000,0.524883,1.770671,P1
78.457320,120.414627,-73.185712,0.000000,0.524373,1.772539,P1
78.446444,120.455347,-73.284019,0.000000,0.523365,1.776279,P1
78.421647,120.477297,-73.386673,0.000000,0.522868,1.778150,P1
78.399924,120.483715,-73.470781,0.000000,0.521394,1.783751,P1
78.420415,120.479796,-73.568076,0.000000,0.520902,1.785614,P1
78.422559,120.467529,-73.666393,0.000000,0.520406,1.787476,P1
78.424735,120.449718,-73.744130,0.000000,0.519902,1.789345,P1
78.426128,120.427934,-73.803525,0.000000,0.518894,1.793094,P1
78.410566,120.403646,-73.867608,0.000000,0.517874,1.796837,P1
78.397283,120.379014,-73.915247,0.000000,0.517360,1.798703,P1
78.369970,120.354741,-73.969448,0.000000,0.516843,1.800567,P1
78.330876,120.331556,-74.029416,0.000000,0.516321,1.802431,P1
78.298249,120.310215,-74.073780,0.000000,0.515790,1.804300,P1
78.271082,120.290619,-74.104786,0.000000,0.514855,1.807575,P1
78.303562,120.274187,-74.134161,0.000000,0.514318,1.809444,P1
78.332483,120.259902,-74.153198,0.000000,0.513783,1.811311,P1
78.339851,120.246203,-74.184050,0.000000,0.511874,1.817820,P1
78.346035,120.234653,-74.205189,0.000000,0.511326,1.819678,P1
78.334881,120.224800,-74.238877,0.000000,0.510773,1.821540,P1
78.307761,120.245971,-74.283399,0.000000,0.509664,1.825274,P1
78.284509,120.264232,-74.316776,0.000000,0.509108,1.827140,P1
78.247817,120.308934,-74.361070,0.000000,0.508140,1.830403,P1
78.211219,120.436235,-74.556900,0.000000,0.507585,1.832267,P1
78.180371,120.542416,-74.718248,0.000000,0.506478,1.835990,P1
78.177398,120.629617,-74.898504,0.000000,0.505922,1.837848,P1
78.159015,120.728315,-75.063136,0.000000,0.504804,1.841561,P1
78.144584,120.806695,-75.192463,0.000000,0.504232,1.843426,P1
78.133534,120.866982,-75.290719,0.000000,0.503662,1.845294,P1
78.124184,120.941019,-75.362079,0.000000,0.502531,1.849029,P1
78.116830,121.027123,-75.410935,0.000000,0.501970,1.850894,P1
78.111715,121.093301,-75.441307,0.000000,0.501550,1.852292,P1
78.123864,121.172295,-75.436244,0.000000,0.500989,1.854154,P1
78.134220,121.231356,-75.422569,0.000000,0.499864,1.857882,P1
78.142666,121.273276,-75.403013,0.000000,0.498727,1.861627,P1
78.111216,121.330640,-75.350049,0.000000,0.498156,1.863498,P1
78.068210,121.371822,-75.320503,0.000000,0.497589,1.865369,P1
78.030853,121.429124,-75.291685,0.000000,0.496459,1.869102,P1
77.999975,121.470896,-75.264615,0.000000,0.495894,1.870967,P1
77.974974,121.499517,-75.239856,0.000000,0.495327,1.872833,P1
77.954693,121.547242,-75.217731,0.000000,0.494751,1.874711,P1
77.938516,121.581222,-75.198268,0.000000,0.493750,1.878002,P1
77.926312,121.603985,-75.181596,0.000000,0.493183,1.879880,P1
77.916282,121.647019,-75.167454,0.000000,0.492046,1.883626,P1
77.924760,121.708392,-75.135268,0.000000,0.491474,1.885497,P1
77.932501,121.754583,-75.108354,0.000000,0.490318,1.889249,P1
77.955496,121.818384,-75.065913,0.000000,0.489739,1.891130,P1
77.974787,121.866371,-75.030999,0.000000,0.488581,1.894895,P1
78.006701,121.931434,-74.982533,0.000000,0.488006,1.896774,P1
78.031971,121.979757,-74.943130,0.000000,0.486263,1.902392,P1
78.052374,122.014619,-74.912171,0.000000,0.485678,1.904264,P1
78.067816,122.068117,-74.888614,0.000000,0.485087,1.906144,P1
78.095452,122.107931,-74.850850,0.000000,0.484500,1.908027,P1
78.116528,122.135321,-74.821403,0.000000,0.483330,1.911790,P1
78.130947,122.182087,-74.799111,0.000000,0.481866,1.916477,P1
78.171358,122.276109,-74.741777,0.000000,0.480383,1.921182,P1
78.203464,122.350369,-74.696013,0.000000,0.479788,1.923071,P1
78.244245,122.767362,-74.711009,0.000000,0.479189,1.924961,P1
78.274863,123.143633,-74.727076,0.000000,0.477995,1.928761,P1
78.351925,123.451011,-74.752783,0.000000,0.477401,1.930663,P1
78.413303,123.694368,-74.776469,0.000000,0.476225,1.934461,P1
78.461197,123.881433,-74.797857,0.000000,0.475635,1.936355,P1
78.496707,124.049647,-74.816704,0.000000,0.475044,1.938248,P1
78.522024,124.171815,-74.832924,0.000000,0.474442,1.940153,P1
78.538906,124.255326,-74.846597,0.000000,0.473993,1.941584,P1
78.548017,124.306394,-74.857653,0.000000,0.472810,1.945402,P1
78.551013,124.361880,-74.866463,0.000000,0.472222,1.947308,P1
78.549698,124.392843,-74.873251,0.000000,0.471636,1.949212,P1
78.560139,124.434185,-74.857550,0.000000,0.470464,1.953020,P1
78.604106,124.456768,-74.873403,0.000000,0.469874,1.954935,P1
78.638047,124.494016,-74.886414,0.000000,0.469287,1.956854,P1
78.717361,124.545882,-74.906160,0.000000,0.468700,1.958772,P1
78.818161,124.610258,-74.951886,0.000000,0.467533,1.962606,P1
78.898834,124.685635,-74.989634,0.000000,0.466952,1.964520,P1
78.999980,124.741207,-75.049933,0.000000,0.466371,1.966433,P1
79.078599,124.808901,-75.098876,0.000000,0.465190,1.970272,P1
79.176075,124.888329,-75.167577,0.000000,0.464600,1.972195,P1
79.251048,124.977181,-75.222690,0.000000,0.464012,1.974119,P1
79.359945,125.074295,-75.274832,0.000000,0.462845,1.977962,P1
79.481956,125.178414,-75.344821,0.000000,0.462261,1.979880,P1
79.543357,125.286488,-75.440728,0.000000,0.461088,1.983715,P1
79.585540,125.398538,-75.517126,0.000000,0.460493,1.985643,P1
79.649862,125.514174,-75.606073,0.000000,0.459903,1.987574,P1
79.694880,125.631444,-75.675215,0.000000,0.458871,1.990952,P1
80.091281,125.967944,-75.811647,0.000000,0.416473,2.103295,P1
80.490015,126.213183,-75.909228,0.000000,0.415839,2.104956,P1
80.814103,126.436120,-75.983892,0.000000,0.415203,2.106613,P1
81.086553,126.638625,-76.018172,0.000000,0.414562,2.108267,P1
81.334355,126.792575,-76.068564,0.000000,0.413267,2.111569,P1
81.624571,126.936179,-76.051196,0.000000,0.412608,2.113223,P1
81.879496,127.070068,-75.987925,0.000000,0.411946,2.114880,P1
82.141246,127.196680,-75.917026,0.000000,0.411282,2.116537,P1
82.298719,127.284946,-75.822473,0.000000,0.409267,2.121495,P1
82.460148,127.373359,-75.749146,0.000000,0.408258,2.123963,P1
82.571572,127.431624,-75.686117,0.000000,0.406567,2.128072,P1
82.695636,127.496308,-75.642495,0.000000,0.405203,2.131378,P1
82.831962,127.567659,-75.616213,0.000000,0.403851,2.134685,P1
82.963802,127.615140,-75.625547,0.000000,0.402171,2.138806,P1
83.071681,127.643385,-75.614950,0.000000,0.401494,2.140454,P1
83.182151,127.656776,-75.637510,0.000000,0.400983,2.141694,P1
83.256318,127.687554,-75.657934,0.000000,0.399622,2.145003,P1
83.285608,127.704455,-75.696682,0.000000,0.398946,2.146656,P1
83.293790,127.740609,-75.729915,0.000000,0.398271,2.148306,P1
83.323303,127.794131,-75.787511,0.000000,0.396921,2.151601,P1
83.373962,127.833238,-75.865415,0.000000,0.396244,2.153253,P1
83.426464,127.889516,-75.980083,0.000000,0.394893,2.156574,P1
83.498592,127.931354,-76.104488,0.000000,0.394221,2.158235,P1
83.587457,127.990937,-76.235679,0.000000,0.393551,2.159894,P1
83.620313,128.064631,-76.382416,0.000000,0.392881,2.161550,P1
83.659642,128.120646,-76.550199,0.000000,0.391532,2.164859,P1
83.699631,128.191700,-76.663584,0.000000,0.390846,2.166522,P1
83.762758,128.275874,-76.779859,0.000000,0.390160,2.168188,P1
83.845269,128.370507,-76.897995,0.000000,0.388792,2.171518,P1
83.977229,128.474563,-76.976371,0.000000,0.388108,2.173178,P1
84.118329,128.555148,-77.061632,0.000000,0.386734,2.176490,P1
84.266379,128.645685,-77.153227,0.000000,0.386041,2.178146,P1
84.397312,128.744174,-77.199872,0.000000,0.385340,2.179811,P1
84.550888,128.849754,-77.238390,0.000000,0.384640,2.181477,P1
84.737786,128.960382,-77.249844,0.000000,0.382526,2.186478,P1
84.883609,129.044611,-77.250709,0.000000,0.381820,2.188139,P1
85.504645,129.414347,-77.449435,0.000000,0.381109,2.189797,P1
86.063837,129.748075,-77.549284,0.000000,0.379660,2.193120,P1
86.569753,130.017315,-77.634361,0.000000,0.378929,2.194787,P1
86.985421,130.257573,-77.676492,0.000000,0.377457,2.198119,P1
87.343017,130.441882,-77.732679,0.000000,0.375977,2.201436,P1
87.632394,130.607254,-77.821887,0.000000,0.374094,2.205587,P1
87.858859,130.727148,-77.868663,0.000000,0.373335,2.207255,P1
88.107452,130.839612,-77.938880,0.000000,0.371801,2.210588,P1
88.353060,130.945771,-77.978646,0.000000,0.369099,2.216372,P1
88.635284,131.078589,-78.022751,0.000000,0.367131,2.220515,P1
88.895600,131.264673,-78.061991,0.000000,0.366340,2.222181,P1
89.137151,131.465822,-78.097268,0.000000,0.364755,2.225509,P1
89.346079,131.648081,-78.149716,0.000000,0.361553,2.232111,P1
89.546783,131.785194,-78.197173,0.000000,0.360749,2.233761,P1
89.686341,131.942856,-78.231106,0.000000,0.359939,2.235418,P1
89.846478,132.059555,-78.242514,0.000000,0.359134,2.237077,P1
89.969944,132.200284,-78.225597,0.000000,0.357528,2.240396,P1
90.102930,132.333148,-78.215454,0.000000,0.356726,2.242050,P1
90.190648,132.458263,-78.202481,0.000000,0.355124,2.245346,P1
90.364933,132.639135,-78.186007,0.000000,0.353509,2.248654,P1
90.490698,132.805627,-78.169090,0.000000,0.351883,2.251989,P1
90.613627,132.960001,-78.182354,0.000000,0.350272,2.255321,P1
90.751431,133.134556,-78.201391,0.000000,0.349467,2.256980,P1
90.832756,133.295059,-78.236507,0.000000,0.348659,2.258638,P1
90.936337,133.444033,-78.273728,0.000000,0.347037,2.261960,P1
91.006546,133.582727,-78.303239,0.000000,0.346222,2.263631,P1
91.081001,133.743358,-78.284770,0.000000,0.345408,2.265304,P1
91.166502,133.862641,-78.296372,0.000000,0.343991,2.268222,P1
91.500889,134.370969,-78.493199,0.000000,0.343179,2.269890,P1
91.770117,134.814998,-78.658150,0.000000,0.342368,2.271555,P1
91.963581,135.258534,-78.813745,0.000000,0.341558,2.273215,P1
92.160165,135.667969,-78.947755,0.000000,0.338892,2.278599,P1
92.311991,136.014981,-79.123892,0.000000,0.337246,2.281925,P1
92.386876,136.336217,-79.304845,0.000000,0.335614,2.285246,P1
92.430062,136.605435,-79.447371,0.000000,0.334389,2.287729,P1
92.408954,136.859351,-79.525959,0.000000,0.332744,2.291050,P1
92.433551,137.072189,-79.660047,0.000000,0.330697,2.295225,P1
92.334002,137.367792,-79.813438,0.000000,0.327850,2.301042,P1
92.219838,137.646836,-79.951332,0.000000,0.326221,2.304355,P1
92.165688,137.942270,-80.064018,0.000000,0.323752,2.309372,P1
92.152199,138.162261,-80.176030,0.000000,0.322939,2.311050,P1
92.119529,138.377198,-80.278248,0.000000,0.322131,2.312727,P1
92.087940,138.559131,-80.351738,0.000000,0.321328,2.314399,P1
92.025658,138.683087,-80.442063,0.000000,0.319722,2.317739,P1
91.990923,138.850104,-80.556694,0.000000,0.318108,2.321089,P1
91.943039,139.025049,-80.662315,0.000000,0.316495,2.324452,P1
91.886269,139.148237,-80.760396,0.000000,0.315695,2.326128,P1
91.890302,139.258189,-80.840299,0.000000,0.312485,2.332792,P1
91.911160,139.329116,-80.875666,0.000000,0.311681,2.334466,P1
91.944189,139.428008,-80.873516,0.000000,0.310084,2.337828,P1
91.966186,139.522574,-80.790382,0.000000,0.309293,2.339510,P1
91.974220,139.584582,-80.802789,0.000000,0.308508,2.341189,P1
91.947270,139.619272,-80.848049,0.000000,0.306948,2.344540,P1
91.961198,139.663818,-80.910827,0.000000,0.306171,2.346218,P1
92.165415,140.050454,-80.782691,0.000000,0.304609,2.349614,P1
92.406898,140.396184,-80.657051,0.000000,0.303053,2.353002,P1
92.639311,140.702680,-80.506659,0.000000,0.302275,2.354699,P1
92.867002,140.942940,-80.408727,0.000000,0.301492,2.356410,P1
93.032721,141.184164,-80.348321,0.000000,0.300718,2.358125,P1
93.182020,141.365736,-80.350673,0.000000,0.299192,2.361550,P1
93.294735,141.526271,-80.356378,0.000000,0.298437,2.363258,P1
93.387485,141.608981,-80.506099,0.000000,0.296566,2.367523,P1
93.522257,141.688081,-80.624279,0.000000,0.295821,2.369242,P1
93.661280,141.735471,-80.754067,0.000000,0.295090,2.370966,P1
93.802543,141.787296,-80.891675,0.000000,0.293829,2.373980,P1
93.945935,141.845130,-81.034265,0.000000,0.293120,2.375698,P1
94.160445,141.910311,-81.168041,0.000000,0.291702,2.379135,P1
94.365760,141.952261,-81.304249,0.000000,0.290989,2.380866,P1
94.576782,142.005263,-81.420650,0.000000,0.289589,2.384337,P1
94.674541,142.007338,-81.592339,0.000000,0.288900,2.386069,P1
94.863282,141.999702,-81.726073,0.000000,0.287534,2.389523,P1
95.054588,141.984563,-81.766650,0.000000,0.286853,2.391252,P1
95.269134,141.994973,-81.778282,0.000000,0.286342,2.392554,P1
95.470079,141.997299,-81.807325,0.000000,0.285002,2.396037,P1
95.637398,141.993618,-81.802159,0.000000,0.284342,2.397778,P1
95.828828,141.985819,-81.777979,0.000000,0.282714,2.402111,P1
96.002549,142.004876,-81.709141,0.000000,0.281418,2.405584,P1
96.168067,142.017946,-81.675077,0.000000,0.280773,2.407331,P1
96.255789,142.054963,-81.683585,0.000000,0.280137,2.409079,P1
96.293612,142.082327,-81.708516,0.000000,0.278886,2.412569,P1
96.307416,142.102057,-81.727199,0.000000,0.278267,2.414310,P1
96.340959,142.115941,-81.770444,0.000000,0.277649,2.416051,P1
96.375916,142.154268,-81.854944,0.000000,0.276407,2.419552,P1
96.392275,142.213603,-81.923728,0.000000,0.275791,2.421311,P1
96.453437,142.291036,-82.058477,0.000000,0.274566,2.424830,P1
96.462269,142.382239,-82.209432,0.000000,0.273960,2.426584,P1
96.426203,142.544359,-82.372581,0.000000,0.273355,2.428336,P1
96.408518,142.706615,-82.553848,0.000000,0.272751,2.430090,P1
96.384903,142.896301,-82.698296,0.000000,0.271547,2.433626,P1
96.380688,143.078469,-82.860588,0.000000,0.270953,2.435399,P1
96.277626,143.700241,-83.018393,0.000000,0.269926,2.438510,P1
96.186335,144.214961,-83.139804,0.000000,0.269343,2.440287,P1
96.145259,144.631375,-83.259565,0.000000,0.268768,2.442061,P1
96.140977,144.958172,-83.306552,0.000000,0.267082,2.447379,P1
96.159688,145.206844,-83.383762,0.000000,0.266529,2.449155,P1
96.136916,145.386787,-83.407190,0.000000,0.265426,2.452731,P1
96.149689,145.510431,-83.374490,0.000000,0.264877,2.454518,P1
96.181065,145.586648,-83.386852,0.000000,0.263299,2.459868,P1
96.223727,145.625704,-83.368657,0.000000,0.262905,2.461203,P1
96.275183,145.635680,-83.325517,0.000000,0.262381,2.462986,P1
96.386914,145.624173,-83.271786,0.000000,0.261330,2.466578,P1
96.532871,145.597006,-83.231176,0.000000,0.260302,2.470170,P1
96.652760,145.558898,-83.193933,0.000000,0.259793,2.471962,P1
96.732542,145.513841,-83.181150,0.000000,0.259287,2.473751,P1
96.792522,145.465069,-83.169238,0.000000,0.258276,2.477337,P1
96.874228,145.416375,-83.188439,0.000000,0.257775,2.479141,P1
96.935448,145.368540,-83.204219,0.000000,0.256781,2.482751,P1
96.979720,145.323513,-83.216958,0.000000,0.256293,2.484550,P1
97.067269,145.342247,-83.307090,0.000000,0.254846,2.489933,P1
97.172292,145.356708,-83.412465,0.000000,0.254358,2.491740,P1
97.236939,145.396588,-83.520073,0.000000,0.253880,2.493552,P1
97.283340,145.428284,-83.607642,0.000000,0.253409,2.495364,P1
97.318981,145.482262,-83.747947,0.000000,0.252486,2.498978,P1
97.340770,145.555290,-83.861306,0.000000,0.252029,2.500781,P1
97.388670,145.644070,-83.980188,0.000000,0.251118,2.504389,P1
97.421963,145.745285,-84.073145,0.000000,0.250661,2.506207,P1
97.447695,145.916097,-84.214374,0.000000,0.250099,2.508479,P1
97.445766,146.084212,-84.345692,0.000000,0.249211,2.512110,P1
97.437706,146.248846,-84.447189,0.000000,0.248772,2.513919,P1
97.407084,146.437708,-84.543073,0.000000,0.247460,2.519341,P1
97.344012,146.616466,-84.654886,0.000000,0.247015,2.521163,P1
97.286732,146.785680,-84.739080,0.000000,0.246582,2.522988,P1
97.250835,146.914995,-84.778843,0.000000,0.245321,2.528465,P1
97.257183,147.041003,-84.831889,0.000000,0.244910,2.530284,P1
97.315470,147.164064,-84.876451,0.000000,0.244194,2.533465,P1
98.432944,149.281481,-85.071715,0.000000,0.243789,2.535284,P1
99.362194,151.061107,-85.249230,0.000000,0.243388,2.537105,P1
100.113724,152.552705,-85.409819,0.000000,0.242987,2.538927,P1
100.664139,153.747435,-85.524717,0.000000,0.242184,2.542567,P1
101.075527,154.677790,-85.630068,0.000000,0.241784,2.544387,P1
101.381571,155.407251,-85.706764,0.000000,0.241384,2.546207,P1
101.582212,155.934370,-85.779892,0.000000,0.240983,2.548027,P1
101.710359,156.291567,-85.829943,0.000000,0.240283,2.551211,P1
101.785782,156.539842,-85.932116,0.000000,0.239883,2.553030,P1
101.837145,156.642755,-86.058734,0.000000,0.239483,2.554848,P1
101.832585,156.658809,-86.175924,0.000000,0.238677,2.558480,P1
101.785056,156.610384,-86.284745,0.000000,0.238272,2.560294,P1
101.720501,156.515875,-86.365538,0.000000,0.237450,2.563920,P1


==> images/results/Data4_error_dfa.txt <==
1.345641
1.439567
1.532664
1.295302
1.090117
0.938120
0.848396
0.723887
0.616749
0.518489
0.426251
0.276578
0.204415
0.161877
0.133866
0.113916
0.098992
0.087392
0.078247
0.070700
0.064330
0.058924
0.054275
0.050658
0.047177
0.044007
0.041276
0.038732
0.036979
0.034871
0.033070
0.031306
0.029687
0.028324
0.026939
0.025795
0.024599
0.023782
0.022735
0.021757
0.021003
0.284206
0.270501
0.257574
0.245350
0.233789
0.222861
0.212492
0.202661
0.193332
0.184492
0.176076
0.168077
0.160469
0.153274
0.146383
0.139815
0.133617
0.127662
0.122016
0.116605
0.279046
0.266787
0.543589
0.520525
0.498514
0.477505
0.458500
0.439308
0.422041
0.404497
0.387741
0.372807
0.357475
0.342830
1.010776
0.967268
0.926602
0.886831
0.849741
0.813377
0.941895
0.902464
0.863838
0.827862
0.792530
0.758755
0.726468
0.696562
0.672738
0.644124
0.616769
0.591474
0.566439
0.542289
0.519417
0.498423
0.477484
0.458348
0.439176
0.420848
0.472618
0.452855
0.434886
0.416788
0.400425
0.383850
0.368005
0.353815
0.339299
0.325424
0.378555
0.363158
0.348438
0.334954
0.322657
0.310914
0.298507
0.286646
0.276512
0.267757
0.257266
0.248468
0.238834
0.229627
0.222074
0.213614
0.206791
0.199013
0.191581
0.185762
0.178925
0.172392
0.168766
0.162699
0.242006
0.232444
0.224342
0.215312
0.206944
0.199480
0.192896
0.185542
0.178517
0.533612
0.518270
0.496945
0.476556
0.457062
0.438424
0.421961
0.404868
0.388526
0.374274
0.359281
0.344948
0.334023
0.320809
0.309582
0.297449
0.373121
0.358005
0.343555
0.330958
0.317706
0.305039
0.292932
0.282604
0.271496
0.262140
0.251944
0.242200
0.234175
0.225227
0.217984
0.209764
0.201911
0.194408
0.187241
0.181743
0.175152
0.170228


==> images/results/Data4_error_static.txt <==
1.345641
0.957430
0.972421
1.027611
1.000806
0.938485
0.909106
0.818105
0.740043
0.669860
0.604396
0.542002
0.481712
0.423357
0.367238
0.313677
0.263343
0.216827
0.174776
0.137281
0.104538
0.076682
0.053641
0.035840
0.022470
0.014975
0.014205
0.016730
0.018978
0.020664
0.021247
0.021059
0.020174
0.018665
0.016970
0.014956
0.013032
0.010840
0.009087
0.007453
0.005813
0.270143
0.189137
0.122031
0.067778
0.025105
0.007427
0.031120
0.047438
0.057669
0.063009
0.064532
0.063176
0.059746
0.054916
0.049237
0.043149
0.036994
0.031023
0.025421
0.020304
0.175530
0.122383
0.426282
0.289714
0.177970
0.089282
0.026064
0.037450
0.071467
0.096018
0.110677
0.116193
0.116953
0.113036
0.656479
0.445974
0.274927
0.139964
0.049293
0.067294
0.107726
0.088721
0.118370
0.148792
0.169834
0.180118
0.181356
0.174750
0.182634
0.158598
0.136786
0.116123
0.098986
0.084052
0.070742
0.058693
0.049240
0.041040
0.034606
0.029250
0.061524
0.043086
0.029544
0.019221
0.015125
0.013935
0.015151
0.017224
0.017876
0.017976
0.165253
0.117396
0.077730
0.046175
0.022360
0.009477
0.016937
0.026290
0.031759
0.034086
0.036049
0.035281
0.034226
0.032147
0.028503
0.025593
0.021591
0.018674
0.015817
0.012209
0.009957
0.007935
0.004601
0.003362
0.113363
0.079609
0.051946
0.029103
0.011215
0.002331
0.012064
0.019063
0.023529
0.356562
0.251758
0.157843
0.083093
0.028232
0.027932
0.055334
0.076271
0.089134
0.093969
0.095302
0.092652
0.084386
0.077791
0.068542
0.060477
0.091083
0.063108
0.041270
0.024827
0.017772
0.018760
0.022443
0.024752
0.026831
0.027003
0.026663
0.025404
0.023254
0.021043
0.018483
0.015992
0.013541
0.011214
0.009067
0.007145
0.005405
0.004309


==> images/results/Data4positions_dfa.txt <==
0.694981,0.395066,-0.310981,0.000000,-0.000053,-0.000013,P1
1.457688,0.587041,-0.908364,0.000000,-0.000068,-0.000017,P2
1.623731,0.468825,-1.207866,0.000000,-0.000479,-0.000103,P2
1.635812,0.372345,-1.322706,0.000000,-0.000570,-0.000120,P2
1.616266,0.310927,-1.367209,0.000000,-0.000618,-0.000130,P2
1.587680,0.269973,-1.380536,0.000000,-0.000708,-0.000147,P2
1.554905,0.192949,-1.376649,0.000000,-0.000762,-0.000158,P2
1.517697,0.137762,-1.361351,0.000000,-0.000939,-0.000192,P2
1.476804,0.096806,-1.337920,0.000000,-0.001034,-0.000210,P2
1.433498,0.066044,-1.308856,0.000000,-0.001167,-0.000235,P2
1.389577,0.043170,-1.276590,0.000000,-0.001237,-0.000248,P2
1.335302,0.036999,-1.229350,0.000000,-0.001382,-0.000275,P0
1.303307,0.033365,-1.201489,0.000000,-0.001457,-0.000289,P0
1.282176,0.030967,-1.183079,0.000000,-0.001515,-0.000300,P0
1.267153,0.029266,-1.169969,0.000000,-0.001676,-0.000330,P0
1.255907,0.027996,-1.160145,0.000000,-0.001760,-0.000345,P0
1.247159,0.027010,-1.152494,0.000000,-0.001845,-0.000361,P0
1.240149,0.026221,-1.146356,0.000000,-0.001932,-0.000378,P0
1.234396,0.025579,-1.141293,0.000000,-0.002212,-0.000429,P0
1.229583,0.025046,-1.137041,0.000000,-0.002407,-0.000465,P0
1.225492,0.024594,-1.133421,0.000000,-0.002506,-0.000483,P0
1.221968,0.024207,-1.130294,0.000000,-0.002608,-0.000501,P0
1.218898,0.023871,-1.127563,0.000000,-0.002711,-0.000520,P0
1.216190,0.023584,-1.125111,0.000000,-0.003393,-0.000646,P0
1.213785,0.023333,-1.122919,0.000000,-0.003637,-0.000691,P0
1.211634,0.023110,-1.120950,0.000000,-0.003762,-0.000715,P0
1.209696,0.022913,-1.119162,0.000000,-0.004017,-0.000762,P0
1.207940,0.022735,-1.117534,0.000000,-0.004149,-0.000787,P0
1.206335,0.022583,-1.116003,0.000000,-0.004990,-0.000945,P0
1.204867,0.022446,-1.114594,0.000000,-0.005139,-0.000972,P0
1.203516,0.022323,-1.113283,0.000000,-0.005444,-0.001030,P0
1.202270,0.022212,-1.112066,0.000000,-0.005600,-0.001060,P0
1.201116,0.022110,-1.110932,0.000000,-0.005758,-0.001090,P0
1.200043,0.022019,-1.109863,0.000000,-0.006083,-0.001152,P0
1.199044,0.021937,-1.108860,0.000000,-0.006249,-0.001183,P0
1.198110,0.021863,-1.107907,0.000000,-0.006588,-0.001248,P0
1.197236,0.021796,-1.107008,0.000000,-0.006762,-0.001282,P0
1.196413,0.021738,-1.106138,0.000000,-0.007299,-0.001386,P0
1.195640,0.021685,-1.105314,0.000000,-0.007482,-0.001421,P0
1.194911,0.021638,-1.104530,0.000000,-0.007668,-0.001458,P0
1.194223,0.021597,-1.103773,0.000000,-0.008046,-0.001532,P0
1.180569,0.021348,-1.105121,0.000000,-0.008239,-0.001570,P0
1.167681,0.021116,-1.106378,0.000000,-0.008534,-0.001628,P0
1.155502,0.020900,-1.107547,0.000000,-0.008936,-0.001707,P0
1.143982,0.020699,-1.108642,0.000000,-0.009140,-0.001748,P0
1.133075,0.020509,-1.109670,0.000000,-0.009347,-0.001789,P0
1.122737,0.020334,-1.110624,0.000000,-0.009768,-0.001873,P0
1.112932,0.020170,-1.111519,0.000000,-0.009982,-0.001916,P0
1.103626,0.020016,-1.112358,0.000000,-0.010198,-0.001959,P0
1.094788,0.019872,-1.113145,0.000000,-0.010417,-0.002003,P0
1.086387,0.019739,-1.113872,0.000000,-0.010862,-0.002094,P0
1.078398,0.019615,-1.114553,0.000000,-0.011088,-0.002140,P0
1.070798,0.019499,-1.115190,0.000000,-0.011316,-0.002186,P0
1.063564,0.019391,-1.115786,0.000000,-0.011547,-0.002234,P0
1.056672,0.019294,-1.116322,0.000000,-0.012255,-0.002380,P0
1.050106,0.019205,-1.116821,0.000000,-0.012495,-0.002430,P0
1.043849,0.019121,-1.117289,0.000000,-0.012676,-0.002468,P0
1.037880,0.019049,-1.117701,0.000000,-0.013416,-0.002624,P0
1.032188,0.018982,-1.118083,0.000000,-0.013667,-0.002677,P0
1.026756,0.018923,-1.118425,0.000000,-0.014175,-0.002785,P0
1.021574,0.018869,-1.118739,0.000000,-0.014433,-0.002840,P0
1.010139,0.018717,-1.113926,0.000000,-0.014955,-0.002952,P0
0.999227,0.018574,-1.109321,0.000000,-0.015219,-0.003009,P0
0.985822,0.023243,-1.089840,0.000000,-0.355447,-0.111381,P0
0.973017,0.027715,-1.071198,0.000000,0.000000,-0.111718,P0
0.960784,0.032000,-1.053353,0.000000,-0.357571,-0.112056,P0
0.949094,0.036105,-1.036268,0.000000,-0.358636,-0.112394,P0
0.937911,0.040056,-1.019859,0.000000,-0.360773,-0.113072,P0
0.927222,0.043844,-1.004140,0.000000,-0.361845,-0.113411,P0
0.916993,0.047492,-0.989031,0.000000,-0.363994,-0.114090,P0
0.907212,0.050991,-0.974551,0.000000,-0.365071,-0.114430,P0
0.897858,0.054350,-0.960669,0.000000,-0.366151,-0.114771,P0
0.888902,0.057588,-0.947312,0.000000,-0.368318,-0.115452,P0
0.880335,0.060698,-0.934501,0.000000,-0.369404,-0.115793,P0
0.872139,0.063684,-0.922212,0.000000,-0.370493,-0.116134,P0
0.842020,0.086377,-0.898750,0.000000,-0.372402,-0.116731,P0
0.813226,0.108078,-0.876280,0.000000,-0.373496,-0.117072,P0
0.785687,0.128849,-0.854709,0.000000,-0.375689,-0.117755,P0
0.759356,0.148716,-0.834043,0.000000,-0.376789,-0.118096,P0
0.734168,0.167735,-0.814194,0.000000,-0.378996,-0.118779,P0
0.710082,0.185929,-0.795173,0.000000,-0.380102,-0.119120,P0
0.680651,0.203232,-0.771922,0.000000,-0.381211,-0.119462,P0
0.652497,0.219801,-0.749598,0.000000,-0.383434,-0.120145,P0
0.625573,0.235656,-0.728208,0.000000,-0.384548,-0.120486,P0
0.599813,0.250843,-0.707663,0.000000,-0.386784,-0.121169,P0
0.575176,0.265376,-0.687972,0.000000,-0.387906,-0.121511,P0
0.551612,0.279286,-0.669098,0.000000,-0.389029,-0.121852,P0
0.529073,0.292599,-0.651004,0.000000,-0.390154,-0.122194,P0
0.507503,0.305357,-0.633606,0.000000,-0.392410,-0.122876,P0
0.484166,0.317525,-0.620368,0.000000,-0.393541,-0.123218,P0
0.461843,0.329174,-0.607662,0.000000,-0.394674,-0.123559,P0
0.440489,0.340327,-0.595464,0.000000,-0.395809,-0.123901,P0
0.420050,0.351021,-0.583701,0.000000,-0.398086,-0.124584,P0
0.400497,0.361260,-0.572404,0.000000,-0.399227,-0.124926,P0
0.381793,0.371062,-0.561565,0.000000,-0.400084,-0.125182,P0
0.363897,0.380449,-0.551151,0.000000,-0.401229,-0.125523,P0
0.346764,0.389454,-0.541093,0.000000,-0.403525,-0.126206,P0
0.330370,0.398079,-0.531425,0.000000,-0.404676,-0.126547,P0
0.314672,0.406357,-0.522080,0.000000,-0.406985,-0.127230,P0
0.299650,0.414287,-0.513094,0.000000,-0.408142,-0.127572,P0
0.285275,0.421884,-0.504450,0.000000,-0.409301,-0.127913,P0
0.268040,0.430000,-0.496407,0.000000,-0.482913,-0.148369,P0
0.251546,0.437775,-0.488659,0.000000,-0.484199,-0.148706,P0
0.235743,0.445239,-0.481138,0.000000,-0.486778,-0.149380,P0
0.220618,0.452391,-0.473890,0.000000,-0.488071,-0.149717,P0
0.206125,0.459259,-0.466845,0.000000,-0.490663,-0.150391,P0
0.192251,0.465842,-0.460052,0.000000,-0.491963,-0.150727,P0
0.178969,0.472151,-0.453500,0.000000,-0.493264,-0.151064,P0
0.166238,0.478213,-0.447120,0.000000,-0.495875,-0.151737,P0
0.154048,0.484025,-0.440962,0.000000,-0.497183,-0.152074,P0
0.142377,0.489597,-0.435016,0.000000,-0.498494,-0.152410,P0
0.133741,0.500078,-0.425542,0.000000,-0.506423,-0.154428,P0
0.125466,0.510114,-0.416425,0.000000,-0.507750,-0.154764,P0
0.117538,0.519726,-0.407649,0.000000,-0.509079,-0.155100,P0
0.109932,0.528940,-0.399169,0.000000,-0.511078,-0.155604,P0
0.102628,0.537779,-0.390943,0.000000,-0.513749,-0.156276,P0
0.095610,0.546262,-0.382960,0.000000,-0.516430,-0.156947,P0
0.088883,0.554388,-0.375267,0.000000,-0.517774,-0.157283,P0
0.082435,0.562173,-0.367853,0.000000,-0.519120,-0.157619,P0
0.076235,0.569647,-0.360644,0.000000,-0.521819,-0.158290,P0
0.070261,0.576834,-0.353587,0.000000,-0.525551,-0.159212,P0
0.064532,0.583722,-0.346780,0.000000,-0.526911,-0.159547,P0
0.059020,0.590338,-0.340151,0.000000,-0.529636,-0.160218,P0
0.053732,0.596679,-0.333753,0.000000,-0.531002,-0.160553,P0
0.048659,0.602757,-0.327574,0.000000,-0.532370,-0.160888,P0
0.043774,0.608599,-0.321546,0.000000,-0.535114,-0.161558,P0
0.039085,0.614199,-0.315722,0.000000,-0.536489,-0.161892,P0
0.034567,0.619584,-0.310031,0.000000,-0.539246,-0.162562,P0
0.030230,0.624749,-0.304529,0.000000,0.000000,0.000000,P0
0.026065,0.629702,-0.299207,0.000000,-0.542012,-0.163230,P0
0.022047,0.634467,-0.293997,0.000000,-0.544787,-0.163899,P0
0.018188,0.639039,-0.288953,0.000000,-0.546178,-0.164233,P0
0.014480,0.643425,-0.284069,0.000000,-0.547571,-0.164567,P0
0.010881,0.647664,-0.279216,0.000000,-0.551768,-0.165570,P0
0.007422,0.651731,-0.274513,0.000000,-0.553170,-0.165904,P0
0.004014,0.660655,-0.269954,0.000000,-0.554575,-0.166238,P0
0.000737,0.669202,-0.265534,0.000000,-0.555982,-0.166572,P0
-0.002432,0.677405,-0.261183,0.000000,-0.558802,-0.167240,P0
-0.005476,0.685260,-0.256976,0.000000,-0.559862,-0.167490,P0
-0.008405,0.692786,-0.252891,0.000000,-0.561277,-0.167825,P0
-0.011234,0.700005,-0.248892,0.000000,-0.563405,-0.168326,P0
-0.013975,0.706938,-0.244944,0.000000,-0.566247,-0.168995,P0
-0.016615,0.713582,-0.241106,0.000000,-0.567671,-0.169330,P0
-0.019158,0.719950,-0.237373,0.000000,-0.569098,-0.169665,P0
-0.022974,0.736248,-0.221113,0.000000,-0.587457,-0.173953,P0
-0.026741,0.751923,-0.205181,0.000000,-0.596228,-0.175988,P0
-0.030362,0.766927,-0.189881,0.000000,-0.597694,-0.176327,P0
-0.033845,0.781290,-0.175187,0.000000,-0.599162,-0.176667,P0
-0.037195,0.795040,-0.161070,0.000000,-0.600631,-0.177007,P0
-0.040419,0.808203,-0.147507,0.000000,-0.602103,-0.177348,P0
-0.043541,0.820820,-0.134408,0.000000,-0.605053,-0.178029,P0
-0.046548,0.832900,-0.121817,0.000000,-0.606530,-0.178370,P0
-0.049442,0.844467,-0.109712,0.000000,-0.608010,-0.178712,P0
-0.052251,0.855558,-0.098007,0.000000,-0.610976,-0.179395,P0
-0.054957,0.866179,-0.086748,0.000000,-0.612462,-0.179737,P0
-0.057565,0.876351,-0.075917,0.000000,-0.613950,-0.180080,P0
-0.060120,0.886122,-0.065364,0.000000,-0.618428,-0.181109,P0
-0.062585,0.895482,-0.055207,0.000000,-0.619924,-0.181452,P0
-0.064983,0.904462,-0.045363,0.000000,-0.622925,-0.182141,P0
-0.067296,0.913064,-0.035883,0.000000,-0.624428,-0.182486,P0
-0.069633,0.926339,-0.026687,0.000000,-0.627438,-0.183176,P0
-0.071888,0.939049,-0.017827,0.000000,-0.628947,-0.183522,P0
-0.074065,0.951218,-0.009288,0.000000,-0.630457,-0.183867,P0
-0.076189,0.962885,-0.000990,0.000000,-0.633483,-0.184560,P0
-0.078242,0.974057,0.007011,0.000000,-0.635000,-0.184907,P0
-0.080226,0.984756,0.014729,0.000000,-0.636518,-0.185254,P0
-0.082145,0.995002,0.022175,0.000000,-0.638038,-0.185602,P0
-0.084023,1.004830,0.029429,0.000000,-0.641085,-0.186298,P0
-0.085840,1.014244,0.036433,0.000000,-0.642611,-0.186647,P0
-0.087621,1.023277,0.043264,0.000000,-0.645669,-0.187345,P0
-0.089346,1.031929,0.049864,0.000000,-0.647202,-0.187695,P0
-0.091017,1.040219,0.056242,0.000000,-0.648735,-0.188045,P0
-0.092659,1.048177,0.062475,0.000000,-0.651810,-0.188747,P0
-0.094251,1.055802,0.068503,0.000000,-0.653350,-0.189098,P0
-0.095817,1.063125,0.074403,0.000000,-0.656436,-0.189802,P0
-0.097337,1.070143,0.080112,0.000000,-0.657982,-0.190154,P0
-0.098813,1.076869,0.085639,0.000000,-0.659531,-0.190507,P0
-0.100247,1.083317,0.090992,0.000000,-0.661081,-0.190860,P0
-0.101640,1.089498,0.096179,0.000000,-0.662634,-0.191213,P0
-0.103017,1.095439,0.101276,0.000000,-0.665745,-0.191921,P0
-0.104357,1.101137,0.106217,0.000000,-0.667303,-0.192276,P0
-0.105683,1.106616,0.111079,0.000000,-0.670426,-0.192986,P0


==> images/results/Data4positions_static.txt <==
0.694981,0.395066,-0.310981,0.000000,-0.000053,-0.000013,P1
1.244085,0.539657,-0.734298,0.000000,-0.000068,-0.000017,P1
1.515522,0.513791,-1.046614,0.000000,-0.000479,-0.000103,P1
1.615268,0.448133,-1.220840,0.000000,-0.000570,-0.000120,P1
1.641142,0.388600,-1.311033,0.000000,-0.000618,-0.000130,P1
1.637084,0.341904,-1.356194,0.000000,-0.000708,-0.000147,P1
1.620915,0.263739,-1.376641,0.000000,-0.000762,-0.000158,P1
1.598406,0.205680,-1.382478,0.000000,-0.000939,-0.000192,P1
1.572311,0.161417,-1.378990,0.000000,-0.001034,-0.000210,P1
1.543840,0.126877,-1.369053,0.000000,-0.001167,-0.000235,P1
1.513652,0.099436,-1.354441,0.000000,-0.001237,-0.000248,P1
1.482252,0.077394,-1.336337,0.000000,-0.001382,-0.000275,P1
1.450160,0.059615,-1.315728,0.000000,-0.001457,-0.000289,P1
1.417950,0.045321,-1.293471,0.000000,-0.001515,-0.000300,P1
1.386236,0.033958,-1.270333,0.000000,-0.001676,-0.000330,P1
1.355639,0.025088,-1.247079,0.000000,-0.001760,-0.000345,P1
1.326726,0.018350,-1.224372,0.000000,-0.001845,-0.000361,P1
1.299976,0.013426,-1.202775,0.000000,-0.001932,-0.000378,P1
1.275737,0.010038,-1.182682,0.000000,-0.002212,-0.000429,P1
1.254231,0.007912,-1.164435,0.000000,-0.002407,-0.000465,P1
1.235551,0.006799,-1.148250,0.000000,-0.002506,-0.000483,P1
1.219670,0.006481,-1.134199,0.000000,-0.002608,-0.000501,P1
1.206467,0.006763,-1.122262,0.000000,-0.002711,-0.000520,P1
1.195733,0.007506,-1.112190,0.000000,-0.003393,-0.000646,P1
1.187247,0.008545,-1.103974,0.000000,-0.003637,-0.000691,P1
1.180752,0.009757,-1.097467,0.000000,-0.003762,-0.000715,P1
1.175972,0.011059,-1.092434,0.000000,-0.004017,-0.000762,P1
1.172645,0.012371,-1.088705,0.000000,-0.004149,-0.000787,P1
1.170493,0.013677,-1.085894,0.000000,-0.004990,-0.000945,P1
1.169312,0.014900,-1.084015,0.000000,-0.005139,-0.000972,P1
1.168886,0.016023,-1.082852,0.000000,-0.005444,-0.001030,P1
1.169038,0.017024,-1.082288,0.000000,-0.005600,-0.001060,P1
1.169610,0.017898,-1.082183,0.000000,-0.005758,-0.001090,P1
1.170463,0.018655,-1.082370,0.000000,-0.006083,-0.001152,P1
1.171495,0.019289,-1.082796,0.000000,-0.006249,-0.001183,P1
1.172612,0.019819,-1.083330,0.000000,-0.006588,-0.001248,P1
1.173753,0.020246,-1.083953,0.000000,-0.006762,-0.001282,P1
1.174852,0.020600,-1.084516,0.000000,-0.007299,-0.001386,P1
1.175889,0.020873,-1.085086,0.000000,-0.007482,-0.001421,P1
1.176839,0.021077,-1.085631,0.000000,-0.007668,-0.001458,P1
1.177679,0.021233,-1.086079,0.000000,-0.008046,-0.001532,P1
1.108024,0.020194,-1.097673,0.000000,-0.008239,-0.001570,P1
1.049005,0.019298,-1.107467,0.000000,-0.008534,-0.001628,P1
1.000105,0.018549,-1.115516,0.000000,-0.008936,-0.001707,P1
0.960563,0.017931,-1.122002,0.000000,-0.009140,-0.001748,P1
0.929454,0.017435,-1.127076,0.000000,-0.009347,-0.001789,P1
0.905757,0.017060,-1.130848,0.000000,-0.009768,-0.001873,P1
0.888453,0.016783,-1.133551,0.000000,-0.009982,-0.001916,P1
0.876534,0.016590,-1.135352,0.000000,-0.010198,-0.001959,P1
0.869050,0.016468,-1.136409,0.000000,-0.010417,-0.002003,P1
0.865118,0.016417,-1.136808,0.000000,-0.010862,-0.002094,P1
0.863967,0.016413,-1.136745,0.000000,-0.011088,-0.002140,P1
0.864914,0.016445,-1.136335,0.000000,-0.011316,-0.002186,P1
0.867371,0.016505,-1.135674,0.000000,-0.011547,-0.002234,P1
0.870826,0.016611,-1.134720,0.000000,-0.012255,-0.002380,P1
0.874903,0.016726,-1.133682,0.000000,-0.012495,-0.002430,P1
0.879283,0.016844,-1.132626,0.000000,-0.012676,-0.002468,P1
0.883690,0.016990,-1.131446,0.000000,-0.013416,-0.002624,P1
0.887967,0.017132,-1.130319,0.000000,-0.013667,-0.002677,P1
0.891967,0.017281,-1.129197,0.000000,-0.014175,-0.002785,P1
0.895619,0.017420,-1.128168,0.000000,-0.014433,-0.002840,P1
0.860736,0.016942,-1.097249,0.000000,-0.014955,-0.002952,P1
0.831254,0.016546,-1.071007,0.000000,-0.015219,-0.003009,P1
0.789282,0.044537,-0.960368,0.000000,-0.355447,-0.111381,P1
0.754675,0.068350,-0.867206,0.000000,0.000000,-0.111718,P1
0.726829,0.088175,-0.790493,0.000000,-0.357571,-0.112056,P1
0.705039,0.104305,-0.728837,0.000000,-0.358636,-0.112394,P1
0.688496,0.117188,-0.680352,0.000000,-0.360773,-0.113072,P1
0.676503,0.127115,-0.643656,0.000000,-0.361845,-0.113411,P1
0.668266,0.134578,-0.616754,0.000000,-0.363994,-0.114090,P1
0.663161,0.139873,-0.598319,0.000000,-0.365071,-0.114430,P1
0.660555,0.143375,-0.586805,0.000000,-0.366151,-0.114771,P1
0.659830,0.145521,-0.580519,0.000000,-0.368318,-0.115452,P1
0.660563,0.146520,-0.578537,0.000000,-0.369404,-0.115793,P1
0.662335,0.146646,-0.579766,0.000000,-0.370493,-0.116134,P1
0.532299,0.264045,-0.513867,0.000000,-0.372402,-0.116731,P1
0.422905,0.362999,-0.460077,0.000000,-0.373496,-0.117072,P1
0.332894,0.444629,-0.416970,0.000000,-0.375689,-0.117755,P1
0.260701,0.510261,-0.383611,0.000000,-0.376789,-0.118096,P1
0.204375,0.561657,-0.358404,0.000000,-0.378996,-0.118779,P1
0.161976,0.600498,-0.340390,0.000000,-0.380102,-0.119120,P1
0.093362,0.627964,-0.298419,0.000000,-0.381211,-0.119462,P1
0.040467,0.646606,-0.265550,0.000000,-0.383434,-0.120145,P1
0.001259,0.657949,-0.240873,0.000000,-0.384548,-0.120486,P1
-0.026405,0.663568,-0.222858,0.000000,-0.386784,-0.121169,P1
-0.044434,0.664680,-0.210664,0.000000,-0.387906,-0.121511,P1
-0.054664,0.662433,-0.203192,0.000000,-0.389029,-0.121852,P1
-0.058748,0.657804,-0.199454,0.000000,-0.390154,-0.122194,P1
-0.058210,0.651697,-0.198277,0.000000,-0.392410,-0.122876,P1
-0.070366,0.644406,-0.219806,0.000000,-0.393541,-0.123218,P1
-0.077681,0.636758,-0.239698,0.000000,-0.394674,-0.123559,P1
-0.081149,0.629154,-0.257572,0.000000,-0.395809,-0.123901,P1
-0.081717,0.621977,-0.272927,0.000000,-0.398086,-0.124584,P1
-0.080076,0.615328,-0.286040,0.000000,-0.399227,-0.124926,P1
-0.076860,0.609315,-0.297023,0.000000,-0.400084,-0.125182,P1
-0.072627,0.604036,-0.305904,0.000000,-0.401229,-0.125523,P1
-0.067884,0.599604,-0.312544,0.000000,-0.403525,-0.126206,P1
-0.062899,0.595905,-0.317486,0.000000,-0.404676,-0.126547,P1
-0.058005,0.592992,-0.320636,0.000000,-0.406985,-0.127230,P1
-0.053319,0.590708,-0.322554,0.000000,-0.408142,-0.127572,P1
-0.048978,0.588991,-0.323443,0.000000,-0.409301,-0.127913,P1
-0.065839,0.592764,-0.325119,0.000000,-0.482913,-0.148369,P1
-0.080027,0.596201,-0.325847,0.000000,-0.484199,-0.148706,P1
-0.091797,0.599358,-0.325460,0.000000,-0.486778,-0.149380,P1
-0.101266,0.602125,-0.324502,0.000000,-0.488071,-0.149717,P1
-0.108776,0.604599,-0.322768,0.000000,-0.490663,-0.150391,P1
-0.114487,0.606698,-0.320767,0.000000,-0.491963,-0.150727,P1
-0.118663,0.608453,-0.318595,0.000000,-0.493264,-0.151064,P1
-0.121650,0.609988,-0.315988,0.000000,-0.495875,-0.151737,P1
-0.123580,0.611238,-0.313400,0.000000,-0.497183,-0.152074,P1
-0.124669,0.612244,-0.310875,0.000000,-0.498494,-0.152410,P1
-0.109935,0.643737,-0.286152,0.000000,-0.506423,-0.154428,P1
-0.097038,0.670372,-0.264940,0.000000,-0.507750,-0.154764,P1
-0.086007,0.692408,-0.247087,0.000000,-0.509079,-0.155100,P1
-0.076841,0.710256,-0.232173,0.000000,-0.511078,-0.155604,P1
-0.069474,0.724388,-0.219752,0.000000,-0.513749,-0.156276,P1
-0.063750,0.735259,-0.209544,0.000000,-0.516430,-0.156947,P1
-0.059390,0.743240,-0.201609,0.000000,-0.517774,-0.157283,P1
-0.056221,0.748793,-0.195607,0.000000,-0.519120,-0.157619,P1
-0.054167,0.752439,-0.190857,0.000000,-0.521819,-0.158290,P1
-0.053119,0.754629,-0.186841,0.000000,-0.525551,-0.159212,P1
-0.052723,0.755540,-0.183999,0.000000,-0.526911,-0.159547,P1
-0.052938,0.755573,-0.181723,0.000000,-0.529636,-0.160218,P1
-0.053526,0.754893,-0.180203,0.000000,-0.531002,-0.160553,P1
-0.054382,0.753727,-0.179248,0.000000,-0.532370,-0.160888,P1
-0.055520,0.752346,-0.178333,0.000000,-0.535114,-0.161558,P1
-0.056752,0.750797,-0.177737,0.000000,-0.536489,-0.161892,P1
-0.058123,0.749285,-0.176985,0.000000,-0.539246,-0.162562,P1
-0.059473,0.747796,-0.176399,0.000000,0.000000,0.000000,P1
-0.060771,0.746394,-0.175906,0.000000,-0.542012,-0.163230,P1
-0.062100,0.745211,-0.175083,0.000000,-0.544787,-0.163899,P1
-0.063329,0.744173,-0.174303,0.000000,-0.546178,-0.164233,P1
-0.064451,0.743295,-0.173531,0.000000,-0.547571,-0.164567,P1
-0.065680,0.742756,-0.172008,0.000000,-0.551768,-0.165570,P1
-0.066776,0.742352,-0.170557,0.000000,-0.553170,-0.165904,P1
-0.068236,0.772069,-0.169162,0.000000,-0.554575,-0.166238,P1
-0.069509,0.797324,-0.167807,0.000000,-0.555982,-0.166572,P1
-0.070718,0.818412,-0.166110,0.000000,-0.558802,-0.167240,P1
-0.071731,0.835528,-0.164577,0.000000,-0.559862,-0.167490,P1
-0.072599,0.849085,-0.163091,0.000000,-0.561277,-0.167825,P1
-0.073398,0.859547,-0.161456,0.000000,-0.563405,-0.168326,P1
-0.074195,0.867385,-0.159505,0.000000,-0.566247,-0.168995,P1
-0.074883,0.872921,-0.157657,0.000000,-0.567671,-0.169330,P1
-0.075480,0.876558,-0.155901,0.000000,-0.569098,-0.169665,P1
-0.084168,0.939586,-0.078760,0.000000,-0.587457,-0.173953,P1
-0.092141,0.992556,-0.011294,0.000000,-0.596228,-0.175988,P1
-0.098800,1.035696,0.044861,0.000000,-0.597694,-0.176327,P1
-0.104250,1.069930,0.090559,0.000000,-0.599162,-0.176667,P1
-0.108614,1.096283,0.126834,0.000000,-0.600631,-0.177007,P1
-0.112028,1.115814,0.154812,0.000000,-0.602103,-0.177348,P1
-0.114745,1.129659,0.176027,0.000000,-0.605053,-0.178029,P1
-0.116759,1.138708,0.191162,0.000000,-0.606530,-0.178370,P1
-0.118195,1.143880,0.201280,0.000000,-0.608010,-0.178712,P1
-0.119287,1.146093,0.207749,0.000000,-0.610976,-0.179395,P1
-0.119999,1.145971,0.211002,0.000000,-0.612462,-0.179737,P1
-0.120420,1.144143,0.211811,0.000000,-0.613950,-0.180080,P1
-0.120875,1.141317,0.211623,0.000000,-0.618428,-0.181109,P1
-0.121147,1.137723,0.210098,0.000000,-0.619924,-0.181452,P1
-0.121416,1.133804,0.208095,0.000000,-0.622925,-0.182141,P1
-0.121585,1.129732,0.205540,0.000000,-0.624428,-0.182486,P1
-0.122306,1.155798,0.203127,0.000000,-0.627438,-0.183176,P1
-0.122903,1.177480,0.200635,0.000000,-0.628947,-0.183522,P1
-0.123404,1.195104,0.198239,0.000000,-0.630457,-0.183867,P1
-0.123960,1.209155,0.196460,0.000000,-0.633483,-0.184560,P1
-0.124446,1.219966,0.194927,0.000000,-0.635000,-0.184907,P1
-0.124882,1.227979,0.193693,0.000000,-0.636518,-0.185254,P1
-0.125283,1.233632,0.192787,0.000000,-0.638038,-0.185602,P1
-0.125790,1.237429,0.192614,0.000000,-0.641085,-0.186298,P1
-0.126266,1.239645,0.192711,0.000000,-0.642611,-0.186647,P1
-0.126849,1.240712,0.193460,0.000000,-0.645669,-0.187345,P1
-0.127399,1.240827,0.194383,0.000000,-0.647202,-0.187695,P1
-0.127922,1.240245,0.195457,0.000000,-0.648735,-0.188045,P1
-0.128556,1.239279,0.197064,0.000000,-0.651810,-0.188747,P1
-0.129156,1.237999,0.198718,0.000000,-0.653350,-0.189098,P1
-0.129859,1.236644,0.200809,0.000000,-0.656436,-0.189802,P1
-0.130518,1.235220,0.202856,0.000000,-0.657982,-0.190154,P1
-0.131141,1.233813,0.204854,0.000000,-0.659531,-0.190507,P1
-0.131731,1.232487,0.206798,0.000000,-0.661081,-0.190860,P1
-0.132296,1.231285,0.208688,0.000000,-0.662634,-0.191213,P1
-0.132974,1.230328,0.210932,0.000000,-0.665745,-0.191921,P1
-0.133616,1.229523,0.213065,0.000000,-0.667303,-0.192276,P1
-0.134362,1.228967,0.215503,0.000000,-0.670426,-0.192986,P1


==> images/results/Data6_error_dfa.txt <==
5.787681
2.963474
1.985683
2.790880
2.844551
2.690347
2.476908
2.238084
1.982065
1.713718
1.440055
0.846074
0.625127
0.494896
0.408888
0.347735
0.301972
0.266362
0.237844
0.198759
0.180623
0.165188
0.176419
0.141894
0.155684
0.144896
0.135249
0.126550
0.118694
0.111539
0.104997
0.098990
0.093436
0.088317
0.083551
0.079135
0.075017
0.071133
0.257274
0.244435
0.232334
0.220977
0.210271
0.200131
0.190585
0.181556
0.173006
0.164905
0.157179
0.512316
0.488761
0.466339
0.445061
0.424703
0.405447
0.387114
0.369653
0.353018
0.337164
0.322004
0.247763
0.236680
0.226132
0.216066
0.499120
0.476972
0.455807
0.435581
0.416307
0.397860
0.380279
0.363439
0.347390
0.431305
0.412287
0.422092
0.403502
0.385734
0.368747
0.352453
0.383537
0.366647
0.350442
0.335014
0.320267
0.306101
0.378578
0.361923
0.346003
0.330724
0.316097
0.302202
0.288916
0.276207
0.263998
0.252384
0.333702
0.319043
0.304978
0.291582
0.278717
0.266474
0.254771
0.243528
0.232850
0.222645
0.309176
0.295639
0.282699
0.270328
0.258504
4.366321
4.325022
4.456747
4.342063
4.340744
4.719678
4.595951
4.526339
4.412939
4.881556
4.406255
0.909611
1.300474
2.363421
3.003474
3.230577
3.060307
2.715566
2.595350
2.469672
2.100604
2.246573
2.076954
2.006189
1.764650
1.526149
1.433010
1.204296
0.952622
0.551879
0.439157
0.313254
0.441543
0.320675
0.442245
0.384930
0.404062
0.158716
0.274403
0.269919
0.273991
0.300305
0.281651
0.223837
0.181877
0.105789
0.159660
0.165157
0.233956
0.285435
0.208179
0.061990
0.162611
0.211444
0.149675
0.074683
0.217046
0.112373
0.465300
0.346971
0.351755
0.464636
0.117366
0.157385
0.247667
0.252787
0.218669
0.261251
0.282728
0.289032
0.205639
0.165603
0.177913
4.415902
2.891343
1.702123
0.858419
0.110382
0.473717
0.862800
1.121957
0.893358
0.965331
1.156425
0.999055
1.059038
1.037954
0.912937
0.856080
0.813568
0.682847
0.563653
0.476560
0.445437
0.407215
0.364836
0.320584
0.276439
0.217629
0.183415
0.175266
0.194854
0.132939
0.162464
0.094706
0.131539
0.205104
0.139009
0.110711
0.117582
0.040378
0.078405
0.110061
0.130313
4.058264
2.940576
1.915116
1.232890
0.625089
0.244898
0.311120
0.419691
0.543463
0.749978
0.850115
0.713312
0.577745
0.436508
0.531565
0.472891
0.548093
0.568656
0.325815
0.425972
0.224986
0.263805
0.466526
0.446639
0.411393
0.531106
0.343843
0.112914
0.237053
0.458079
0.721741
0.850930
0.874674
0.753944
0.857634
0.747914
0.654444
0.573546
0.385474
0.304908
0.545853
0.501835
0.414041
0.338126
0.332627
0.335099
0.356780
0.284530
0.288655
0.238739
0.194006
0.195424
0.317982
0.297998
0.268729
0.176134
0.246285
0.156182
0.244308
0.223185
0.162493
0.152864
0.168703
0.072205
0.078627
0.184229
0.176579
0.059483
0.053145
0.091482
0.122682
0.056593
0.154359
0.174455
0.103126
0.124849
0.114809
0.122730
0.138029
0.148314
2.783560
2.014254
1.271250
0.743432
0.455068
1.152715
0.905173
0.808132
0.684022
0.590011
0.540269
0.589809
0.486700
0.459713
0.495234
0.479101
0.456733
0.463398
0.404198
0.325993
0.259181
0.226177
0.232865
0.250114
0.260666
0.241135
0.303158
0.269163
0.242748
0.220662
0.200714
0.142775
0.108907
0.095574
0.183274
0.150272
0.126772
2.970953
2.195499
1.673737
0.983838
0.594743
0.215709
0.140090
0.262810
0.513036
0.681517
0.402598
0.411359
0.573028
0.615179
0.622446
0.630818
0.630956
0.579665
0.521057
0.488967
0.452219
0.446110
0.372839
0.316613
0.273990
0.189966
0.132606
0.115317
0.289049
0.161439
0.373094
0.362955
0.366587
1.455767
1.143504
0.709176
0.374336
1.436985
1.068388
0.788831
0.509321
0.268067
0.366205
0.482325
0.581239
0.718878
0.520091
0.953428
1.120563
0.853669
0.578787
0.547132
0.631133
0.691743
0.741035
0.686188
0.591590
0.596359
0.517069
0.310550
0.270336
0.254731
0.290340
0.407367
0.334009
0.431344
0.340488
0.277055
0.141154
0.097535
5.939092
4.240279
2.622386
1.625976
0.735641
0.164693
0.515919
0.929046
1.224364
1.402018
1.497015
1.396571
1.382013
1.318043
1.140140
1.048493
0.816420
0.745767
0.654198
0.563200
0.491640
0.431926
0.337395
0.217565
0.170297
0.092166
0.084014
0.016398
0.022298
0.048291
0.065773
0.128273
0.092923
0.220118
0.261645
0.335673
0.308724
0.321191
0.154375
0.290208
0.170348
0.276742
0.351404
0.223192
0.091221
2.224883
1.997680
1.351378
0.804828
0.693404
0.327326
0.169666
0.709251
0.468489
0.678860
0.640507
0.813077
0.858426
0.694470
0.659159
0.699616
0.598581
0.111439
0.204273
1.389186
0.786322
0.327977
0.066042
0.210111
0.475015
0.548643
0.595830
0.658606
0.681573
0.513197
0.474023
0.189514
0.408437
0.428114
0.417499
0.397728
0.295404
0.117185
0.288302
0.307172
0.416835
0.358626
0.308153
0.386092
0.317665
0.372570
0.287417
0.213455
0.151312
0.187808
0.217351
0.334551
0.310241
0.325516
0.184731
0.083823
0.110277
0.052838
0.089266
0.041737
0.189859
0.108714
0.136781
0.152648
0.158640
0.157907
0.150464
0.139210
0.126420
0.111267
0.208398
0.148368
0.127834
0.146414
0.146938
0.253152
1.325142
1.143592
0.817084
0.599578
0.448727
0.409574
0.358509
0.039060
0.274589
0.326629
0.281452
0.429298
0.243865
0.269105
0.348563
0.493182
0.227186
0.286002
0.280284
0.496842
0.430605
0.500288
0.505012
0.588199
0.571763
0.445238
0.661152
0.528107
0.303260
0.131806
0.060242
0.131208
0.248278
0.361353
0.408114
0.367980
0.493705
0.417826
0.310135
0.293268
0.341824
0.327650
0.187500
0.181797
0.102300
0.233337
0.209340
0.286648
0.262532
0.331727
0.275592
0.139262
0.102564
0.126995
0.148993
0.096325
0.056738
0.159712
0.232117
0.276817
0.240262
1.392942
1.157090
0.821177
0.445695
0.194777
0.276805
0.289694
0.375405
0.361463
0.426932
0.464724
0.553679
0.487935
0.378817
0.362828
0.139742
0.157980
0.105298
0.132750
0.148525
0.135752
0.072676
0.185167
0.123184
0.130975
0.077544
0.129233
0.101551
0.163618
0.133793
0.124812
0.268930
0.194430
0.148209
0.156517
0.131633
0.122730
0.121467
0.070930
0.089624
0.052780
0.121019
0.113175
0.111850
0.109333
0.108594
0.104504
0.115169
0.077885
0.119105
0.049873
0.052259
0.144291
0.080183
0.094058
0.352950
0.278705
0.324554
0.204882
0.123605
0.151171
0.107154
0.085507
0.078496
0.066493
0.087277
0.109840
0.108085
0.127418
0.110144
0.052987
0.066411
0.095772
0.117445
0.145259
0.140336
0.134102
0.108957
0.059730
0.038110
0.071629
0.046034
0.140691
0.083811
0.056365
0.061818
0.726258
0.472450
0.359869
0.177048
0.166619
0.052370
0.111810
0.183664
0.250531
0.208748
0.227643
0.237319
0.236914
0.229312
0.140382
0.085676
0.077347
0.086792
0.098716
0.106200
0.087980
0.080398
0.079943
0.265120
0.261149
0.212022
0.238935
0.216477
0.227486
0.240290
0.647044
0.451156
0.380095
0.272130
0.304685
0.265674
0.044091
0.189719
0.253498
0.293014
0.249956
0.299672
0.063771
0.098573
0.063622
0.095222
0.168748
0.048494
0.137866
0.210104
0.257857
0.282034
0.189386
0.196538
0.211893
0.167533
0.179854
0.237557
0.133093
0.247168
0.157517
0.134975
0.156235
0.183730
0.251810
0.337560
0.475714
0.175366
0.068189
0.069008
0.063173
0.077578
2.083387
1.361068
0.709847
0.386892
0.120058
0.385900
0.507821
0.588119
0.597161
0.541025
0.605765
0.594131
0.441876
0.416909
0.279705
0.261160
0.113084
0.048028
0.420111
0.451044
0.331412
0.404668
0.221149
0.366507
0.465670
0.415286
0.499574
0.287015
0.391416
0.299489
0.234791
1.470813
0.934615
0.774843
0.478660
0.182546
0.176508
0.593617
0.606624
0.707331
0.682381
0.397377
0.353380
0.340117
0.406350
0.414372
0.236292
0.279444
0.193419
0.203045
0.222284
0.256627
0.266807
0.255544
0.185966
0.194782
0.235492
0.281427
0.337794
0.172489
0.240316
0.317070
0.190926
0.093944
0.152431
0.192865
0.693298
0.633592
0.587452
0.312635
0.283328
0.091615
0.296103
0.244925
0.287075
0.558325
0.631791
0.523304
0.406842
0.440858
0.217490
0.325125
0.269998
0.114761
0.337124
0.455598
0.353849
0.601295
0.685518
0.630365
0.426122
0.411604
0.365037
0.338207
0.299886
0.310784
0.270919
0.239014
0.234641
0.251155
0.148903
0.115829
0.130941
0.148636
0.269308
0.228789
0.218945
0.219782
0.055849
0.076373
0.111866
0.179460
0.227531
0.337165
0.347379
0.397583
0.255324
0.239745
0.112014
0.074847
0.120062
0.287942
0.261365
0.250494
0.235233
0.214371
0.221268
0.185645
0.138772
0.106312
0.088606
0.079180
0.699509
0.469759
0.283740
0.138003
0.041783
0.138306
0.112507
0.116428
0.145194
0.295998
0.255742
0.377971
0.278448
0.297388
0.236637
0.411115
0.343140
0.329935
0.299126
0.235691
0.214414
0.174725
0.105345
0.157069
0.218088
0.190864
0.168424
1.309631
0.837394
0.665695
0.402057
0.319141
0.216865
0.090148
0.145575
0.107404
0.184846
0.312957
0.397222
0.403044
0.127687
0.398814
0.211466
0.199160
0.295831
0.397212
0.202588
0.202364
0.142545
0.184994
0.205444
0.272666
0.372247
0.282145
0.273374
0.154386
0.090311
0.223830
0.319113
0.359242
0.387702
2.497689
1.899820
1.264951
0.899486
0.396964
0.236018
0.281527
0.375831
0.524564
0.659271
0.639967
0.666568
0.690299
0.685319
0.627075
0.655338
0.581668
0.508214
0.436477
0.368821
0.306817
0.250751
0.191487
0.157327
0.125922
0.158435
0.112853
0.107660
0.148165
0.799917
0.552341
0.384573
0.468855
0.281279
0.362467
0.345687
0.393051
0.479201
0.488931
0.365079
0.419518
0.313454
0.245154
0.248987
0.190605
0.175229
0.182230
0.194545
0.254263
0.401636
0.356850
0.313594
0.137217
0.155870
0.251048
0.337584
0.310234
0.249185
0.334825
0.226226
0.303621
0.410097
1.776319
1.320154
1.025726
0.726289
0.477192
0.245389
0.175296
0.420909
0.312145
0.493711
0.544381
0.620910
0.685828
0.710606
0.705156
0.530768
0.525766
0.501754
0.419695
0.394315
0.389366
0.385047
0.281934
0.273339
0.272880
0.206585
0.152930
0.148496
0.186127
0.116637
0.146010
0.169143
0.212714
0.144010
0.117227
0.263642
0.196805
0.142391
0.118399
0.221002
0.092454
0.179430
0.196788
0.202260
0.121716
0.185446
0.121385
0.024751
0.047500
0.205935
0.174152
0.333168
0.287812
0.276739
0.327977
0.252815
0.303000
0.231227
0.299818
0.384511
0.159302
0.137819
0.104517
0.096002
0.172704
0.151303
0.146955
0.285900
0.143701
0.252389
0.344827
0.198105
0.262055
0.149017
0.108302
0.137874
0.424886
0.285335
0.153957
0.218261
1.212942
0.687928
0.298712
0.306749
0.284932
0.450083
0.436063
0.513239
0.456810
0.511000
0.469460
0.498406
0.373340
0.385374
0.286639
0.283435
0.249540
0.134488
0.169676
0.197548
0.213328
0.180490
0.152489
0.144485
0.173232
0.210905
0.243435
0.147498
0.394762
0.377110
0.361762
0.343984
0.181166
1.149563
0.973441
0.639960
0.405136
0.134657
0.100405
0.212570
0.232785
0.303251
0.375567
0.338034
0.281252
0.420804
0.405833
0.347126
0.344356
0.278374
0.208567
0.110652
0.133166
0.290778
0.323884
0.137357
0.141938
0.380262
0.544916
0.369563
0.498915
0.309914
0.187101
0.210284
0.092047
0.223807
0.088859
0.149824
0.156594
0.732679
0.544407
0.321087
0.354930
0.286129
0.389547
0.329272
0.254573
0.290746
0.391296
0.274463
0.204497
0.185789
0.275495
0.064582
0.087619
0.039024
0.117397
0.150141
0.223813
0.167805
0.247746
0.299080
0.286306
0.314230
0.378212
0.245448
0.192023
0.209893
0.275836
0.239840
0.145210
0.149030
0.213661
0.150282
0.102295
0.822170
0.608469
0.577496
0.358324
0.323760
0.206918
0.270262
0.271660
0.324641
0.380980
0.340093
0.205443
0.258767
0.242845
0.236602
0.160262
0.154418
0.080672
0.163937
0.109417
0.228800
0.106573
0.135101
0.098643
0.108968
0.069666
0.169686
0.120120
0.145660
0.104081
0.087182
0.091266
0.109097
0.194799
0.174258
0.157534
0.480561
0.308882
0.171792
0.073323
0.046212
0.092214
0.127954
0.153129
0.115885
0.183792
0.140769
0.205390
0.132653
0.224803
0.141421
0.166551
0.298890
0.176500
0.172403
0.085158
0.168260
0.126222
0.099268
0.202775
0.148262
0.192564
0.337851
0.415681
0.264250
0.176226
0.159601
0.166534
0.027740
0.109476
0.165934
0.270904
0.263724
0.252683
0.309414
0.351513
0.285198
0.313225
0.326630
0.228204
0.197871
0.196528
0.110180
0.132657
0.152233
0.161211
0.069292
0.170748
0.117296
0.098729
0.074787
0.049109
0.064262
0.104765
0.032149
0.079669
0.112592
0.132697
0.139733
0.341848
0.275536
0.318681
0.238455
0.266988
0.260291
0.247229
0.258868
0.150448
0.151035
0.157315
0.063058
0.205254
0.111258
0.062272
0.039584
0.095536
0.138953
0.175487
0.093137
0.150738
0.127085
0.123880
0.128491
0.135439
0.135303
0.131734
0.126497
0.116747
0.106584
0.144550
0.099329
0.060126
0.037423
0.035260
0.042792
0.050520
0.055987
0.058535
0.052876
0.052055
0.337770
0.226982
0.180321
0.106011
0.057565
0.044993
0.063941
0.139368
0.129917
0.074903
0.053911
0.058918
0.072934
0.136948
0.115157
0.175333
0.152794
0.098411
0.061255
0.048804
0.051426
0.062811
0.067430
0.073330
0.118600
0.068037
0.034568
0.027959
0.042113
0.146834
0.153172
0.117634
0.089743
0.071666
0.314683
0.206414
0.119825
0.055486
0.030437
0.052676
0.076838
0.117621
0.111533
0.048937
0.024218
0.047182
0.070798
0.086767
0.092822
0.096523
0.091868
0.163425
0.109950
0.069323
0.048258
0.046006
0.049904
0.170644
0.140716
0.079886
0.042127
0.037485
0.100058
0.085786
0.091803
0.094259
0.092984
0.086600
0.080526
0.548724
0.377740
0.237492
0.126130
0.049375


==> images/results/Data6_error_static.txt <==
5.787681
3.420558
1.120090
1.439428
2.040362
2.273241
2.314164
2.262022
2.161896
2.034457
1.889729
1.643591
1.508526
1.362909
1.211444
1.058502
0.908171
0.764015
0.629057
0.475569
0.372976
0.283081
0.259355
0.135281
0.147333
0.095471
0.057672
0.037661
0.037901
0.046664
0.054534
0.059310
0.061014
0.060123
0.057296
0.053062
0.047949
0.042403
0.191691
0.132313
0.083609
0.045103
0.017783
0.016277
0.029785
0.040189
0.046610
0.049653
0.050079
0.332299
0.224421
0.136498
0.067476
0.021724
0.035928
0.062108
0.080248
0.090815
0.095218
0.094898
0.246568
0.188755
0.139906
0.100017
0.257168
0.171278
0.102603
0.051740
0.029261
0.042703
0.060375
0.072746
0.079542
0.045836
0.034220
0.121212
0.093912
0.075757
0.065214
0.059918
0.206082
0.150139
0.105417
0.072103
0.051050
0.042745
0.079240
0.062219
0.053292
0.049900
0.049058
0.048583
0.047524
0.045594
0.042879
0.039446
0.081551
0.053196
0.031088
0.016316
0.013245
0.018526
0.023801
0.027331
0.028992
0.029177
0.071782
0.043596
0.021140
0.004095
0.009569
4.165271
3.059130
2.293192
1.402920
0.816488
0.735490
0.230429
0.417340
0.651513
0.329282
1.015488
0.496962
0.490766
0.605132
0.978229
1.226254
1.136973
0.958959
0.823388
0.764494
0.657007
0.717438
0.655777
0.714896
0.625397
0.550378
0.599917
0.512259
0.402062
0.299621
0.154522
0.122366
0.468582
0.322912
0.466931
0.395438
0.398726
0.161954
0.234202
0.232626
0.245082
0.267536
0.259057
0.170215
0.144936
0.116547
0.154268
0.184313
0.247812
0.295584
0.206724
0.076142
0.158676
0.209455
0.146441
0.076125
0.216550
0.112486
0.465173
0.346586
0.350907
0.463749
0.115478
0.157339
0.248816
0.253353
0.218641
0.262413
0.283650
0.289760
0.206463
0.165276
0.178067
4.416349
2.891658
1.702339
0.858548
0.110454
0.473711
0.862827
1.122009
0.893435
0.965424
1.156521
0.999150
1.059128
1.038035
0.913013
0.856144
0.813623
0.682892
0.563696
0.476592
0.445462
0.407233
0.364848
0.320592
0.276444
0.217630
0.183414
0.175266
0.194855
0.132940
0.162466
0.094708
0.131541
0.205108
0.139012
0.110714
0.117584
0.040380
0.078406
0.110061
0.130313
4.058265
2.940577
1.915117
1.232891
0.625090
0.244898
0.311120
0.419691
0.543464
0.749978
0.850115
0.713313
0.577745
0.436508
0.531566
0.472891
0.548093
0.568656
0.325815
0.425972
0.224987
0.263805
0.466526
0.446639
0.411393
0.531106
0.343843
0.112914
0.237053
0.458079
0.721741
0.850930
0.874674
0.753944
0.857634
0.747914
0.654444
0.573546
0.385474
0.304908
0.545853
0.501835
0.414041
0.338126
0.332627
0.335099
0.356780
0.284530
0.288655
0.238739
0.194006
0.195424
0.317982
0.297998
0.268729
0.176134
0.246285
0.156182
0.244308
0.223185
0.162493
0.152864
0.168703
0.072205
0.078627
0.184229
0.176579
0.059483
0.053145
0.091482
0.122682
0.056593
0.154359
0.174455
0.103126
0.124849
0.114809
0.122730
0.138029
0.148314
2.783560
2.014254
1.271250
0.743432
0.455068
1.152715
0.905173
0.808132
0.684022
0.590011
0.540269
0.589809
0.486700
0.459713
0.495234
0.479101
0.456733
0.463398
0.404198
0.325993
0.259181
0.226177
0.232865
0.250114
0.260666
0.241135
0.303158
0.269163
0.242748
0.220662
0.200714
0.142775
0.108907
0.095574
0.183274
0.150272
0.126772
2.970953
2.195499
1.673737
0.983838
0.594743
0.215709
0.140090
0.262810
0.513036
0.681517
0.402598
0.411359
0.573028
0.615179
0.622446
0.630818
0.630956
0.579665
0.521057
0.488967
0.452219
0.446110
0.372839
0.316613
0.273990
0.189966
0.132606
0.115317
0.289049
0.161439
0.373094
0.362955
0.366587
1.455767
1.143504
0.709176
0.374336
1.436985
1.068388
0.788831
0.509321
0.268067
0.366205
0.482325
0.581239
0.718878
0.520091
0.953428
1.120563
0.853669
0.578787
0.547132
0.631133
0.691743
0.741035
0.686188
0.591590
0.596359
0.517069
0.310550
0.270336
0.254731
0.290340
0.407367
0.334009
0.431344
0.340488
0.277055
0.141154
0.097535
5.939092
4.240279
2.622386
1.625976
0.735641
0.164693
0.515919
0.929046
1.224364
1.402018
1.497015
1.396571
1.382013
1.318043
1.140140
1.048493
0.816420
0.745767
0.654198
0.563200
0.491640
0.431926
0.337395
0.217565
0.170297
0.092166
0.084014
0.016398
0.022298
0.048291
0.065773
0.128273
0.092923
0.220118
0.261645
0.335673
0.308724
0.321191
0.154375
0.290208
0.170348
0.276742
0.351404
0.223192
0.091221
2.224883
1.997680
1.351378
0.804828
0.693404
0.327326
0.169666
0.709251
0.468489
0.678860
0.640507
0.813077
0.858426
0.694470
0.659159
0.699616
0.598581
0.111439
0.204273
1.389186
0.786322
0.327977
0.066042
0.210111
0.475015
0.548643
0.595830
0.658606
0.681573
0.513197
0.474023
0.189514
0.408437
0.428114
0.417499
0.397728
0.295404
0.117185
0.288302
0.307172
0.416835
0.358626
0.308153
0.386092
0.317665
0.372570
0.287417
0.213455
0.151312
0.187808
0.217351
0.334551
0.310241
0.325516
0.184731
0.083823
0.110277
0.052838
0.089266
0.041737
0.189859
0.108714
0.136781
0.152648
0.158640
0.157907
0.150464
0.139210
0.126420
0.111267
0.208398
0.148368
0.127834
0.146414
0.146938
0.253152
1.325142
1.143592
0.817084
0.599578
0.448727
0.409574
0.358509
0.039060
0.274589
0.326629
0.281452
0.429298
0.243865
0.269105
0.348563
0.493182
0.227186
0.286002
0.280284
0.496842
0.430605
0.500288
0.505012
0.588199
0.571763
0.445238
0.661152
0.528107
0.303260
0.131806
0.060242
0.131208
0.248278
0.361353
0.408114
0.367980
0.493705
0.417826
0.310135
0.293268
0.341824
0.327650
0.187500
0.181797
0.102300
0.233337
0.209340
0.286648
0.262532
0.331727
0.275592
0.139262
0.102564
0.126995
0.148993
0.096325
0.056738
0.159712
0.232117
0.276817
0.240262
1.392942
1.157090
0.821177
0.445695
0.194777
0.276805
0.289694
0.375405
0.361463
0.426932
0.464724
0.553679
0.487935
0.378817
0.362828
0.139742
0.157980
0.105298
0.132750
0.148525
0.135752
0.072676
0.185167
0.123184
0.130975
0.077544
0.129233
0.101551
0.163618
0.133793
0.124812
0.268930
0.194430
0.148209
0.156517
0.131633
0.122730
0.121467
0.070930
0.089624
0.052780
0.121019
0.113175
0.111850
0.109333
0.108594
0.104504
0.115169
0.077885
0.119105
0.049873
0.052259
0.144291
0.080183
0.094058
0.352950
0.278705
0.324554
0.204882
0.123605
0.151171
0.107154
0.085507
0.078496
0.066493
0.087277
0.109840
0.108085
0.127418
0.110144
0.052987
0.066411
0.095772
0.117445
0.145259
0.140336
0.134102
0.108957
0.059730
0.038110
0.071629
0.046034
0.140691
0.083811
0.056365
0.061818
0.726258
0.472450
0.359869
0.177048
0.166619
0.052370
0.111810
0.183664
0.250531
0.208748
0.227643
0.237319
0.236914
0.229312
0.140382
0.085676
0.077347
0.086792
0.098716
0.106200
0.087980
0.080398
0.079943
0.265120
0.261149
0.212022
0.238935
0.216477
0.227486
0.240290
0.647044
0.451156
0.380095
0.272130
0.304685
0.265674
0.044091
0.189719
0.253498
0.293014
0.249956
0.299672
0.063771
0.098573
0.063622
0.095222
0.168748
0.048494
0.137866
0.210104
0.257857
0.282034
0.189386
0.196538
0.211893
0.167533
0.179854
0.237557
0.133093
0.247168
0.157517
0.134975
0.156235
0.183730
0.251810
0.337560
0.475714
0.175366
0.068189
0.069008
0.063173
0.077578
2.083387
1.361068
0.709847
0.386892
0.120058
0.385900
0.507821
0.588119
0.597161
0.541025
0.605765
0.594131
0.441876
0.416909
0.279705
0.261160
0.113084
0.048028
0.420111
0.451044
0.331412
0.404668
0.221149
0.366507
0.465670
0.415286
0.499574
0.287015
0.391416
0.299489
0.234791
1.470813
0.934615
0.774843
0.478660
0.182546
0.176508
0.593617
0.606624
0.707331
0.682381
0.397377
0.353380
0.340117
0.406350
0.414372
0.236292
0.279444
0.193419
0.203045
0.222284
0.256627
0.266807
0.255544
0.185966
0.194782
0.235492
0.281427
0.337794
0.172489
0.240316
0.317070
0.190926
0.093944
0.152431
0.192865
0.693298
0.633592
0.587452
0.312635
0.283328
0.091615
0.296103
0.244925
0.287075
0.558325
0.631791
0.523304
0.406842
0.440858
0.217490
0.325125
0.269998
0.114761
0.337124
0.455598
0.353849
0.601295
0.685518
0.630365
0.426122
0.411604
0.365037
0.338207
0.299886
0.310784
0.270919
0.239014
0.234641
0.251155
0.148903
0.115829
0.130941
0.148636
0.269308
0.228789
0.218945
0.219782
0.055849
0.076373
0.111866
0.179460
0.227531
0.337165
0.347379
0.397583
0.255324
0.239745
0.112014
0.074847
0.120062
0.287942
0.261365
0.250494
0.235233
0.214371
0.221268
0.185645
0.138772
0.106312
0.088606
0.079180
0.699509
0.469759
0.283740
0.138003
0.041783
0.138306
0.112507
0.116428
0.145194
0.295998
0.255742
0.377971
0.278448
0.297388
0.236637
0.411115
0.343140
0.329935
0.299126
0.235691
0.214414
0.174725
0.105345
0.157069
0.218088
0.190864
0.168424
1.309631
0.837394
0.665695
0.402057
0.319141
0.216865
0.090148
0.145575
0.107404
0.184846
0.312957
0.397222
0.403044
0.127687
0.398814
0.211466
0.199160
0.295831
0.397212
0.202588
0.202364
0.142545
0.184994
0.205444
0.272666
0.372247
0.282145
0.273374
0.154386
0.090311
0.223830
0.319113
0.359242
0.387702
2.497689
1.899820
1.264951
0.899486
0.396964
0.236018
0.281527
0.375831
0.524564
0.659271
0.639967
0.666568
0.690299
0.685319
0.627075
0.655338
0.581668
0.508214
0.436477
0.368821
0.306817
0.250751
0.191487
0.157327
0.125922
0.158435
0.112853
0.107660
0.148165
0.799917
0.552341
0.384573
0.468855
0.281279
0.362467
0.345687
0.393051
0.479201
0.488931
0.365079
0.419518
0.313454
0.245154
0.248987
0.190605
0.175229
0.182230
0.194545
0.254263
0.401636
0.356850
0.313594
0.137217
0.155870
0.251048
0.337584
0.310234
0.249185
0.334825
0.226226
0.303621
0.410097
1.776319
1.320154
1.025726
0.726289
0.477192
0.245389
0.175296
0.420909
0.312145
0.493711
0.544381
0.620910
0.685828
0.710606
0.705156
0.530768
0.525766
0.501754
0.419695
0.394315
0.389366
0.385047
0.281934
0.273339
0.272880
0.206585
0.152930
0.148496
0.186127
0.116637
0.146010
0.169143
0.212714
0.144010
0.117227
0.263642
0.196805
0.142391
0.118399
0.221002
0.092454
0.179430
0.196788
0.202260
0.121716
0.185446
0.121385
0.024751
0.047500
0.205935
0.174152
0.333168
0.287812
0.276739
0.327977
0.252815
0.303000
0.231227
0.299818
0.384511
0.159302
0.137819
0.104517
0.096002
0.172704
0.151303
0.146955
0.285900
0.143701
0.252389
0.344827
0.198105
0.262055
0.149017
0.108302
0.137874
0.424886
0.285335
0.153957
0.218261
1.212942
0.687928
0.298712
0.306749
0.284932
0.450083
0.436063
0.513239
0.456810
0.511000
0.469460
0.498406
0.373340
0.385374
0.286639
0.283435
0.249540
0.134488
0.169676
0.197548
0.213328
0.180490
0.152489
0.144485
0.173232
0.210905
0.243435
0.147498
0.394762
0.377110
0.361762
0.343984
0.181166
1.149563
0.973441
0.639960
0.405136
0.134657
0.100405
0.212570
0.232785
0.303251
0.375567
0.338034
0.281252
0.420804
0.405833
0.347126
0.344356
0.278374
0.208567
0.110652
0.133166
0.290778
0.323884
0.137357
0.141938
0.380262
0.544916
0.369563
0.498915
0.309914
0.187101
0.210284
0.092047
0.223807
0.088859
0.149824
0.156594
0.732679
0.544407
0.321087
0.354930
0.286129
0.389547
0.329272
0.254573
0.290746
0.391296
0.274463
0.204497
0.185789
0.275495
0.064582
0.087619
0.039024
0.117397
0.150141
0.223813
0.167805
0.247746
0.299080
0.286306
0.314230
0.378212
0.245448
0.192023
0.209893
0.275836
0.239840
0.145210
0.149030
0.213661
0.150282
0.102295
0.822170
0.608469
0.577496
0.358324
0.323760
0.206918
0.270262
0.271660
0.324641
0.380980
0.340093
0.205443
0.258767
0.242845
0.236602
0.160262
0.154418
0.080672
0.163937
0.109417
0.228800
0.106573
0.135101
0.098643
0.108968
0.069666
0.169686
0.120120
0.145660
0.104081
0.087182
0.091266
0.109097
0.194799
0.174258
0.157534
0.480561
0.308882
0.171792
0.073323
0.046212
0.092214
0.127954
0.153129
0.115885
0.183792
0.140769
0.205390
0.132653
0.224803
0.141421
0.166551
0.298890
0.176500
0.172403
0.085158
0.168260
0.126222
0.099268
0.202775
0.148262
0.192564
0.337851
0.415681
0.264250
0.176226
0.159601
0.166534
0.027740
0.109476
0.165934
0.270904
0.263724
0.252683
0.309414
0.351513
0.285198
0.313225
0.326630
0.228204
0.197871
0.196528
0.110180
0.132657
0.152233
0.161211
0.069292
0.170748
0.117296
0.098729
0.074787
0.049109
0.064262
0.104765
0.032149
0.079669
0.112592
0.132697
0.139733
0.341848
0.275536
0.318681
0.238455
0.266988
0.260291
0.247229
0.258868
0.150448
0.151035
0.157315
0.063058
0.205254
0.111258
0.062272
0.039584
0.095536
0.138953
0.175487
0.093137
0.150738
0.127085
0.123880
0.128491
0.135439
0.135303
0.131734
0.126497
0.116747
0.106584
0.144550
0.099329
0.060126
0.037423
0.035260
0.042792
0.050520
0.055987
0.058535
0.052876
0.052055
0.337770
0.226982
0.180321
0.106011
0.057565
0.044993
0.063941
0.139368
0.129917
0.074903
0.053911
0.058918
0.072934
0.136948
0.115157
0.175333
0.152794
0.098411
0.061255
0.048804
0.051426
0.062811
0.067430
0.073330
0.118600
0.068037
0.034568
0.027959
0.042113
0.146834
0.153172
0.117634
0.089743
0.071666
0.314683
0.206414
0.119825
0.055486
0.030437
0.052676
0.076838
0.117621
0.111533
0.048937
0.024218
0.047182
0.070798
0.086767
0.092822
0.096523
0.091868
0.163425
0.109950
0.069323
0.048258
0.046006
0.049904
0.170644
0.140716
0.079886
0.042127
0.037485
0.100058
0.085786
0.091803
0.094259
0.092984
0.086600
0.080526
0.548724
0.377740
0.237492
0.126130
0.049375


==> images/results/Data6positions_dfa.txt <==
0.889516,-0.282016,1.415935,0.000000,-0.000003,0.000001,P1
2.021293,-1.308717,4.104877,0.000000,-0.000048,0.000002,P2
2.371083,-2.024325,5.442407,0.000000,-0.000057,0.000002,P2
2.453330,-2.346675,5.952849,0.000000,-0.000066,0.000002,P2
2.460844,-2.494142,6.149568,0.000000,-0.000085,0.000002,P2
2.440256,-2.559528,6.207562,0.000000,-0.000096,0.000002,P2
2.404171,-2.579523,6.188895,0.000000,-0.000108,0.000002,P2
2.356948,-2.570395,6.119582,0.000000,-0.000121,0.000002,P2
2.301221,-2.540917,6.013999,0.000000,-0.000148,0.000001,P2
2.239756,-2.497251,5.883364,0.000000,-0.000162,0.000001,P2
2.175796,-2.444742,5.738439,0.000000,-0.000191,0.000001,P2
2.108565,-2.357748,5.546820,0.000000,-0.000191,0.000001,P0
2.068935,-2.306469,5.433875,0.000000,-0.000222,-0.000000,P0
2.042763,-2.272604,5.359289,0.000000,-0.000238,-0.000001,P0
2.024159,-2.248532,5.306274,0.000000,-0.000255,-0.000002,P0
2.010234,-2.230514,5.266597,0.000000,-0.000290,-0.000003,P0
1.999403,-2.216499,5.235740,0.000000,-0.000309,-0.000005,P0
1.990726,-2.205272,5.211023,0.000000,-0.000348,-0.000008,P0
1.983607,-2.196062,5.190749,0.000000,-0.000368,-0.000010,P0
1.977824,-2.198819,5.173804,0.000000,-0.000444,-0.000017,P0
1.972910,-2.201161,5.159408,0.000000,-0.000466,-0.000020,P0
1.968678,-2.203178,5.147015,0.000000,-0.000512,-0.000026,P0
1.964850,-2.196217,5.136221,0.000000,-0.000537,-0.000029,P0
1.961617,-2.198393,5.126726,0.000000,-0.000562,-0.000033,P0
1.958620,-2.192383,5.118305,0.000000,-0.000612,-0.000040,P0
1.955939,-2.187010,5.110777,0.000000,-0.000637,-0.000044,P0
1.953527,-2.182174,5.104003,0.000000,-0.000662,-0.000047,P0
1.951343,-2.177795,5.097874,0.000000,-0.000712,-0.000054,P0
1.949355,-2.173810,5.092297,0.000000,-0.000732,-0.000057,P0
1.947538,-2.170166,5.087199,0.000000,-0.000758,-0.000061,P0
1.945869,-2.166820,5.082520,0.000000,-0.000785,-0.000065,P0
1.944330,-2.163736,5.078210,0.000000,-0.000812,-0.000070,P0
1.942908,-2.160884,5.074227,0.000000,-0.000865,-0.000078,P0
1.941587,-2.158239,5.070534,0.000000,-0.000892,-0.000082,P0
1.940359,-2.155777,5.067102,0.000000,-0.000948,-0.000092,P0
1.939214,-2.153482,5.063903,0.000000,-0.000976,-0.000096,P0
1.938143,-2.151337,5.060916,0.000000,-0.001004,-0.000101,P0
1.937139,-2.149328,5.058122,0.000000,-0.001091,-0.000116,P0
1.940386,-2.147375,5.045888,0.000000,-0.001122,-0.000122,P0
1.943437,-2.145539,5.034393,0.000000,-0.001153,-0.000128,P0
1.946307,-2.143810,5.023578,0.000000,-0.001221,-0.000142,P0
1.949012,-2.142181,5.013386,0.000000,-0.001255,-0.000150,P0
1.951564,-2.140643,5.003769,0.000000,-0.001291,-0.000158,P0
1.953974,-2.139189,4.994688,0.000000,-0.001364,-0.000176,P0
1.956253,-2.137813,4.986100,0.000000,-0.001403,-0.000185,P0
1.958409,-2.136510,4.977973,0.000000,-0.001442,-0.000196,P0
1.960452,-2.135275,4.970274,0.000000,-0.001483,-0.000206,P0
1.962389,-2.134104,4.962975,0.000000,-0.001524,-0.000218,P0
1.964226,-2.132991,4.956053,0.000000,-0.001610,-0.000242,P0
1.964079,-2.126695,4.933395,0.000000,-0.001697,-0.000267,P0
1.963940,-2.120712,4.911869,0.000000,-0.001741,-0.000280,P0
1.963806,-2.115023,4.891409,0.000000,-0.001831,-0.000308,P0
1.963678,-2.109611,4.871950,0.000000,-0.001878,-0.000322,P0
1.963553,-2.104459,4.853441,0.000000,-0.002060,-0.000379,P0
1.963434,-2.099553,4.835823,0.000000,-0.002109,-0.000395,P0
1.963320,-2.094880,4.819046,0.000000,-0.002160,-0.000411,P0
1.963210,-2.090427,4.803066,0.000000,-0.002211,-0.000428,P0
1.963105,-2.086183,4.787838,0.000000,-0.002263,-0.000444,P0
1.963004,-2.082137,4.773324,0.000000,-0.002315,-0.000461,P0
1.962907,-2.078277,4.759489,0.000000,-0.002420,-0.000495,P0
1.956316,-2.074698,4.751396,0.000000,-0.002529,-0.000530,P0
1.950027,-2.071283,4.743681,0.000000,-0.002640,-0.000565,P0
1.944025,-2.068024,4.736321,0.000000,-0.002696,-0.000583,P0
1.938297,-2.064913,4.729300,0.000000,-0.002753,-0.000602,P0
1.924624,-2.062070,4.712164,0.000000,0.000000,-0.000728,P0
1.911571,-2.059355,4.695807,0.000000,-0.003243,-0.000745,P0
1.899106,-2.056762,4.680194,0.000000,-0.003342,-0.000767,P0
1.887203,-2.054285,4.665290,0.000000,-0.003470,-0.000796,P0
1.875834,-2.051918,4.651059,0.000000,-0.003532,-0.000809,P0
1.864973,-2.049657,4.637472,0.000000,-0.003654,-0.000832,P0
1.854599,-2.047496,4.624495,0.000000,-0.003713,-0.000843,P0
1.844687,-2.045431,4.612102,0.000000,-0.003834,-0.000865,P0
1.835218,-2.043457,4.600266,0.000000,-0.003898,-0.000876,P0
1.823455,-2.041615,4.585499,0.000000,-0.003963,-0.000888,P0
1.812214,-2.039854,4.571391,0.000000,-0.004029,-0.000900,P0
1.801391,-2.033127,4.557915,0.000000,-0.004162,-0.000926,P0
1.791048,-2.026699,4.545039,0.000000,-0.004231,-0.000940,P0
1.781162,-2.020554,4.532737,0.000000,-0.004300,-0.000954,P0
1.771714,-2.014680,4.520982,0.000000,-0.004376,-0.000966,P0
1.762684,-2.009066,4.509753,0.000000,-0.004530,-0.000987,P0
1.760451,-2.003595,4.494001,0.000000,-0.004586,-0.000995,P0
1.758317,-1.998365,4.478947,0.000000,-0.004658,-0.001004,P0
1.756279,-1.993364,4.464563,0.000000,-0.004796,-0.001022,P0
1.754331,-1.988584,4.450815,0.000000,-0.004864,-0.001031,P0
1.752469,-1.984014,4.437675,0.000000,-0.004932,-0.001043,P0
1.750691,-1.979643,4.425120,0.000000,-0.005072,-0.001061,P0
1.746287,-1.975509,4.409673,0.000000,-0.005146,-0.001065,P0
1.742078,-1.971556,4.394909,0.000000,-0.005217,-0.001072,P0
1.738055,-1.967777,4.380796,0.000000,-0.005287,-0.001077,P0
1.734209,-1.964163,4.367309,0.000000,-0.005417,-0.001085,P0
1.730533,-1.960707,4.354420,0.000000,-0.005567,-0.001096,P0
1.727019,-1.957403,4.342100,0.000000,-0.005624,-0.001102,P0
1.723659,-1.954243,4.330322,0.000000,-0.005681,-0.001106,P0
1.720448,-1.951223,4.319064,0.000000,-0.005742,-0.001103,P0
1.717378,-1.948335,4.308305,0.000000,-0.005859,-0.001092,P0
1.714444,-1.945574,4.298020,0.000000,-0.005916,-0.001088,P0
1.708938,-1.942978,4.284745,0.000000,-0.005967,-0.001083,P0
1.703674,-1.940496,4.272054,0.000000,-0.006017,-0.001078,P0
1.698643,-1.938123,4.259923,0.000000,-0.006109,-0.001069,P0
1.693834,-1.935854,4.248325,0.000000,-0.006152,-0.001064,P0
1.689238,-1.933686,4.237239,0.000000,-0.006240,-0.001042,P0
1.684844,-1.931613,4.226640,0.000000,-0.006279,-0.001027,P0
1.680644,-1.929631,4.216507,0.000000,-0.006313,-0.001012,P0
1.676631,-1.927739,4.206821,0.000000,-0.006376,-0.000954,P0
1.672795,-1.925931,4.197559,0.000000,-0.006386,-0.000933,P0
1.669129,-1.924203,4.188702,0.000000,-0.006391,-0.000911,P0
1.662925,-1.922596,4.176792,0.000000,-0.006388,-0.000863,P0
1.656993,-1.921061,4.165403,0.000000,-0.006385,-0.000828,P0
1.651323,-1.919595,4.154512,0.000000,-0.006375,-0.000796,P0
1.645902,-1.918194,4.144096,0.000000,-0.006362,-0.000762,P0
1.640720,-1.916858,4.134135,0.000000,-0.006321,-0.000688,P0
1.586200,-1.780825,4.011668,0.000000,-0.006294,-0.000649,P0
1.531285,-1.645770,3.891117,0.000000,-0.006265,-0.000602,P0
1.476977,-1.511637,3.760508,0.000000,-0.006193,-0.000505,P0
1.424965,-1.378356,3.635611,0.000000,-0.006153,-0.000456,P0
1.378830,-1.245831,3.507726,0.000000,-0.006057,-0.000353,P0
1.332671,-1.099058,3.370104,0.000000,-0.006002,-0.000302,P0
1.288453,-0.953689,3.238500,0.000000,-0.005945,-0.000252,P0
1.252469,-0.809560,3.107644,0.000000,-0.005885,-0.000200,P0
1.217981,-0.666721,2.982506,0.000000,-0.005754,-0.000092,P0
1.043675,0.085303,2.326583,0.000000,-0.005453,0.000144,P1
0.787870,2.053400,0.455788,0.000000,-0.005371,0.000206,P1
0.582823,3.630361,-1.048427,0.000000,-0.005188,0.000335,P1
0.540318,4.564395,-1.944842,0.000000,-0.005092,0.000400,P1
0.499179,5.071224,-2.467159,0.000000,-0.004992,0.000464,P1
0.445724,5.352369,-2.686480,0.000000,-0.004890,0.000529,P1
0.414526,5.466885,-2.801818,0.000000,-0.004682,0.000667,P1
0.443941,5.553821,-2.890389,0.000000,-0.004577,0.000743,P1
0.603145,5.656866,-3.031252,0.000000,0.000000,0.000000,P1
0.692127,5.699070,-3.150640,0.000000,0.000974,0.001577,P1
0.730059,5.693892,-3.252091,0.000000,0.001214,0.001613,P1
0.678177,5.680837,-3.403159,0.000000,0.003423,0.002624,P1
0.686801,5.633246,-3.425638,0.000000,0.003628,0.002718,P1
0.734494,5.558662,-3.436216,0.000000,0.003838,0.002812,P1
0.792468,5.463954,-3.389026,0.000000,0.004211,0.002975,P1
0.826421,5.355511,-3.337325,0.000000,0.004427,0.003069,P1
0.839255,5.239723,-3.285995,0.000000,0.004641,0.003169,P1
0.850176,5.092652,-3.218829,0.000000,0.004858,0.003267,P1
0.874408,4.983181,-3.121816,0.000000,0.005288,0.003461,P1
0.878242,4.879789,-3.044185,0.000000,0.005502,0.003557,P1
0.854023,4.784557,-3.079010,0.000000,0.008308,0.004138,P1
0.886735,4.700445,-3.109153,0.000000,0.008464,0.004175,P1
0.897992,4.626839,-3.147267,0.000000,0.008620,0.004212,P1
1.013735,4.655816,-3.191059,0.000000,0.008948,0.004287,P1
1.110929,4.681277,-3.221418,0.000000,0.009273,0.004363,P1
1.227820,4.763777,-3.270634,0.000000,0.009607,0.004435,P1
1.322559,4.863525,-3.306375,0.000000,0.009942,0.004500,P1
1.435353,4.977196,-3.360732,0.000000,0.010270,0.004562,P1
1.471233,5.039769,-3.391869,0.000000,0.010584,0.004639,P1
1.515848,5.148902,-3.463108,0.000000,0.010741,0.004677,P1
1.546768,5.266735,-3.518209,0.000000,0.011064,0.004750,P1
1.566321,5.390881,-3.559243,0.000000,0.011222,0.004783,P1
1.560515,5.519062,-3.608920,0.000000,0.011534,0.004838,P1
1.549896,5.649937,-3.645504,0.000000,0.011690,0.004865,P1
1.558040,5.782527,-3.721537,0.000000,0.011999,0.004931,P1
1.560907,5.915400,-3.780702,0.000000,0.012155,0.004972,P1
1.560176,6.017793,-3.825141,0.000000,0.012315,0.005012,P1
1.540196,6.123465,-3.877562,0.000000,0.012476,0.005053,P1
1.520925,6.202129,-3.916379,0.000000,0.012813,0.005133,P1
1.486794,6.257566,-3.964186,0.000000,0.012984,0.005172,P1
1.440613,6.293664,-4.019873,0.000000,0.013334,0.005252,P1
1.422580,6.344665,-4.112148,0.000000,0.013506,0.005303,P1
1.423335,6.409082,-4.164284,0.000000,0.013637,0.005343,P1
1.446087,6.485459,-4.252847,0.000000,0.013996,0.005451,P1
1.481038,6.602103,-4.301266,0.000000,0.014185,0.005505,P1
1.494106,6.722351,-4.356277,0.000000,0.014375,0.005558,P1
1.504673,6.815265,-4.396566,0.000000,0.014766,0.005667,P1
1.550145,6.945026,-4.454313,0.000000,0.014961,0.005727,P1
1.587963,7.045325,-4.497227,0.000000,0.015156,0.005795,P1
1.704208,7.181369,-4.495832,0.000000,0.015567,0.005933,P1
1.800470,7.316234,-4.488822,0.000000,0.015781,0.006004,P1
1.894331,7.449719,-4.457365,0.000000,0.015944,0.006057,P1
2.039351,7.582358,-4.415474,0.000000,0.016383,0.006195,P1
2.124712,7.682210,-4.418121,0.000000,0.016604,0.006265,P1
2.227866,7.785034,-4.448476,0.000000,0.017045,0.006427,P1
2.329611,7.890357,-4.523052,0.000000,0.017272,0.006509,P1
2.391931,7.967328,-4.604940,0.000000,0.017502,0.006591,P1
2.522028,8.081981,-4.639852,0.000000,0.017967,0.006749,P1
2.629606,8.197807,-4.736810,0.000000,0.018194,0.006825,P1
2.749460,8.314973,-4.845265,0.000000,0.018643,0.006975,P1
2.879317,8.433139,-4.962401,0.000000,0.018860,0.007057,P1
2.962850,8.551121,-5.076498,0.000000,0.019084,0.007137,P1
3.093512,8.640212,-5.155235,0.000000,0.019308,0.007218,P1
3.215423,8.733888,-5.264931,0.000000,0.019769,0.007382,P1
3.610467,9.766345,-5.965286,0.000000,0.020002,0.007462,P1
3.966213,10.630084,-6.509318,0.000000,0.020470,0.007625,P1
4.251748,11.335569,-6.952004,0.000000,0.020705,0.007707,P1
4.512569,11.897659,-7.332743,0.000000,0.020942,0.007791,P1
4.712581,12.331673,-7.627644,0.000000,0.021417,0.007959,P1
4.843866,12.654156,-7.868323,0.000000,0.021656,0.008044,P1
4.933091,12.882071,-8.042205,0.000000,0.022015,0.008174,P1
4.990026,13.028031,-8.165261,0.000000,0.042213,0.021068,P1
5.218994,13.173915,-8.299596,0.000000,0.042453,0.021219,P1
5.411410,13.290387,-8.367179,0.000000,0.043051,0.021596,P1
5.556542,13.324908,-8.400323,0.000000,0.043288,0.021752,P1
5.698396,13.353749,-8.436683,0.000000,0.043524,0.021912,P1
5.816438,13.351395,-8.428014,0.000000,0.044004,0.022226,P1
5.898576,13.325895,-8.403910,0.000000,0.044244,0.022383,P1
6.005319,13.285109,-8.378762,0.000000,0.044726,0.022698,P1
6.079840,13.233881,-8.345784,0.000000,0.044969,0.022855,P1
6.143858,13.177123,-8.287801,0.000000,0.045452,0.023164,P1
6.199525,13.148520,-8.210507,0.000000,0.045691,0.023317,P1
6.303955,13.117101,-8.128321,0.000000,0.046149,0.023637,P1
6.380337,13.083868,-8.055193,0.000000,0.046378,0.023795,P1
6.449202,13.050826,-7.971015,0.000000,0.046608,0.023954,P1
6.512266,13.019197,-7.878941,0.000000,0.047014,0.024233,P1
6.570979,12.989886,-7.781521,0.000000,0.047246,0.024391,P1
6.626600,12.963446,-7.680881,0.000000,0.047478,0.024548,P1
6.680175,12.940177,-7.578715,0.000000,0.047711,0.024705,P1
6.716456,12.919871,-7.496955,0.000000,0.048168,0.025025,P1
6.754192,12.932816,-7.412806,0.000000,0.048395,0.025191,P1
6.778282,12.943910,-7.347827,0.000000,0.049211,0.025755,P1
6.791309,12.953294,-7.299385,0.000000,0.049448,0.025918,P1
6.811824,12.961266,-7.244531,0.000000,0.049928,0.026243,P1
6.823299,12.967708,-7.204527,0.000000,0.050107,0.026364,P1
6.843820,12.972975,-7.156553,0.000000,0.050582,0.026685,P1
6.856458,12.976978,-7.122027,0.000000,0.050811,0.026851,P1
6.916561,13.010755,-7.108126,0.000000,0.051040,0.027020,P1
6.979716,13.039110,-7.081523,0.000000,0.051502,0.027353,P1
7.028921,13.062176,-7.064056,0.000000,0.051737,0.027522,P1
7.065934,13.080444,-7.054016,0.000000,0.051972,0.027688,P1
7.108716,13.094635,-7.029420,0.000000,0.052673,0.028180,P1
7.140310,13.105113,-7.012457,0.000000,0.052905,0.028343,P1
7.162431,13.112440,-7.001794,0.000000,0.053136,0.028507,P1
7.176740,13.117105,-6.996261,0.000000,0.053592,0.028846,P1
7.083727,13.927756,-7.656762,0.000000,0.054998,0.029898,P1
7.000691,14.643269,-8.219214,0.000000,0.055485,0.030260,P1
6.928609,15.235460,-8.687581,0.000000,0.055735,0.030443,P1
6.850819,15.743449,-9.089118,0.000000,0.056360,0.030899,P1
6.785455,16.174406,-9.408248,0.000000,0.056611,0.031081,P1
6.715585,16.536040,-9.674811,0.000000,0.056862,0.031261,P1
6.626985,16.806684,-9.915895,0.000000,0.057114,0.031442,P1
6.570667,17.060343,-10.073330,0.000000,0.057603,0.031822,P1
6.618815,17.301838,-10.219693,0.000000,0.057847,0.032014,P1
6.718086,17.503489,-10.328118,0.000000,0.058087,0.032212,P1
6.805503,17.641515,-10.396511,0.000000,0.058822,0.032819,P1
6.848037,17.756736,-10.473794,0.000000,0.059321,0.033225,P1
7.001499,17.977489,-10.680347,0.000000,0.059573,0.033429,P1
7.114394,18.137876,-10.857871,0.000000,0.059827,0.033633,P1
7.260546,18.278541,-10.999028,0.000000,0.060345,0.034040,P1
7.401271,18.403287,-11.150348,0.000000,0.060603,0.034243,P1
7.583654,18.546709,-11.249109,0.000000,0.060862,0.034450,P1
7.746270,18.676471,-11.294325,0.000000,0.061383,0.034862,P1
7.895203,18.855719,-11.366221,0.000000,0.061645,0.035068,P1
8.085245,19.107506,-11.473802,0.000000,0.069370,0.040138,P1
8.234829,19.300905,-11.550916,0.000000,0.069630,0.040315,P1
8.347812,19.503703,-11.602595,0.000000,0.069976,0.040553,P1
8.498699,19.775521,-11.622402,0.000000,0.070675,0.041022,P1
8.629047,20.014875,-11.606835,0.000000,0.071026,0.041257,P1
8.725386,20.225227,-11.583288,0.000000,0.071372,0.041500,P1
8.904773,20.562280,-11.644519,0.000000,0.071717,0.041746,P1
9.097325,20.855693,-11.698921,0.000000,0.072400,0.042259,P1
9.246333,21.079313,-11.738145,0.000000,0.072744,0.042515,P1
9.356966,21.272765,-11.764663,0.000000,0.073086,0.042772,P1
9.419303,21.410582,-11.801441,0.000000,0.073776,0.043281,P1
9.392307,21.531220,-11.909027,0.000000,0.074119,0.043538,P1
9.323553,21.609312,-12.035767,0.000000,0.000000,0.000000,P1
9.243387,21.683101,-12.228504,0.000000,0.075502,0.044568,P1
9.150429,21.755144,-12.405051,0.000000,0.076528,0.045319,P1
9.017356,21.797088,-12.606859,0.000000,0.076868,0.045567,P1
8.884916,21.815585,-12.787532,0.000000,0.077209,0.045817,P1
8.755661,21.816001,-12.948687,0.000000,0.077549,0.046074,P1
8.631358,21.802999,-13.092269,0.000000,0.077900,0.046332,P1
8.528779,21.810721,-13.199920,0.000000,0.078595,0.046845,P1
8.484725,21.808508,-13.306792,0.000000,0.079116,0.047223,P1
8.527315,21.978185,-13.445606,0.000000,0.088394,0.053324,P1
8.607080,22.115707,-13.579560,0.000000,0.088643,0.053485,P1
8.678263,22.253609,-13.679329,0.000000,0.089140,0.053804,P1
8.740768,22.360939,-13.749967,0.000000,0.089382,0.053969,P1
8.793979,22.471545,-13.796380,0.000000,0.089624,0.054138,P1
8.838724,22.554690,-13.823192,0.000000,0.090116,0.054471,P1
8.875480,22.614386,-13.834449,0.000000,0.090369,0.054639,P1
8.942563,22.685068,-13.863714,0.000000,0.090624,0.054807,P1
8.997372,22.735036,-13.879647,0.000000,0.090880,0.054974,P1
9.040070,22.827714,-13.885199,0.000000,0.091399,0.055307,P1
9.111143,22.897822,-13.912807,0.000000,0.091920,0.055642,P1
9.167908,22.948066,-13.930080,0.000000,0.092178,0.055817,P1
9.212441,22.951663,-13.939136,0.000000,0.092708,0.056170,P1
9.283915,22.946894,-13.971644,0.000000,0.092977,0.056348,P1
9.340057,22.935550,-13.994792,0.000000,0.093531,0.056705,P1
9.420333,22.950426,-14.040005,0.000000,0.093810,0.056883,P1
9.521374,22.958602,-14.104188,0.000000,0.094091,0.057061,P1
9.601415,22.960877,-14.154555,0.000000,0.094925,0.057638,P1
9.663311,22.928792,-14.192669,0.000000,0.095207,0.057833,P1
9.747140,22.898750,-14.250196,0.000000,0.095491,0.058030,P1
9.811467,22.870786,-14.294422,0.000000,0.096074,0.058426,P1
9.858896,22.845467,-14.327071,0.000000,0.096370,0.058624,P1
9.892024,22.823069,-14.349925,0.000000,0.096667,0.058822,P1
9.951446,22.804298,-14.394597,0.000000,0.096966,0.059020,P1
9.995528,22.788340,-14.428238,0.000000,0.097564,0.059426,P1
10.027048,22.745117,-14.452383,0.000000,0.097864,0.059635,P1
10.047666,22.708989,-14.468600,0.000000,0.098170,0.059844,P1
10.097569,22.680099,-14.508267,0.000000,0.098478,0.060056,P1
10.134664,22.657144,-14.538206,0.000000,0.098713,0.060216,P1
10.160950,22.639324,-14.560005,0.000000,0.099669,0.060855,P1
10.178190,22.626069,-14.574826,0.000000,0.099992,0.061069,P1
10.226247,22.617245,-14.613936,0.000000,0.100632,0.061510,P1
10.262195,22.641537,-14.643908,0.000000,0.100956,0.061733,P1
10.326369,22.664371,-14.695930,0.000000,0.101361,0.062012,P1
10.376444,22.684670,-14.736801,0.000000,0.102016,0.062456,P1
10.430286,22.702618,-14.747246,0.000000,0.102346,0.062677,P1
10.471166,22.717794,-14.752538,0.000000,0.103344,0.063339,P1
10.500842,22.730426,-14.753685,0.000000,0.103672,0.063567,P1
10.575362,22.741564,-14.761095,0.000000,0.104002,0.063799,P1
10.633420,22.780341,-14.764967,0.000000,0.104670,0.064261,P1
11.047543,23.418477,-14.831518,0.000000,0.105008,0.064494,P1
11.392668,23.987871,-14.886041,0.000000,0.105686,0.064962,P1
11.673942,24.459080,-14.929501,0.000000,0.105941,0.065138,P1
11.826419,24.868420,-14.974443,0.000000,0.106621,0.065610,P1
11.937837,25.221755,-15.009133,0.000000,0.106962,0.065848,P1
11.957901,25.583621,-14.791894,0.000000,0.107302,0.066085,P1
11.975195,25.831998,-14.583909,0.000000,0.108584,0.066982,P1
11.991658,26.012755,-14.387535,0.000000,0.108929,0.067223,P1
11.992694,26.166280,-14.224972,0.000000,0.109797,0.067834,P1
12.020789,26.268897,-14.123449,0.000000,0.110152,0.068081,P1
12.050970,26.359618,-14.024945,0.000000,0.110869,0.068577,P1
12.106281,26.412925,-13.979846,0.000000,0.111232,0.068827,P1
12.177296,26.466524,-13.909304,0.000000,0.111596,0.069078,P1
12.267767,26.522786,-13.887780,0.000000,0.112322,0.069580,P1
12.336998,26.552791,-13.877705,0.000000,0.112685,0.069832,P1
12.404066,26.562434,-13.856022,0.000000,0.113409,0.070336,P1
12.469344,26.556685,-13.823602,0.000000,0.114133,0.070841,P1
12.571256,26.540490,-13.811324,0.000000,0.114493,0.071095,P1
12.666173,26.516703,-13.785868,0.000000,0.114853,0.071348,P1
12.792340,26.518794,-13.778658,0.000000,0.115572,0.071853,P1
12.906977,26.513898,-13.756594,0.000000,0.115931,0.072105,P1
12.994987,26.503730,-13.742051,0.000000,0.116646,0.072611,P1
13.059913,26.490105,-13.733555,0.000000,0.117002,0.072867,P1
13.105299,26.474439,-13.729867,0.000000,0.117357,0.073122,P1
13.172640,26.458477,-13.759803,0.000000,0.117715,0.073377,P1
13.221100,26.442373,-13.787921,0.000000,0.118074,0.073634,P1
13.254296,26.396713,-13.813726,0.000000,0.118802,0.074149,P1
13.274491,26.356606,-13.836764,0.000000,0.119165,0.074406,P1
13.284315,26.322131,-13.856886,0.000000,0.119529,0.074663,P1
13.286161,26.293066,-13.874189,0.000000,0.120257,0.075177,P1
13.282006,26.269159,-13.888679,0.000000,0.120619,0.075437,P1
13.311762,26.250519,-13.930561,0.000000,0.121348,0.075967,P1
13.332869,26.236007,-13.965482,0.000000,0.121719,0.076233,P1
13.346781,26.225092,-13.993936,0.000000,0.122093,0.076502,P1
13.338771,26.216910,-14.037194,0.000000,0.122854,0.077041,P1
13.328598,26.211334,-14.072119,0.000000,0.123237,0.077310,P1
13.317274,26.207818,-14.099660,0.000000,0.124004,0.077848,P1
13.522629,26.929427,-14.300229,0.000000,0.124774,0.078386,P1
13.726774,27.572319,-14.426694,0.000000,0.125545,0.078920,P1
13.926333,28.166885,-14.487444,0.000000,0.125929,0.079185,P1
14.088197,28.651219,-14.532505,0.000000,0.126696,0.079713,P1
14.253602,29.066167,-14.594093,0.000000,0.127072,0.079984,P1
14.366676,29.417351,-14.660821,0.000000,0.128381,0.080934,P1
14.504110,29.743582,-14.720408,0.000000,0.128757,0.081203,P1
14.592780,29.986520,-14.785219,0.000000,0.129877,0.082008,P1
14.655705,30.158930,-14.833709,0.000000,0.130252,0.082275,P1
14.697250,30.272534,-14.868390,0.000000,0.130996,0.082816,P1
14.828425,30.430116,-14.910185,0.000000,0.131370,0.083089,P1
14.928975,30.565865,-14.939680,0.000000,0.131744,0.083361,P1
15.074669,30.654278,-14.949872,0.000000,0.140172,0.089535,P1
15.225497,30.705272,-14.983113,0.000000,0.140569,0.089824,P1
15.341808,30.726129,-15.006599,0.000000,0.140966,0.090115,P1
15.428159,30.723912,-15.021991,0.000000,0.141365,0.090406,P1
15.490100,30.702854,-15.033405,0.000000,0.151616,0.097859,P1
15.552750,30.670626,-15.089744,0.000000,0.152034,0.098163,P1
15.610894,30.631333,-15.113502,0.000000,0.152453,0.098468,P1
15.650079,30.587317,-15.130969,0.000000,0.157216,0.101752,P1
15.673450,30.542158,-15.142170,0.000000,0.157651,0.102054,P1
15.722857,30.468505,-15.178246,0.000000,0.158085,0.102356,P1
15.756700,30.401618,-15.205896,0.000000,0.158851,0.102887,P1
15.777726,30.342339,-15.226203,0.000000,0.159291,0.103190,P1
15.788484,30.290946,-15.240322,0.000000,0.159734,0.103495,P1
15.861705,30.248320,-15.238380,0.000000,0.161086,0.104419,P1
15.918161,30.212961,-15.234023,0.000000,0.161541,0.104725,P1
15.960069,30.184317,-15.228065,0.000000,0.161994,0.105030,P1
16.081557,30.193132,-15.260566,0.000000,0.162901,0.105641,P1
16.178753,30.202475,-15.286642,0.000000,0.163353,0.105944,P1
16.285566,30.272343,-15.265865,0.000000,0.163803,0.106249,P1
16.368280,30.362443,-15.246617,0.000000,0.165197,0.107173,P1
16.451912,30.468837,-15.279649,0.000000,0.166127,0.107786,P1
16.553765,30.857972,-15.407845,0.000000,0.166592,0.108092,P1
16.669509,31.215015,-15.545462,0.000000,0.167932,0.109043,P1
16.758894,31.508673,-15.659017,0.000000,0.168267,0.109279,P1
16.825389,31.744195,-15.750476,0.000000,0.168708,0.109590,P1
16.808944,32.226593,-15.975510,0.000000,0.169575,0.110204,P1
16.785049,32.677849,-16.159737,0.000000,0.170001,0.110510,P1
16.724699,33.066972,-16.347990,0.000000,0.170849,0.111130,P1
16.689149,33.400515,-16.547309,0.000000,0.171281,0.111440,P1
16.654492,33.684215,-16.704189,0.000000,0.172039,0.111986,P1
16.589472,33.924124,-16.864757,0.000000,0.172475,0.112299,P1
16.477225,34.156443,-16.977434,0.000000,0.172802,0.112533,P1
16.342433,34.383149,-17.028511,0.000000,0.173238,0.112845,P1
16.131801,34.604683,-17.181138,0.000000,0.174110,0.113467,P1
15.956156,34.794022,-17.297716,0.000000,0.174972,0.114103,P1
15.996841,34.929668,-17.228092,0.000000,0.175839,0.114737,P1
16.125409,35.049359,-17.124076,0.000000,0.176275,0.115055,P1
16.246440,35.125970,-17.096805,0.000000,0.176713,0.115373,P1
16.319556,35.197109,-17.107931,0.000000,0.177591,0.116007,P1
16.398016,35.266647,-17.091276,0.000000,0.178032,0.116323,P1
16.518325,35.307394,-17.081651,0.000000,0.178472,0.116641,P1
16.650966,35.324982,-17.028619,0.000000,0.179350,0.117290,P1
16.776682,35.294672,-16.959995,0.000000,0.179795,0.117616,P1
16.932585,35.256284,-16.909521,0.000000,0.180691,0.118273,P1
17.074684,35.212849,-16.845945,0.000000,0.181812,0.119089,P1
17.257699,35.168371,-16.781335,0.000000,0.182259,0.119414,P1
17.404451,35.093685,-16.728251,0.000000,0.183596,0.120393,P1
17.533938,35.055519,-16.664977,0.000000,0.184038,0.120727,P1
17.686683,35.020728,-16.623699,0.000000,0.185167,0.121564,P1
17.772146,34.988593,-16.633264,0.000000,0.185627,0.121901,P1
17.870275,34.960706,-16.674880,0.000000,0.186092,0.122238,P1
17.925833,34.906235,-16.733632,0.000000,0.186561,0.122574,P1
17.960727,34.889915,-16.785389,0.000000,0.187504,0.123253,P1
17.963751,34.846629,-16.850463,0.000000,0.187975,0.123599,P1
17.994640,34.811407,-16.935395,0.000000,0.188919,0.124291,P1
18.012374,34.783031,-17.006126,0.000000,0.189392,0.124638,P1
18.073971,34.761669,-17.073025,0.000000,0.189868,0.124984,P1
18.119365,34.745478,-17.126653,0.000000,0.190703,0.125590,P1
18.832482,36.034768,-17.686322,0.000000,0.191178,0.125934,P1
19.484425,37.130002,-18.165850,0.000000,0.191651,0.126277,P1
20.020342,38.009047,-18.559788,0.000000,0.192120,0.126619,P1
20.503365,38.750964,-18.884858,0.000000,0.193042,0.127300,P1
20.921031,39.337339,-19.168532,0.000000,0.193953,0.127981,P1
21.279503,39.816340,-19.415161,0.000000,0.194860,0.128661,P1
21.548326,40.171597,-19.599315,0.000000,0.195199,0.128914,P1
21.730443,40.421420,-19.822121,0.000000,0.196548,0.129928,P1
21.850274,40.583905,-19.986775,0.000000,0.197660,0.130792,P1
21.935566,40.675996,-20.081454,0.000000,0.198108,0.131138,P1
21.978361,40.712224,-20.138477,0.000000,0.198997,0.131828,P1
22.026211,40.706479,-20.195330,0.000000,0.199439,0.132171,P1
22.059575,40.669673,-20.203807,0.000000,0.199878,0.132512,P1
22.051074,40.610841,-20.214342,0.000000,0.200315,0.132851,P1
22.041420,40.568397,-20.187994,0.000000,0.201078,0.133447,P1
22.017918,40.513928,-20.152897,0.000000,0.201512,0.133794,P1
22.023268,40.453183,-20.142737,0.000000,0.202388,0.134489,P1
22.033307,40.389936,-20.105226,0.000000,0.202826,0.134836,P1
22.032671,40.327036,-20.066509,0.000000,0.203264,0.135181,P1
22.024184,40.266797,-20.028405,0.000000,0.203698,0.135524,P1
22.026412,40.211000,-19.971786,0.000000,0.204562,0.136204,P1
22.038807,40.160729,-19.900565,0.000000,0.204994,0.136544,P1
22.044485,40.116234,-19.838846,0.000000,0.205423,0.136890,P1
22.044554,40.107605,-19.786649,0.000000,0.206281,0.137581,P1
22.040854,40.100281,-19.743411,0.000000,0.206711,0.137927,P1
22.088775,40.095070,-19.717829,0.000000,0.207146,0.138275,P1
22.110630,40.090504,-19.718981,0.000000,0.208017,0.138968,P1
22.142248,40.087138,-19.701658,0.000000,0.208452,0.139313,P1
22.166110,40.084553,-19.688908,0.000000,0.208890,0.139658,P1
22.183380,40.082537,-19.680158,0.000000,0.209762,0.140359,P1
22.195085,40.081083,-19.674618,0.000000,0.210201,0.140712,P1
22.217881,40.110338,-19.651119,0.000000,0.210644,0.141068,P1
22.234660,40.135335,-19.632814,0.000000,0.211094,0.141425,P1
22.229776,40.185872,-19.639718,0.000000,0.211891,0.142049,P1
22.222744,40.258010,-19.647383,0.000000,0.212353,0.142406,P1
22.198199,40.347468,-19.675895,0.000000,0.212818,0.142764,P1
22.159713,40.420647,-19.721752,0.000000,0.213285,0.143123,P1
22.163866,40.509709,-19.791182,0.000000,0.214227,0.143860,P1
22.183345,40.581301,-19.829191,0.000000,0.214706,0.144229,P1
22.237283,40.667608,-19.890005,0.000000,0.215188,0.144601,P1
22.282504,40.735346,-19.939828,0.000000,0.215675,0.144972,P1
22.357732,40.787271,-20.009685,0.000000,0.216662,0.145714,P1
22.457317,40.855669,-20.095965,0.000000,0.217161,0.146086,P1
22.538522,40.937400,-20.165658,0.000000,0.218030,0.146751,P1
22.603420,41.000305,-20.220357,0.000000,0.218533,0.147135,P1
23.039211,41.442615,-20.470122,0.000000,0.221490,0.149374,P1
23.374648,41.960139,-20.788957,0.000000,0.222012,0.149770,P1
23.614969,42.415140,-21.092170,0.000000,0.223065,0.150563,P1
23.803206,42.811401,-21.337020,0.000000,0.223597,0.150962,P1
23.966748,43.213671,-21.579990,0.000000,0.224665,0.151760,P1
24.158097,43.559104,-21.757839,0.000000,0.225064,0.152061,P1
24.303032,43.822686,-21.890357,0.000000,0.225598,0.152465,P1
24.461397,44.166521,-22.227357,0.000000,0.226135,0.152868,P1
24.523964,44.426745,-22.485955,0.000000,0.227216,0.153681,P1
24.543956,44.585780,-22.705147,0.000000,0.227764,0.154088,P1
24.566591,44.720095,-22.919770,0.000000,0.228316,0.154495,P1
24.539766,44.804457,-23.121004,0.000000,0.229427,0.155312,P1
24.504918,44.849200,-23.269437,0.000000,0.229987,0.155722,P1
24.487056,44.893181,-23.423811,0.000000,0.231107,0.156554,P1
24.447426,44.938829,-23.554044,0.000000,0.231676,0.156970,P1
24.391354,44.958210,-23.664635,0.000000,0.232818,0.157810,P1
24.377131,44.958359,-23.768744,0.000000,0.233391,0.158238,P1
24.404254,45.088234,-23.954285,0.000000,0.290443,0.182339,P1
24.478466,45.216460,-24.103883,0.000000,0.292392,0.183155,P1
24.683244,45.552948,-24.499331,0.000000,0.308656,0.189928,P1
24.853366,45.824924,-24.817297,0.000000,0.310724,0.190820,P1
24.991336,46.038875,-25.065619,0.000000,0.311760,0.191267,P1
25.068020,46.201087,-25.294387,0.000000,0.313834,0.192159,P1
25.177796,46.350071,-25.474422,0.000000,0.316444,0.193275,P1
25.278039,46.457620,-25.582690,0.000000,0.317492,0.193722,P1
25.353146,46.560180,-25.651364,0.000000,0.318541,0.194170,P1
25.391087,46.629255,-25.708754,0.000000,0.319591,0.194618,P1
25.429554,46.701276,-25.717819,0.000000,0.321690,0.195532,P1
25.453567,46.746987,-25.708185,0.000000,0.322743,0.195991,P1
25.518295,46.892332,-25.694509,0.000000,0.323801,0.196451,P1
25.566023,47.002475,-25.670710,0.000000,0.325923,0.197375,P1
25.588097,47.142283,-25.731755,0.000000,0.326993,0.197838,P1
25.561837,47.247005,-25.745049,0.000000,0.327797,0.198186,P1
25.549571,47.322410,-25.727901,0.000000,0.329948,0.199115,P1
25.549982,47.403375,-25.685704,0.000000,0.331028,0.199580,P1
25.546400,47.459514,-25.644206,0.000000,0.332106,0.200049,P1
25.523394,47.524867,-25.625421,0.000000,0.333186,0.200524,P1
25.522640,47.599362,-25.657405,0.000000,0.335361,0.201475,P1
25.481862,47.651330,-25.652487,0.000000,0.336455,0.201953,P1
25.429477,47.684909,-25.666624,0.000000,0.337555,0.202434,P1
25.368679,47.673440,-25.697649,0.000000,0.339763,0.203395,P1
25.317327,47.655029,-25.722214,0.000000,0.340871,0.203876,P1
25.274930,47.632180,-25.741108,0.000000,0.341980,0.204357,P1
25.257460,47.576923,-25.735148,0.000000,0.345307,0.205826,P1
25.244854,47.525410,-25.728144,0.000000,0.346420,0.206318,P1
25.268625,47.479016,-25.679856,0.000000,0.348665,0.207305,P1
25.290811,47.437832,-25.637797,0.000000,0.349791,0.207799,P1
25.311011,47.401930,-25.602294,0.000000,0.352048,0.208788,P1
25.328946,47.371401,-25.572792,0.000000,0.353179,0.209283,P1
25.360656,47.346255,-25.528337,0.000000,0.354307,0.209786,P1
25.403731,47.325938,-25.471864,0.000000,0.356576,0.210794,P1
25.472027,47.310361,-25.384893,0.000000,0.357717,0.211301,P1
25.544943,47.298680,-25.293294,0.000000,0.358862,0.211809,P1
25.582725,47.289726,-25.168902,0.000000,0.360013,0.212318,P1
25.611896,47.283283,-25.068470,0.000000,0.362322,0.213337,P1
25.633563,47.279034,-24.989384,0.000000,0.000000,0.000000,P1
25.665476,47.246822,-24.908590,0.000000,0.364638,0.214358,P1
25.689563,47.220527,-24.847219,0.000000,0.365794,0.214875,P1
25.706982,47.199458,-24.802904,0.000000,0.368116,0.215916,P1
25.734906,47.183450,-24.752041,0.000000,0.368990,0.216307,P1
25.739640,47.171261,-24.736505,0.000000,0.370164,0.216829,P1
25.756995,47.162691,-24.709915,0.000000,0.372515,0.217871,P1
25.769221,47.156997,-24.693504,0.000000,0.373691,0.218391,P1
25.777195,47.153625,-24.685286,0.000000,0.374865,0.218910,P1
25.781729,47.152078,-24.683479,0.000000,0.376032,0.219434,P1
25.783591,47.151779,-24.686828,0.000000,0.378370,0.220489,P1
25.783380,47.152511,-24.693642,0.000000,0.379542,0.221015,P1
25.781652,47.153956,-24.702798,0.000000,0.380713,0.221543,P1
25.778911,47.155714,-24.713683,0.000000,0.383057,0.222597,P1
25.775502,47.157734,-24.725211,0.000000,0.384225,0.223121,P1
25.826025,47.160592,-24.746477,0.000000,0.386557,0.224166,P1
25.868143,47.163306,-24.765920,0.000000,0.387720,0.224693,P1
25.918571,47.166048,-24.762755,0.000000,0.388882,0.225223,P1
25.959001,47.198317,-24.760900,0.000000,0.391224,0.226277,P1
26.007050,47.225795,-24.739617,0.000000,0.393572,0.227333,P1
26.099349,47.249433,-24.731478,0.000000,0.394748,0.227861,P1
26.259709,47.506399,-24.935040,0.000000,0.425382,0.241818,P1
26.413035,47.753294,-25.158888,0.000000,0.426558,0.242366,P1
26.536451,47.987345,-25.346108,0.000000,0.427741,0.242913,P1
26.616871,48.206933,-25.519918,0.000000,0.429822,0.243876,P1
26.698582,48.382467,-25.709933,0.000000,0.431018,0.244427,P1
26.780909,48.548592,-25.912399,0.000000,0.433421,0.245532,P1
26.879301,48.736199,-26.102924,0.000000,0.434628,0.246085,P1
26.970300,48.880792,-26.231744,0.000000,0.437643,0.247493,P1
27.028258,48.987832,-26.418818,0.000000,0.438855,0.248057,P1
27.090393,49.063347,-26.614445,0.000000,0.441288,0.249191,P1
27.117817,49.142203,-26.786156,0.000000,0.442515,0.249759,P1
27.100520,49.194446,-26.957555,0.000000,0.444977,0.250898,P1
27.115972,49.256182,-27.116755,0.000000,0.446211,0.251468,P1
27.106311,49.326158,-27.255915,0.000000,0.447449,0.252038,P1
27.059960,49.403466,-27.398878,0.000000,0.449920,0.253193,P1
26.967790,49.457408,-27.565538,0.000000,0.451159,0.253772,P1
26.924241,49.523271,-27.720650,0.000000,0.452401,0.254351,P1
26.902314,49.569539,-27.815241,0.000000,0.453646,0.254933,P1
26.921683,49.599622,-27.909655,0.000000,0.457416,0.256687,P1
26.954906,49.586345,-27.954212,0.000000,0.460563,0.258148,P1
26.966747,49.566745,-27.998121,0.000000,0.462452,0.259023,P1
26.992215,49.543752,-28.001671,0.000000,0.463707,0.259611,P1
27.028664,49.549143,-27.972298,0.000000,0.464960,0.260204,P1
27.128932,49.550453,-27.926446,0.000000,0.467471,0.261386,P1
27.228542,49.548096,-27.858949,0.000000,0.468731,0.261979,P1
27.310148,49.542720,-27.795974,0.000000,0.471259,0.263161,P1
27.503958,49.619645,-27.757334,0.000000,0.551549,0.293515,P1
27.701609,49.683193,-27.752097,0.000000,0.552875,0.294018,P1
27.862092,49.733742,-27.746612,0.000000,0.555524,0.295021,P1
27.988887,49.772838,-27.740910,0.000000,0.556848,0.295520,P1
28.085915,49.801986,-27.735232,0.000000,0.557840,0.295894,P1
28.157261,49.822619,-27.729914,0.000000,0.559164,0.296389,P1
28.190291,49.865880,-27.745678,0.000000,0.560489,0.296886,P1
28.191417,49.928412,-27.779825,0.000000,0.563123,0.297892,P1
28.166907,49.977249,-27.829020,0.000000,0.564439,0.298396,P1
28.137782,50.044156,-27.870296,0.000000,0.567069,0.299405,P1
28.073968,50.125820,-27.945015,0.000000,0.568386,0.299908,P1
28.037014,50.190318,-28.057365,0.000000,0.571019,0.300910,P1
28.002009,50.269436,-28.149894,0.000000,0.572334,0.301409,P1
27.954086,50.330451,-28.244835,0.000000,0.573644,0.301915,P1
27.895319,50.435404,-28.341666,0.000000,0.577562,0.303447,P1
27.866845,50.548262,-28.468927,0.000000,0.580194,0.304472,P1
27.859078,50.667083,-28.549916,0.000000,0.581513,0.304984,P1
27.836956,50.789649,-28.631762,0.000000,0.582835,0.305496,P1
27.803233,50.884498,-28.714516,0.000000,0.585482,0.306520,P1
27.829307,51.016271,-28.786683,0.000000,0.588127,0.307554,P1
27.852546,51.148428,-28.840030,0.000000,0.589454,0.308072,P1
27.889058,51.280167,-28.857613,0.000000,0.593443,0.309637,P1
27.919993,51.410935,-28.865100,0.000000,0.594782,0.310160,P1
27.961695,51.540611,-28.844332,0.000000,0.596121,0.310683,P1
27.996505,51.638536,-28.821433,0.000000,0.598807,0.311729,P1
28.046330,51.739688,-28.848072,0.000000,0.600151,0.312252,P1
28.069896,51.873151,-28.887833,0.000000,0.601493,0.312780,P1
28.103645,52.004298,-28.898592,0.000000,0.606193,0.314637,P1
28.151594,52.133513,-28.954835,0.000000,0.607542,0.315169,P1
28.189860,52.230428,-28.999511,0.000000,0.608896,0.315701,P1
28.219298,52.329350,-29.034962,0.000000,0.614017,0.317697,P1
28.241286,52.400675,-29.061453,0.000000,0.615387,0.318233,P1
28.257039,52.448709,-29.080720,0.000000,0.618131,0.319321,P1
28.267510,52.477794,-29.093660,0.000000,0.619513,0.319867,P1
28.343106,52.552865,-29.090278,0.000000,0.620897,0.320415,P1
28.717543,52.671931,-28.998646,0.000000,0.622283,0.320962,P1
29.085257,52.823557,-28.929848,0.000000,0.630523,0.324202,P1
29.403780,52.972186,-28.850892,0.000000,0.633243,0.325282,P1
29.660318,53.087186,-28.784755,0.000000,0.634602,0.325820,P1
29.861317,53.172763,-28.731037,0.000000,0.637329,0.326900,P1
30.045858,53.233800,-28.647542,0.000000,0.640062,0.327980,P1
30.183566,53.274017,-28.580085,0.000000,0.641431,0.328520,P1
30.281402,53.297289,-28.527119,0.000000,0.642801,0.329060,P1
30.384164,53.307746,-28.516865,0.000000,0.644172,0.329604,P1
30.454209,53.307646,-28.513445,0.000000,0.646914,0.330692,P1
30.497327,53.299851,-28.514953,0.000000,0.648284,0.331236,P1
30.502780,53.286390,-28.540657,0.000000,0.649658,0.331780,P1
30.493583,53.299312,-28.566120,0.000000,0.652405,0.332872,P1
30.490398,53.306005,-28.569614,0.000000,0.653783,0.333419,P1
30.478029,53.307597,-28.574335,0.000000,0.655161,0.333967,P1
30.513229,53.336064,-28.589553,0.000000,0.657916,0.335065,P1
30.536358,53.356953,-28.603971,0.000000,0.660324,0.336025,P1
30.565862,53.371630,-28.596867,0.000000,0.663073,0.337121,P1
30.585115,53.381032,-28.591421,0.000000,0.664447,0.337668,P1
30.596168,53.386013,-28.587822,0.000000,0.667193,0.338763,P1
30.638770,53.388292,-28.615298,0.000000,0.668223,0.339174,P1
30.686687,53.388168,-28.618724,0.000000,0.669594,0.339723,P1
30.761165,53.386508,-28.652117,0.000000,0.672332,0.340814,P1
30.836042,53.383467,-28.660387,0.000000,0.675060,0.341913,P1
30.910739,53.379518,-28.646863,0.000000,0.677793,0.343014,P1
30.968605,53.374929,-28.635046,0.000000,0.679160,0.343566,P1
31.028059,53.370139,-28.604795,0.000000,0.681901,0.344670,P1
31.072548,53.365300,-28.579285,0.000000,0.682931,0.345084,P1
31.125915,53.390762,-28.609227,0.000000,0.685681,0.346188,P1
31.165684,53.411396,-28.636745,0.000000,0.691177,0.348457,P1
31.193633,53.428027,-28.660551,0.000000,0.692560,0.349026,P1
31.235123,53.439274,-28.736579,0.000000,0.714400,0.357721,P1
31.265129,53.447593,-28.800717,0.000000,0.715860,0.358301,P1
31.285608,53.453257,-28.854046,0.000000,0.718787,0.359461,P1
31.297805,53.486685,-28.897452,0.000000,0.721709,0.360633,P1
31.303764,53.513862,-28.931592,0.000000,0.723171,0.361225,P1
31.304998,53.535199,-28.958019,0.000000,0.726116,0.362412,P1
31.302724,53.551357,-28.977849,0.000000,0.729077,0.363599,P1
31.336002,53.563795,-29.021692,0.000000,0.730560,0.364193,P1
31.361470,53.602130,-29.056900,0.000000,0.735013,0.366005,P1
31.380547,53.632628,-29.084165,0.000000,0.737999,0.367216,P1
31.410328,53.656379,-29.084073,0.000000,0.740996,0.368431,P1
31.433042,53.674122,-29.081037,0.000000,0.742499,0.369038,P1
31.449678,53.686723,-29.076002,0.000000,0.744004,0.369645,P1
31.461384,53.694700,-29.070530,0.000000,0.748522,0.371465,P1
31.468853,53.699200,-29.064330,0.000000,0.750024,0.372079,P1
31.473014,53.700775,-29.058282,0.000000,0.753029,0.373308,P1
31.512630,53.700861,-29.082220,0.000000,0.754534,0.373922,P1
31.544703,53.698811,-29.103115,0.000000,0.760585,0.376374,P1
31.553605,53.695389,-29.140567,0.000000,0.762102,0.376987,P1
31.575104,53.691303,-29.151366,0.000000,0.765897,0.378521,P1
31.591211,53.686842,-29.159149,0.000000,0.767414,0.379143,P1
31.640951,53.682704,-29.194783,0.000000,0.770461,0.380395,P1
31.681035,53.678552,-29.223821,0.000000,0.771993,0.381024,P1
31.711975,53.704515,-29.246933,0.000000,0.773531,0.381652,P1
31.756513,53.786296,-29.315718,0.000000,0.776609,0.382907,P1
31.775350,53.854390,-29.393221,0.000000,0.779688,0.384158,P1
31.771625,53.939699,-29.477225,0.000000,0.782378,0.385264,P1
31.765504,54.009169,-29.545068,0.000000,0.783919,0.385894,P1
31.757961,54.064081,-29.598830,0.000000,0.787008,0.387158,P1
31.749198,54.136070,-29.640245,0.000000,0.790105,0.388421,P1
31.740220,54.192444,-29.670664,0.000000,0.791656,0.389052,P1
31.769564,54.235709,-29.721769,0.000000,0.793208,0.389684,P1
31.793684,54.266908,-29.761136,0.000000,0.796308,0.390966,P1
31.812461,54.318104,-29.790035,0.000000,0.797864,0.391608,P1
31.826974,54.356540,-29.810049,0.000000,0.799033,0.392090,P1
31.837424,54.413835,-29.823290,0.000000,0.802163,0.393378,P1
31.844816,54.457397,-29.830729,0.000000,0.803729,0.394022,P1
31.887897,54.489565,-29.863987,0.000000,0.806867,0.395308,P1
31.923099,54.511673,-29.889229,0.000000,0.808436,0.395953,P1
31.950847,54.555120,-29.908463,0.000000,0.813150,0.397920,P1
31.972389,54.587175,-29.922294,0.000000,0.816307,0.399233,P1
31.988452,54.609704,-29.931311,0.000000,0.817889,0.399889,P1
31.999865,54.624305,-29.936489,0.000000,0.819472,0.400544,P1
31.991290,54.632204,-29.959252,0.000000,0.821058,0.401198,P1
31.982155,54.634873,-29.977070,0.000000,0.824229,0.402514,P1
31.972887,54.633695,-29.990256,0.000000,0.825816,0.403182,P1
32.001529,54.660304,-30.029497,0.000000,0.827409,0.403849,P1
32.025083,54.680107,-30.061437,0.000000,0.830612,0.405189,P1
32.043901,54.694244,-30.086464,0.000000,0.832223,0.405860,P1
32.058123,54.733443,-30.105909,0.000000,0.835453,0.407203,P1
32.068749,54.764190,-30.120185,0.000000,0.837072,0.407875,P1
32.114447,54.788104,-30.160076,0.000000,0.838690,0.408549,P1
32.151890,54.805320,-30.192318,0.000000,0.841919,0.409906,P1
32.181730,54.817052,-30.217375,0.000000,0.843540,0.410585,P1
32.204822,54.824257,-30.236224,0.000000,0.845162,0.411263,P1
32.334098,54.979447,-30.340005,0.000000,0.848408,0.412615,P1
32.441392,55.108448,-30.426102,0.000000,0.851651,0.413965,P1
32.527769,55.243261,-30.495526,0.000000,0.853269,0.414641,P1
32.595806,55.351579,-30.550027,0.000000,0.854882,0.415320,P1
32.685920,55.436576,-30.621816,0.000000,0.858116,0.416679,P1
32.756288,55.500678,-30.677797,0.000000,0.859734,0.417360,P1
32.809381,55.546857,-30.720015,0.000000,0.861357,0.418042,P1
32.847686,55.577995,-30.750505,0.000000,0.862980,0.418722,P1
32.857580,55.596363,-30.792208,0.000000,0.866221,0.420077,P1
32.859309,55.634932,-30.822753,0.000000,0.867838,0.420753,P1
32.855345,55.661377,-30.843837,0.000000,0.869048,0.421261,P1
32.847365,55.677786,-30.857275,0.000000,0.870658,0.421943,P1
32.836841,55.685948,-30.865032,0.000000,0.873884,0.423301,P1
32.824772,55.687829,-30.867998,0.000000,0.875500,0.423981,P1
32.850165,55.685591,-30.897291,0.000000,0.877118,0.424658,P1
32.853134,55.709574,-30.940011,0.000000,0.878736,0.425336,P1
32.853716,55.726442,-30.973955,0.000000,0.881975,0.426690,P1
32.852440,55.737531,-30.999813,0.000000,0.883594,0.427368,P1
32.849858,55.743897,-31.018765,0.000000,0.885208,0.428054,P1
32.846525,55.746322,-31.032375,0.000000,0.888447,0.429435,P1
32.842476,55.775364,-31.042396,0.000000,0.894583,0.432028,P1
32.838250,55.797766,-31.048445,0.000000,0.896229,0.432721,P1
32.834070,55.814377,-31.051391,0.000000,0.897877,0.433414,P1
32.797053,55.885141,-31.093980,0.000000,0.902832,0.435495,P1
32.764916,55.972743,-31.128468,0.000000,0.904483,0.436194,P1
32.721916,56.043546,-31.176271,0.000000,0.906134,0.436899,P1
32.723956,56.130023,-31.244518,0.000000,0.907791,0.437603,P1
32.726710,56.228426,-31.300224,0.000000,0.911114,0.439014,P1
32.713617,56.336135,-31.364781,0.000000,0.912783,0.439721,P1
32.686891,56.450923,-31.436483,0.000000,0.914454,0.440427,P1
32.637450,56.630689,-31.605396,0.000000,0.916127,0.441134,P1
32.596423,56.805130,-31.744021,0.000000,0.917805,0.441840,P1
32.601348,56.973748,-31.885368,0.000000,0.921162,0.443254,P1
32.591238,57.135338,-32.018025,0.000000,0.922842,0.443960,P1
32.606199,57.290304,-32.172610,0.000000,0.926199,0.445369,P1
32.603590,57.468389,-32.314645,0.000000,0.927873,0.446071,P1
32.602705,57.605741,-32.424477,0.000000,0.929543,0.446774,P1
32.624163,57.768036,-32.556842,0.000000,0.931208,0.447480,P1
32.681605,57.891461,-32.688128,0.000000,0.934542,0.448888,P1
32.751956,58.041188,-32.838659,0.000000,0.937877,0.450293,P1
32.826785,58.183507,-32.933696,0.000000,0.939543,0.450993,P1
32.926455,58.319480,-33.032043,0.000000,0.942869,0.452389,P1
32.975721,58.449029,-33.144348,0.000000,0.944525,0.453085,P1
32.996706,58.603414,-33.248198,0.000000,0.946178,0.453784,P1
33.032106,58.749590,-33.374815,0.000000,0.947825,0.454488,P1
33.042045,58.887539,-33.491818,0.000000,0.952795,0.456586,P1
33.030193,59.018765,-33.599575,0.000000,0.954458,0.457287,P1
33.054526,59.145207,-33.708805,0.000000,0.956124,0.457988,P1
33.072076,59.267110,-33.789472,0.000000,0.957792,0.458689,P1
33.083979,59.385177,-33.846442,0.000000,0.961133,0.460093,P1
33.091114,59.500412,-33.883410,0.000000,0.962805,0.460795,P1
33.094489,59.613322,-33.904682,0.000000,0.966144,0.462214,P1
33.132457,59.755326,-33.943155,0.000000,0.967816,0.462923,P1
33.162457,59.891452,-33.967840,0.000000,0.971169,0.464346,P1
33.222916,60.053154,-34.011000,0.000000,0.972849,0.465057,P1
33.271392,60.205810,-34.040695,0.000000,0.974529,0.465769,P1
33.347319,60.350730,-34.089726,0.000000,0.977893,0.467191,P1
33.446071,60.489000,-34.155244,0.000000,0.979575,0.467905,P1
33.525313,60.620897,-34.204968,0.000000,0.981254,0.468624,P1
33.625750,60.717839,-34.271539,0.000000,0.984626,0.470063,P1
33.704909,60.814832,-34.322168,0.000000,0.986314,0.470782,P1
33.765347,60.912330,-34.359579,0.000000,0.989688,0.472223,P1
33.809494,61.010998,-34.385479,0.000000,0.991375,0.472940,P1
33.839830,61.111167,-34.401835,0.000000,0.992640,0.473477,P1
33.934131,61.273969,-34.470947,0.000000,0.996006,0.474912,P1
34.045448,61.459524,-34.555381,0.000000,0.999369,0.476360,P1
34.170067,61.693601,-34.652417,0.000000,1.002733,0.477803,P1
34.268377,61.877389,-34.729204,0.000000,1.004418,0.478523,P1
34.343108,62.046742,-34.788586,0.000000,1.007783,0.479958,P1
34.435531,62.204086,-34.862437,0.000000,1.009463,0.480674,P1
34.504897,62.350365,-34.918681,0.000000,1.011136,0.481398,P1
34.592607,62.487897,-34.989633,0.000000,1.012392,0.481942,P1
35.090020,62.970525,-35.167529,0.000000,1.202741,0.535855,P1
35.502290,63.392826,-35.311814,0.000000,1.204702,0.536411,P1
35.836242,63.728733,-35.425803,0.000000,1.206670,0.536969,P1
36.137678,63.988363,-35.543544,0.000000,1.210616,0.538087,P1
36.370479,64.211240,-35.633649,0.000000,1.212594,0.538646,P1
36.544093,64.372653,-35.700472,0.000000,1.216553,0.539771,P1
36.721545,64.483443,-35.756521,0.000000,1.218533,0.540339,P1
36.886885,64.552355,-35.824731,0.000000,1.221506,0.541190,P1
37.020083,64.617302,-35.853598,0.000000,1.225479,0.542330,P1
37.203467,64.652472,-35.909264,0.000000,1.229465,0.543474,P1
37.354182,64.663386,-35.928158,0.000000,1.231462,0.544047,P1
37.531652,64.656709,-35.926099,0.000000,1.235463,0.545195,P1
37.715755,64.667336,-35.927055,0.000000,1.236965,0.545625,P1
37.906091,64.664830,-35.931767,0.000000,1.238967,0.546203,P1
38.101261,64.682665,-35.941049,0.000000,1.242975,0.547369,P1
38.354143,64.750356,-35.963716,0.000000,1.244985,0.547953,P1
38.548262,64.799435,-35.980038,0.000000,1.249006,0.549122,P1
38.745250,64.863859,-36.000033,0.000000,1.251017,0.549707,P1
38.836678,64.909909,-36.004711,0.000000,1.253024,0.550290,P1
38.908547,64.971598,-35.985391,0.000000,1.255030,0.550870,P1
38.987547,65.047101,-35.997142,0.000000,1.259034,0.552027,P1
39.036204,65.133741,-36.006022,0.000000,1.263011,0.553194,P1
39.115261,65.200531,-36.021949,0.000000,1.266987,0.554369,P1
39.151297,65.249186,-36.054684,0.000000,1.268982,0.554957,P1
39.173354,65.312710,-36.152680,0.000000,1.272982,0.556135,P1
39.179137,65.389214,-36.234152,0.000000,1.274982,0.556722,P1
39.156041,65.506329,-36.321449,0.000000,1.278985,0.557894,P1
39.180850,65.628903,-36.401408,0.000000,1.281990,0.558779,P1
39.215284,65.784692,-36.515749,0.000000,1.286005,0.559973,P1
39.237055,65.937664,-36.607667,0.000000,1.288017,0.560569,P1
39.286682,66.087719,-36.709356,0.000000,1.289528,0.561018,P1
39.422676,66.496197,-37.005220,0.000000,1.424855,0.596401,P1
39.515984,66.829918,-37.270070,0.000000,1.429522,0.597635,P1
39.608943,67.156269,-37.534345,0.000000,1.431860,0.598253,P1
39.727579,67.473667,-37.684310,0.000000,1.437721,0.599802,P1
39.842155,67.720962,-37.846474,0.000000,1.440069,0.600421,P1
39.930572,67.906643,-37.968451,0.000000,1.442416,0.601040,P1
39.990429,68.039193,-37.986485,0.000000,1.450047,0.603051,P1
40.031387,68.157761,-37.986554,0.000000,1.452390,0.603676,P1
40.073358,68.236101,-37.952879,0.000000,1.454737,0.604300,P1
40.084577,68.281206,-37.933763,0.000000,1.457087,0.604923,P1
40.123574,68.360665,-37.939224,0.000000,1.461798,0.606175,P1
40.133278,68.440603,-37.957238,0.000000,1.464156,0.606800,P1
40.118552,68.521925,-37.987870,0.000000,1.470049,0.608356,P1
40.084374,68.575711,-38.028971,0.000000,1.472409,0.608981,P1
40.050904,68.607286,-38.058780,0.000000,1.474767,0.609612,P1
40.073015,68.652087,-38.088549,0.000000,1.477124,0.610244,P1
40.089470,68.678582,-38.109256,0.000000,1.479487,0.610875,P1
40.122636,68.720693,-38.173663,0.000000,1.484223,0.612144,P1
40.148517,68.746953,-38.224382,0.000000,1.486594,0.612778,P1
40.168025,68.760471,-38.263133,0.000000,1.488966,0.613411,P1
40.220199,68.764652,-38.321563,0.000000,1.491339,0.614043,P1
40.223873,68.760439,-38.337558,0.000000,1.496082,0.615312,P1
40.278342,68.751710,-38.356031,0.000000,1.498447,0.615954,P1
40.343484,68.769386,-38.418832,0.000000,1.503188,0.617233,P1
40.362907,68.809589,-38.509594,0.000000,1.505564,0.617875,P1
40.359130,68.869456,-38.603100,0.000000,1.507946,0.618516,P1
40.335933,68.945770,-38.698621,0.000000,1.512116,0.619638,P1
40.350618,69.066456,-38.804658,0.000000,1.516886,0.620924,P1
40.361020,69.163706,-38.888429,0.000000,1.519271,0.621574,P1
40.421630,69.270755,-38.961985,0.000000,1.521665,0.622223,P1
40.503885,69.325102,-38.976158,0.000000,1.524060,0.622873,P1
40.554919,69.363110,-39.002279,0.000000,1.528866,0.624177,P1
40.578073,69.417491,-39.039432,0.000000,1.533680,0.625479,P1
40.593908,69.456638,-39.065326,0.000000,1.536090,0.626130,P1
40.587595,69.482784,-39.102405,0.000000,1.537897,0.626619,P1
40.764159,69.573841,-39.242730,0.000000,1.674875,0.694655,P1
40.948686,69.675546,-39.386872,0.000000,1.677026,0.695720,P1
41.153675,69.785930,-39.512215,0.000000,1.679176,0.696783,P1
41.320041,69.872110,-39.610954,0.000000,1.681323,0.697843,P1
41.489643,69.937399,-39.716808,0.000000,1.685606,0.699970,P1
41.622093,70.014406,-39.797933,0.000000,1.687747,0.701042,P1
41.683821,70.100859,-39.827839,0.000000,1.689890,0.702111,P1
41.729248,70.195959,-39.915404,0.000000,1.692032,0.703181,P1
41.755860,70.297800,-39.982247,0.000000,1.696335,0.705322,P1
41.712706,70.434496,-40.021320,0.000000,1.697952,0.706124,P1
41.633597,70.600349,-40.088250,0.000000,1.702269,0.708269,P1
41.580350,70.790902,-40.188759,0.000000,1.706596,0.710430,P1
41.514166,70.940849,-40.287314,0.000000,1.708764,0.711511,P1
41.422471,71.054697,-40.404307,0.000000,1.710939,0.712593,P1
41.380652,71.168236,-40.525921,0.000000,1.715291,0.714757,P1
41.312892,71.250751,-40.661476,0.000000,1.717471,0.715839,P1
41.256099,71.307583,-40.767128,0.000000,1.719652,0.716922,P1
41.262903,71.403865,-40.856500,0.000000,1.723465,0.718828,P1
41.325214,71.474694,-40.931509,0.000000,1.725650,0.719917,P1
41.433629,71.554080,-40.994486,0.000000,1.727837,0.721008,P1
41.525631,71.640066,-41.038835,0.000000,1.732229,0.723192,P1
41.650756,71.703029,-41.005632,0.000000,1.734430,0.724284,P1
41.786529,71.746378,-40.927997,0.000000,1.736632,0.725376,P1
41.951735,71.773675,-40.865618,0.000000,1.741039,0.727571,P1
42.085582,71.817221,-40.809098,0.000000,1.745463,0.729779,P1
42.245749,71.846669,-40.767884,0.000000,1.747127,0.730608,P1
42.389073,71.863978,-40.711229,0.000000,1.749352,0.731713,P1
42.516825,71.871653,-40.642409,0.000000,1.751580,0.732819,P1
42.668705,71.872241,-40.594811,0.000000,1.756044,0.735029,P1
42.786754,71.837035,-40.556327,0.000000,1.758277,0.736135,P1
42.874907,71.801986,-40.526723,0.000000,1.762740,0.738364,P1
42.975729,71.768933,-40.534907,0.000000,1.767213,0.740594,P1
43.049487,71.738303,-40.544761,0.000000,1.769455,0.741708,P1
43.138595,71.710925,-40.586060,0.000000,1.773944,0.743935,P1
43.219200,71.686941,-40.602507,0.000000,1.776191,0.745049,P1
43.292807,71.666380,-40.597027,0.000000,1.778440,0.746165,P1
43.382347,71.679186,-40.623693,0.000000,1.782943,0.748413,P1
43.448609,71.659960,-40.647739,0.000000,1.787468,0.750665,P1
43.516675,71.643956,-40.718989,0.000000,1.789741,0.751794,P1
43.564705,71.630601,-40.779401,0.000000,1.792015,0.752922,P1
43.596139,71.619376,-40.830170,0.000000,1.796571,0.755178,P1
43.614076,71.610365,-40.871444,0.000000,1.798853,0.756307,P1
43.675615,71.604170,-40.913563,0.000000,1.801131,0.757443,P1
43.720717,71.599572,-40.946646,0.000000,1.802842,0.758298,P1
43.768138,71.596189,-40.952035,0.000000,1.807412,0.760572,P1
43.817791,71.594080,-40.933316,0.000000,1.809706,0.761711,P1
43.869564,71.592989,-40.894576,0.000000,1.812001,0.762848,P1
43.939425,71.592948,-40.819040,0.000000,1.814297,0.763986,P1
44.008146,71.623150,-40.734430,0.000000,1.818896,0.766260,P1
44.092319,71.649159,-40.622962,0.000000,1.823493,0.768549,P1
44.157116,71.670834,-40.530592,0.000000,1.825802,0.769695,P1
44.258886,71.719303,-40.465325,0.000000,1.828109,0.770842,P1
44.338300,71.758723,-40.415913,0.000000,1.835082,0.774292,P1
44.398070,71.790412,-40.379165,0.000000,1.837407,0.775440,P1
44.441041,71.815129,-40.353274,0.000000,1.839737,0.776589,P1
44.454362,71.803148,-40.357659,0.000000,1.844403,0.778892,P1
44.458094,71.820526,-40.366270,0.000000,1.846733,0.780050,P1
44.455023,71.833296,-40.377764,0.000000,1.849070,0.781209,P1
44.447104,71.841824,-40.391648,0.000000,1.853756,0.783528,P1
44.435873,71.847105,-40.406335,0.000000,1.856107,0.784688,P1
44.460812,71.850055,-40.451673,0.000000,1.860809,0.787005,P1
44.478457,71.880924,-40.491803,0.000000,1.862573,0.787873,P1
44.490470,71.905539,-40.526766,0.000000,1.864926,0.789032,P1
44.497870,71.924543,-40.556658,0.000000,1.867277,0.790196,P1
44.501641,71.938321,-40.582363,0.000000,1.871985,0.792528,P1
44.502547,71.947925,-40.603553,0.000000,1.874344,0.793695,P1
44.656268,72.076539,-40.577719,0.000000,1.876708,0.794864,P1
44.784836,72.183350,-40.555348,0.000000,1.880854,0.796914,P1
44.889855,72.270102,-40.536091,0.000000,1.883227,0.798087,P1
44.973452,72.338657,-40.519966,0.000000,1.885603,0.799260,P1
45.038075,72.390784,-40.507488,0.000000,1.890357,0.801607,P1
45.124283,72.429606,-40.527662,0.000000,1.892734,0.802787,P1
45.190615,72.456536,-40.545753,0.000000,1.895113,0.803966,P1
45.255912,72.473553,-40.541766,0.000000,1.899883,0.806327,P1
45.304139,72.482590,-40.538723,0.000000,1.902275,0.807509,P1
45.304676,72.544798,-40.577708,0.000000,1.904670,0.808691,P1
45.298445,72.592512,-40.612513,0.000000,1.911871,0.812236,P1
45.270258,72.687889,-40.662477,0.000000,1.914273,0.813419,P1
45.241535,72.763819,-40.704271,0.000000,1.916673,0.814609,P1
45.197458,72.821848,-40.759710,0.000000,1.921493,0.816995,P1
45.157023,72.894544,-40.805750,0.000000,1.926331,0.819388,P1
45.087969,73.009380,-40.883755,0.000000,1.928755,0.820583,P1
45.012713,73.099594,-40.968588,0.000000,1.933611,0.822974,P1
44.970991,73.198945,-41.087699,0.000000,1.936043,0.824171,P1
44.920755,73.304706,-41.205784,0.000000,1.940901,0.826583,P1
44.864159,73.385742,-41.321150,0.000000,1.943334,0.827790,P1
44.802680,73.445314,-41.433191,0.000000,1.945772,0.828999,P1
44.737173,73.516333,-41.542229,0.000000,1.950663,0.831418,P1
44.685337,73.567942,-41.626871,0.000000,1.953114,0.832628,P1
44.645705,73.602708,-41.691298,0.000000,1.959252,0.835657,P1
44.616536,73.624054,-41.737589,0.000000,1.961706,0.836875,P1
44.595876,73.663971,-41.770083,0.000000,1.969072,0.840545,P1
44.604109,73.721336,-41.840619,0.000000,1.971538,0.841771,P1
44.636036,73.969326,-42.186708,0.000000,2.008312,0.860000,P1
44.666343,74.172941,-42.473121,0.000000,2.010819,0.861249,P1
44.731937,74.366512,-42.734463,0.000000,2.013333,0.862498,P1
44.804703,74.548994,-42.921918,0.000000,2.018370,0.864998,P1
44.888563,74.691055,-43.115145,0.000000,2.020897,0.866249,P1
44.958724,74.797121,-43.262912,0.000000,2.025955,0.868749,P1
44.983268,74.902220,-43.412076,0.000000,2.028487,0.869999,P1
45.038907,75.007332,-43.552800,0.000000,2.036068,0.873777,P1
45.050407,75.112286,-43.696456,0.000000,2.038600,0.875038,P1
45.094932,75.188526,-43.831698,0.000000,2.041132,0.876299,P1
45.145360,75.269972,-43.910211,0.000000,2.046211,0.878822,P1
45.184810,75.326562,-43.960872,0.000000,2.048754,0.880083,P1
45.214163,75.392561,-43.989112,0.000000,2.051298,0.881343,P1
45.240328,75.497091,-44.071506,0.000000,2.056383,0.883868,P1
45.172387,75.573650,-44.161436,0.000000,2.058922,0.885137,P1
45.165649,75.628468,-44.236178,0.000000,2.062756,0.887041,P1
45.141599,75.693607,-44.310392,0.000000,2.069799,0.890545,P1
45.135883,75.739219,-44.342369,0.000000,2.072368,0.891819,P1
45.059388,75.796899,-44.371431,0.000000,2.077514,0.894368,P1
45.032069,75.837521,-44.417111,0.000000,2.080092,0.895644,P1
45.046363,75.953659,-44.478483,0.000000,2.085249,0.898216,P1
45.060087,76.013754,-44.523773,0.000000,2.090422,0.900790,P1
45.071418,76.115942,-44.554966,0.000000,2.093016,0.902079,P1
45.081958,76.163756,-44.575329,0.000000,2.098214,0.904659,P1
45.106681,76.225640,-44.565870,0.000000,2.100816,0.905949,P1
45.089477,76.269066,-44.522466,0.000000,2.103421,0.907240,P1
45.097146,76.267354,-44.533117,0.000000,2.111245,0.911130,P1
45.103673,76.257827,-44.539856,0.000000,2.116474,0.913738,P1
45.108556,76.273125,-44.542963,0.000000,2.119093,0.915044,P1
45.111977,76.310534,-44.543371,0.000000,2.121714,0.916350,P1
45.151851,76.397467,-44.572471,0.000000,2.126952,0.918955,P1
45.184398,76.526174,-44.595644,0.000000,2.129567,0.920253,P1
45.248760,76.660190,-44.643567,0.000000,2.132181,0.921552,P1
45.301173,76.826458,-44.683193,0.000000,2.137402,0.924166,P1
45.942298,77.118939,-44.654980,0.000000,2.140014,0.925476,P1
46.537180,77.358020,-44.638127,0.000000,2.142633,0.926787,P1
47.044911,77.547929,-44.601872,0.000000,2.145255,0.928097,P1
47.508775,77.724814,-44.579676,0.000000,2.147878,0.929408,P1
47.876741,77.858215,-44.562212,0.000000,2.155766,0.933337,P1
48.175720,77.955163,-44.527283,0.000000,2.158397,0.934650,P1
48.453034,78.021023,-44.509859,0.000000,2.168932,0.939954,P1
48.656703,78.091463,-44.496395,0.000000,2.171578,0.941283,P1
48.814705,78.137210,-44.465916,0.000000,2.174229,0.942611,P1
48.919245,78.162337,-44.442372,0.000000,2.179533,0.945265,P1
49.001809,78.201513,-44.475540,0.000000,2.184836,0.947927,P1
49.046168,78.253555,-44.506472,0.000000,2.190145,0.950619,P1
49.060953,78.287770,-44.534075,0.000000,2.192803,0.951964,P1
49.053577,78.306567,-44.560009,0.000000,2.202150,0.956682,P1
49.029443,78.343945,-44.582328,0.000000,2.204826,0.958030,P1
48.978156,78.367717,-44.621785,0.000000,2.207505,0.959377,P1
48.922558,78.380697,-44.654949,0.000000,2.210185,0.960725,P1
48.866025,78.384797,-44.682996,0.000000,2.215548,0.963435,P1
48.810904,78.382431,-44.705691,0.000000,2.218237,0.964793,P1
48.758959,78.375327,-44.723665,0.000000,2.220929,0.966153,P1
48.711463,78.364588,-44.738272,0.000000,2.226327,0.968875,P1
48.669013,78.351828,-44.749334,0.000000,2.229031,0.970235,P1
48.648067,78.338274,-44.736896,0.000000,2.231737,0.971595,P1
48.630065,78.324381,-44.725219,0.000000,2.234445,0.972954,P1
48.615040,78.310358,-44.715361,0.000000,2.239847,0.975690,P1
48.618856,78.297292,-44.686168,0.000000,2.242554,0.977061,P1
48.622312,78.314792,-44.662166,0.000000,2.247976,0.979804,P1
48.626302,78.298519,-44.643133,0.000000,2.253412,0.982546,P1
48.645796,78.313655,-44.608152,0.000000,2.258854,0.985287,P1
48.835127,78.358653,-44.516243,0.000000,2.261579,0.986657,P1
48.995577,78.395597,-44.440822,0.000000,2.267036,0.989398,P1
49.127970,78.455416,-44.379974,0.000000,2.269770,0.990768,P1
49.272235,78.564436,-44.362970,0.000000,2.275238,0.993524,P1
49.387964,78.654175,-44.352983,0.000000,2.277981,0.994904,P1
49.515922,78.756415,-44.379307,0.000000,2.283480,0.997672,P1
49.599201,78.867837,-44.425978,0.000000,2.286238,0.999058,P1
49.698103,78.986958,-44.498373,0.000000,2.288998,1.000444,P1
49.739908,79.110493,-44.602696,0.000000,2.291762,1.001830,P1
49.749364,79.236720,-44.712909,0.000000,2.297292,1.004606,P1
49.748665,79.334980,-44.805189,0.000000,2.300055,1.006002,P1
49.761527,79.469091,-44.931262,0.000000,2.302823,1.007396,P1
49.765619,79.602637,-45.035229,0.000000,2.308369,1.010188,P1
49.801054,79.735917,-45.148279,0.000000,2.311150,1.011585,P1
49.825222,79.897701,-45.238283,0.000000,2.313932,1.012982,P1
49.840606,80.052731,-45.308638,0.000000,2.319499,1.015774,P1
49.848765,80.201483,-45.361263,0.000000,2.322285,1.017172,P1
49.851218,80.344235,-45.398875,0.000000,2.325067,1.018576,P1
49.833285,80.480795,-45.445351,0.000000,2.330646,1.021389,P1
49.798081,80.641787,-45.499828,0.000000,2.336235,1.024205,P1
49.717105,80.793168,-45.601753,0.000000,2.339034,1.025612,P1
49.630521,80.936394,-45.702866,0.000000,2.341835,1.027019,P1
49.540801,81.072042,-45.803356,0.000000,2.347442,1.029832,P1
49.504057,81.202017,-45.912121,0.000000,2.353043,1.032670,P1
49.475679,81.296959,-45.996784,0.000000,2.355853,1.034090,P1
49.438542,81.361781,-46.081612,0.000000,2.360779,1.036576,P1
49.432057,81.402625,-46.195882,0.000000,2.363597,1.037996,P1
49.483006,81.484692,-46.293918,0.000000,2.366416,1.039415,P1
49.512971,81.541455,-46.389619,0.000000,2.372052,1.042254,P1
49.556098,81.578091,-46.441298,0.000000,2.374865,1.043680,P1
49.614677,81.658138,-46.527338,0.000000,2.380508,1.046539,P1
49.702048,81.746581,-46.621795,0.000000,2.383337,1.047970,P1
49.829120,81.842162,-46.703530,0.000000,2.389007,1.050831,P1
50.100365,82.186047,-47.096831,0.000000,2.391138,1.051905,P1
50.396286,82.498544,-47.410367,0.000000,2.393978,1.053336,P1
50.676827,82.809088,-47.694012,0.000000,2.402541,1.057634,P1
50.957135,83.086021,-47.927355,0.000000,2.405400,1.059066,P1
51.218507,83.330955,-48.138114,0.000000,2.413981,1.063370,P1
51.445567,83.517669,-48.347888,0.000000,2.416841,1.064814,P1
51.619328,83.683835,-48.505926,0.000000,2.419706,1.066258,P1
51.749708,83.796050,-48.633268,0.000000,2.474158,1.093530,P1
51.916919,83.901022,-48.781510,0.000000,2.477104,1.095005,P1
52.040437,83.969528,-48.889338,0.000000,2.482994,1.097972,P1
52.181098,84.009617,-48.971986,0.000000,2.485944,1.099461,P1
52.266627,84.026106,-49.045551,0.000000,2.488900,1.100949,P1
52.305792,84.024434,-49.112719,0.000000,2.491860,1.102437,P1
52.323107,84.009189,-49.155931,0.000000,2.497781,1.105411,P1
52.323496,83.984875,-49.179047,0.000000,2.500002,1.106526,P1
52.349536,83.955273,-49.216627,0.000000,2.502960,1.108021,P1
52.344894,83.922056,-49.258603,0.000000,2.505923,1.109522,P1
52.347805,83.887480,-49.265007,0.000000,0.000000,0.000000,P1
52.341848,83.883274,-49.261878,0.000000,2.514822,1.114018,P1
52.330004,83.876026,-49.251942,0.000000,2.517789,1.115514,P1
52.330418,83.867013,-49.216913,0.000000,2.520754,1.117008,P1
52.342391,83.856635,-49.162558,0.000000,2.526678,1.119993,P1
52.332460,83.845437,-49.133568,0.000000,2.529632,1.121490,P1
52.336643,83.834489,-49.086441,0.000000,2.532583,1.122990,P1
52.337835,83.793876,-49.045381,0.000000,2.535537,1.124488,P1
52.336503,83.758043,-49.011266,0.000000,2.541444,1.127486,P1
52.333267,83.727395,-48.983047,0.000000,2.544402,1.128982,P1
52.344899,83.701959,-48.939822,0.000000,2.547359,1.130478,P1
52.368971,83.711323,-48.884264,0.000000,2.550317,1.131972,P1
52.388108,83.719780,-48.840153,0.000000,2.556226,1.134962,P1
52.418905,83.727777,-48.785086,0.000000,2.559174,1.136467,P1
52.459526,83.735108,-48.721134,0.000000,2.562133,1.137970,P1
52.530808,83.711716,-48.701229,0.000000,2.567315,1.140602,P1
52.589006,83.691777,-48.688725,0.000000,2.570283,1.142106,P1
52.651453,83.675359,-48.661723,0.000000,2.573254,1.143609,P1
52.755152,83.662771,-48.652059,0.000000,2.576227,1.145112,P1
52.838729,83.682284,-48.648482,0.000000,2.582167,1.148127,P1
52.920682,83.699716,-48.628430,0.000000,2.585136,1.149641,P1
53.000806,83.714525,-48.594847,0.000000,2.591086,1.152671,P1
53.116903,83.727763,-48.578911,0.000000,2.594070,1.154188,P1
53.170728,83.737905,-48.538835,0.000000,2.597055,1.155704,P1
53.193020,83.745182,-48.529444,0.000000,2.603025,1.158734,P1
53.204831,83.750566,-48.524991,0.000000,2.606011,1.160248,P1
53.208432,83.754384,-48.524276,0.000000,2.608247,1.161388,P1
53.222270,83.756218,-48.507633,0.000000,2.617210,1.165970,P1
53.267787,83.727540,-48.526103,0.000000,2.620203,1.167498,P1
53.301556,83.732414,-48.544399,0.000000,2.623201,1.169026,P1
53.342048,83.736106,-48.542200,0.000000,2.629199,1.172081,P1
53.372097,83.738843,-48.541932,0.000000,2.632200,1.173607,P1
53.376813,83.770038,-48.564561,0.000000,2.638199,1.176670,P1
53.376716,83.795978,-48.585141,0.000000,2.641198,1.178208,P1
53.410369,83.877179,-48.634237,0.000000,2.647204,1.181284,P1
53.419745,83.944412,-48.696999,0.000000,2.650212,1.182823,P1
53.424250,84.028496,-48.750809,0.000000,2.656232,1.185898,P1
53.408689,84.126228,-48.815943,0.000000,2.659241,1.187434,P1
53.431348,84.205084,-48.900221,0.000000,2.665254,1.190516,P1
53.480182,84.326822,-48.928991,0.000000,2.671267,1.193610,P1
53.535958,84.424092,-48.930400,0.000000,2.677283,1.196701,P1
53.580026,84.559192,-48.929312,0.000000,2.683298,1.199787,P1
53.646265,84.696681,-48.884744,0.000000,2.686303,1.201328,P1
53.683120,84.804303,-48.865523,0.000000,2.689308,1.202869,P1
53.732273,84.915831,-48.899606,0.000000,2.695314,1.205967,P1
53.769695,85.030350,-48.928144,0.000000,2.698325,1.207518,P1
53.797095,85.146622,-48.952393,0.000000,2.704351,1.210625,P1
53.799874,85.263749,-48.993337,0.000000,2.710383,1.213728,P1
53.797952,85.381927,-49.026943,0.000000,2.713395,1.215277,P1
53.830704,85.501309,-49.083872,0.000000,2.716404,1.216823,P1
53.877849,85.590778,-49.181696,0.000000,2.722401,1.219917,P1
53.930122,85.714936,-49.241798,0.000000,2.725392,1.221466,P1
54.025035,85.839373,-49.298735,0.000000,2.728386,1.223015,P1
54.155722,85.963713,-49.352640,0.000000,2.731387,1.224565,P1
54.261617,86.086398,-49.395155,0.000000,2.737401,1.227666,P1
54.366470,86.238190,-49.477547,0.000000,2.740410,1.229214,P1
54.410140,86.383092,-49.514156,0.000000,2.746428,1.232314,P1
54.493545,86.523434,-49.549860,0.000000,2.749434,1.233873,P1
54.578759,86.658973,-49.626140,0.000000,2.752449,1.235431,P1
54.702983,86.820359,-49.767705,0.000000,2.758484,1.238548,P1
54.784091,86.972659,-49.903486,0.000000,2.761509,1.240107,P1
54.843941,87.116968,-50.012353,0.000000,2.764534,1.241664,P1
54.907727,87.254535,-50.147753,0.000000,2.767559,1.243221,P1
55.179465,87.539547,-50.434118,0.000000,2.770587,1.244778,P1
55.418033,87.765661,-50.648223,0.000000,2.776638,1.247897,P1
55.609079,87.939642,-50.817703,0.000000,2.779664,1.249466,P1
55.811957,88.069247,-50.957182,0.000000,2.782700,1.251033,P1
55.985166,88.190534,-51.040717,0.000000,2.785742,1.252603,P1
56.132745,88.275003,-51.077608,0.000000,2.791835,1.255739,P1
56.280127,88.329305,-51.126319,0.000000,2.797937,1.258874,P1
56.389087,88.358996,-51.155809,0.000000,2.800988,1.260450,P1
56.487491,88.369663,-51.220564,0.000000,2.804044,1.262030,P1
56.555577,88.365502,-51.265943,0.000000,2.807107,1.263610,P1
56.614452,88.380327,-51.275626,0.000000,2.813244,1.266774,P1
56.650820,88.383094,-51.275543,0.000000,2.816319,1.268356,P1
56.723541,88.377357,-51.278330,0.000000,2.821707,1.271124,P1
56.773976,88.365012,-51.274752,0.000000,2.824789,1.272708,P1
56.860421,88.348660,-51.276892,0.000000,2.830951,1.275894,P1
56.923772,88.329521,-51.274625,0.000000,2.834044,1.277489,P1
56.951035,88.338725,-51.289872,0.000000,2.837141,1.279087,P1
57.003048,88.343294,-51.330784,0.000000,2.843352,1.282282,P1
57.038731,88.344031,-51.362991,0.000000,2.846463,1.283879,P1
57.061001,88.341847,-51.387650,0.000000,2.849578,1.285476,P1
57.072529,88.337529,-51.405907,0.000000,2.852694,1.287076,P1
57.097206,88.362083,-51.469331,0.000000,2.855808,1.288684,P1
57.112598,88.380232,-51.522387,0.000000,2.865207,1.293514,P1
57.120325,88.393607,-51.564471,0.000000,2.868347,1.295126,P1
57.121762,88.432451,-51.597778,0.000000,2.874642,1.298350,P1
57.102685,88.463068,-51.643304,0.000000,2.877794,1.299962,P1
57.104610,88.516520,-51.729994,0.000000,2.884107,1.303189,P1
57.103536,88.559195,-51.800119,0.000000,2.887261,1.304812,P1
57.105334,88.651859,-51.927306,0.000000,2.893591,1.308059,P1
57.088301,88.756673,-52.051138,0.000000,2.896763,1.309684,P1
57.055590,88.870743,-52.170880,0.000000,2.899938,1.311308,P1
57.010271,88.991152,-52.286975,0.000000,2.906296,1.314556,P1
56.971458,89.086555,-52.377793,0.000000,2.909478,1.316181,P1
57.081427,89.431421,-52.496458,0.000000,2.917459,1.320246,P1
57.190734,89.775771,-52.568147,0.000000,2.920655,1.321871,P1
57.249692,90.084524,-52.661162,0.000000,2.923853,1.323497,P1
57.280530,90.359650,-52.751965,0.000000,2.927051,1.325123,P1
57.303748,90.573513,-52.821066,0.000000,2.933449,1.328393,P1
57.357980,90.764813,-52.900812,0.000000,2.936658,1.330033,P1
57.400955,90.905924,-52.959962,0.000000,2.939873,1.331673,P1
57.384752,91.063246,-53.064277,0.000000,2.946325,1.334950,P1
57.367608,91.175878,-53.145584,0.000000,2.952789,1.338227,P1
57.372320,91.251829,-53.256656,0.000000,2.956026,1.339867,P1
57.357641,91.327126,-53.363073,0.000000,2.959260,1.341517,P1
57.343116,91.402965,-53.445826,0.000000,2.967379,1.345659,P1
57.361787,91.451721,-53.465838,0.000000,2.970634,1.347318,P1
57.430668,91.508528,-53.484149,0.000000,2.977163,1.350634,P1
57.471900,91.542810,-53.512478,0.000000,2.980429,1.352292,P1
57.520548,91.589549,-53.509146,0.000000,2.983698,1.353950,P1
57.558993,91.647817,-53.500219,0.000000,2.986968,1.355610,P1
57.610987,91.686634,-53.538963,0.000000,2.993513,1.358947,P1
57.635517,91.739326,-53.588334,0.000000,2.996794,1.360617,P1
57.636525,91.804112,-53.647668,0.000000,3.003371,1.363958,P1
57.618554,91.820039,-53.714499,0.000000,3.006664,1.365628,P1
57.584486,91.824742,-53.787450,0.000000,3.009961,1.367297,P1
57.607646,91.851128,-53.855792,0.000000,3.019863,1.372323,P1
57.626124,91.866864,-53.908779,0.000000,3.023175,1.374005,P1
57.726263,91.934569,-53.918495,0.000000,3.033155,1.379057,P1
57.879602,92.017520,-53.910411,0.000000,3.036492,1.380742,P1
58.006876,92.081485,-53.900048,0.000000,3.043175,1.384111,P1
58.179811,92.160409,-53.876582,0.000000,3.046521,1.385800,P1
58.320226,92.220729,-53.854024,0.000000,3.049870,1.387497,P1
58.431373,92.264478,-53.834013,0.000000,3.056589,1.390895,P1
58.570301,92.325490,-53.825394,0.000000,3.059959,1.392595,P1
58.678827,92.369625,-53.819441,0.000000,3.070113,1.397688,P1
58.830741,92.430307,-53.805322,0.000000,3.081983,1.403652,P1
58.948990,92.475206,-53.793511,0.000000,3.085377,1.405365,P1
59.053980,92.506918,-53.763431,0.000000,3.088783,1.407079,P1
59.185783,92.527811,-53.748931,0.000000,3.095606,1.410511,P1
59.446418,92.691622,-53.766858,0.000000,3.102454,1.413949,P1
59.693478,92.825484,-53.813392,0.000000,3.105883,1.415671,P1
59.888030,92.961477,-53.853882,0.000000,3.109321,1.417394,P1
60.058257,93.098517,-53.938965,0.000000,3.112764,1.419117,P1
60.185288,93.234655,-54.011693,0.000000,3.119651,1.422558,P1
60.259238,93.369361,-54.092427,0.000000,3.123098,1.424278,P1
60.320975,93.502660,-54.138006,0.000000,3.126547,1.426001,P1
60.395753,93.634081,-54.204358,0.000000,3.133457,1.429464,P1
60.444730,93.762814,-54.258257,0.000000,3.140385,1.432931,P1
60.456965,93.859090,-54.320808,0.000000,3.143857,1.434664,P1
60.492636,93.987996,-54.400773,0.000000,3.150817,1.438128,P1
60.550111,94.115290,-54.494287,0.000000,3.154302,1.439863,P1
60.589033,94.239859,-54.569743,0.000000,3.161281,1.443352,P1
60.596467,94.362098,-54.648880,0.000000,3.164779,1.445100,P1
60.648287,94.483477,-54.719421,0.000000,3.167407,1.446411,P1
60.722840,94.603214,-54.804088,0.000000,3.174426,1.449903,P1
60.778646,94.721341,-54.869769,0.000000,3.177939,1.451650,P1
60.872782,94.838503,-54.929313,0.000000,3.184966,1.455155,P1
60.945666,94.924439,-54.973407,0.000000,3.188483,1.456915,P1
61.022234,94.983604,-55.056396,0.000000,3.197312,1.461324,P1
61.095336,95.051190,-55.100268,0.000000,3.200859,1.463089,P1
61.133607,95.096265,-55.151795,0.000000,3.204410,1.464854,P1
61.228959,95.123816,-55.179326,0.000000,3.211530,1.468386,P1
61.356460,95.167586,-55.206331,0.000000,3.215096,1.470155,P1
61.473214,95.195048,-55.204440,0.000000,3.222239,1.473714,P1
61.564307,95.179057,-55.199097,0.000000,3.229415,1.477280,P1
61.615828,95.187222,-55.211312,0.000000,3.233012,1.479062,P1
61.688573,95.187642,-55.249488,0.000000,3.240219,1.482627,P1
61.741598,95.182127,-55.279193,0.000000,3.243828,1.484413,P1
61.761905,95.172107,-55.322196,0.000000,3.247435,1.486208,P1
61.787173,95.159559,-55.335414,0.000000,3.251052,1.488008,P1
61.839514,95.145951,-55.373718,0.000000,3.254672,1.489808,P1
61.877429,95.131135,-55.404414,0.000000,3.261023,1.492958,P1
61.887041,95.115966,-55.448405,0.000000,3.264657,1.494758,P1
61.927277,95.101891,-55.513048,0.000000,3.268295,1.496558,P1
61.955601,95.118560,-55.565083,0.000000,3.271935,1.498359,P1
62.141146,95.254345,-55.705058,0.000000,3.275577,1.500168,P1
62.277040,95.397429,-55.841728,0.000000,3.282866,1.503790,P1
62.406635,95.545725,-56.002974,0.000000,3.286514,1.505610,P1
62.492258,95.665480,-56.154781,0.000000,3.293838,1.509251,P1
62.539286,95.789362,-56.297093,0.000000,3.301185,1.512895,P1
62.570090,95.886510,-56.408709,0.000000,3.304864,1.514716,P1
62.571611,95.959846,-56.514063,0.000000,3.308545,1.516537,P1
62.581471,96.012710,-56.573751,0.000000,3.315917,1.520186,P1
62.583270,96.048533,-56.614270,0.000000,3.319601,1.522020,P1
62.595478,96.069382,-56.621093,0.000000,3.332616,1.528442,P1
62.600431,96.109091,-56.618373,0.000000,3.336345,1.530280,P1
62.638388,96.136170,-56.638772,0.000000,3.340078,1.532117,P1
62.682408,96.182535,-56.629529,0.000000,3.343812,1.533953,P1
62.715971,96.215129,-56.617159,0.000000,3.350352,1.537168,P1
62.740465,96.236532,-56.602474,0.000000,3.354088,1.539014,P1
62.795457,96.249393,-56.616706,0.000000,3.357826,1.540863,P1
62.838476,96.254368,-56.627354,0.000000,3.365310,1.544561,P1
62.870433,96.283660,-56.634257,0.000000,3.369056,1.546409,P1
62.947677,96.305016,-56.647629,0.000000,3.372803,1.548257,P1
63.009258,96.318385,-56.658411,0.000000,3.380304,1.551950,P1
63.111077,96.326561,-56.675531,0.000000,3.384058,1.553800,P1
63.192074,96.359269,-56.689821,0.000000,3.391574,1.557515,P1
63.271040,96.383863,-56.680219,0.000000,3.395340,1.559376,P1
63.331729,96.401224,-56.671022,0.000000,3.399112,1.561236,P1
63.414832,96.412638,-56.693527,0.000000,3.406659,1.564948,P1
63.478703,96.419036,-56.712369,0.000000,3.410431,1.566802,P1
63.509797,96.421149,-56.748487,0.000000,3.414201,1.568656,P1
63.545501,96.419942,-56.759006,0.000000,3.421729,1.572381,P1
63.569402,96.416449,-56.767056,0.000000,3.425495,1.574244,P1
63.621807,96.411948,-56.803036,0.000000,3.429263,1.576106,P1
63.660375,96.435782,-56.833874,0.000000,3.436795,1.579825,P1
63.687550,96.454516,-56.858787,0.000000,3.439619,1.581217,P1
63.705305,96.468587,-56.878721,0.000000,3.443382,1.583072,P1
63.699417,96.477852,-56.915898,0.000000,3.450905,1.586793,P1
63.689972,96.483777,-56.946154,0.000000,3.454674,1.588659,P1
63.678611,96.485467,-56.973254,0.000000,3.469822,1.596140,P1
63.764352,96.486248,-57.105905,0.000000,3.477413,1.599882,P1
63.834653,96.485310,-57.216629,0.000000,3.481209,1.601759,P1
63.890864,96.483068,-57.307048,0.000000,3.485006,1.603638,P1
63.934603,96.479506,-57.379887,0.000000,3.491662,1.606929,P1
63.967394,96.475349,-57.436452,0.000000,3.495471,1.608810,P1
63.990854,96.470839,-57.478969,0.000000,3.499285,1.610692,P1
64.006641,96.465677,-57.510622,0.000000,3.506921,1.614458,P1
64.016080,96.460578,-57.532329,0.000000,3.510740,1.616348,P1
64.041987,96.485997,-57.596482,0.000000,3.514560,1.618237,P1
64.060358,96.536519,-57.647614,0.000000,3.522212,1.622021,P1
64.072795,96.578410,-57.686459,0.000000,3.526046,1.623914,P1
64.118024,96.642852,-57.744803,0.000000,3.529884,1.625810,P1
64.137518,96.695032,-57.810497,0.000000,3.533726,1.627707,P1
64.188880,96.765913,-57.893642,0.000000,3.545282,1.633411,P1
64.245668,96.822811,-57.938833,0.000000,3.549139,1.635315,P1
64.290157,96.896391,-57.972949,0.000000,3.556865,1.639125,P1
64.307087,97.013956,-58.017422,0.000000,3.560732,1.641033,P1
64.355736,97.109098,-58.080367,0.000000,3.564603,1.642941,P1
64.392959,97.213412,-58.129169,0.000000,3.568476,1.644850,P1
64.420845,97.294336,-58.166811,0.000000,3.576231,1.648672,P1
64.456821,97.355488,-58.173488,0.000000,3.580113,1.650584,P1
64.521282,97.429996,-58.204641,0.000000,3.583998,1.652498,P1
64.572219,97.485325,-58.227309,0.000000,3.587886,1.654413,P1
64.627462,97.524047,-58.223445,0.000000,3.595672,1.658246,P1
64.707668,97.579253,-58.247888,0.000000,3.603469,1.662083,P1
64.787293,97.618516,-58.246525,0.000000,3.611276,1.665924,P1
64.881857,97.645150,-58.201849,0.000000,3.615183,1.667846,P1
65.026218,97.692043,-58.150919,0.000000,3.619093,1.669769,P1
65.142314,97.724966,-58.108056,0.000000,3.626921,1.673618,P1
65.233101,97.746156,-58.073104,0.000000,3.634765,1.677474,P1
65.301734,97.757716,-58.045644,0.000000,3.642619,1.681333,P1
65.405547,97.762953,-58.033407,0.000000,3.646550,1.683264,P1
65.484712,97.791980,-58.026085,0.000000,3.654424,1.687130,P1
65.543179,97.811225,-58.024015,0.000000,3.666268,1.692942,P1
65.583945,97.823294,-58.024297,0.000000,3.670221,1.694882,P1
65.610573,97.799533,-58.026458,0.000000,3.674178,1.696823,P1
65.625333,97.775724,-58.030078,0.000000,3.678139,1.698765,P1
65.630880,97.752212,-58.035827,0.000000,3.686074,1.702654,P1
65.613203,97.729919,-58.062757,0.000000,3.690046,1.704600,P1
65.576694,97.709271,-58.107475,0.000000,3.694022,1.706548,P1
65.541557,97.690268,-58.147272,0.000000,3.701987,1.710448,P1
65.492577,97.673309,-58.201733,0.000000,3.705976,1.712401,P1
65.433002,97.657886,-58.269154,0.000000,3.713969,1.716311,P1
65.381575,97.644774,-58.325285,0.000000,3.717971,1.718269,P1
65.338747,97.603293,-58.372122,0.000000,3.725986,1.722187,P1
65.287299,97.568133,-58.430116,0.000000,3.729999,1.724148,P1
65.245234,97.539139,-58.476741,0.000000,3.734017,1.726111,P1
65.195703,97.514964,-58.534946,0.000000,3.742069,1.730042,P1
65.140219,97.495086,-58.602803,0.000000,3.750136,1.733978,P1
65.080024,97.479471,-58.677465,0.000000,3.754175,1.735948,P1
65.032592,97.466977,-58.738489,0.000000,3.764294,1.740879,P1
64.979677,97.487583,-58.806459,0.000000,3.768348,1.742854,P1
64.938934,97.506411,-58.859568,0.000000,3.772406,1.744831,P1
64.892631,97.522865,-58.920375,0.000000,3.776468,1.746809,P1
64.857877,97.536562,-58.968216,0.000000,3.784606,1.750770,P1
64.816786,97.547799,-59.024453,0.000000,3.788682,1.752752,P1
64.786367,97.556933,-59.067351,0.000000,3.792761,1.754735,P1
64.765016,97.564088,-59.098904,0.000000,3.796842,1.756720,P1
64.735168,97.568647,-59.142651,0.000000,3.805016,1.760691,P1
64.713878,97.571703,-59.175436,0.000000,3.809108,1.762679,P1
64.699744,97.573455,-59.199020,0.000000,3.813205,1.764668,P1
64.691452,97.574099,-59.215061,0.000000,3.817305,1.766658,P1
64.687913,97.573303,-59.226145,0.000000,3.825514,1.770640,P1
64.720211,97.572364,-59.191265,0.000000,3.829624,1.772633,P1
64.750339,97.570311,-59.160083,0.000000,3.837859,1.776622,P1
64.793765,97.568143,-59.111513,0.000000,3.841984,1.778619,P1
64.831600,97.565673,-59.069662,0.000000,3.846112,1.780616,P1
64.880101,97.562737,-59.015064,0.000000,3.854381,1.784614,P1
64.958909,97.560334,-58.999842,0.000000,3.858520,1.786614,P1
65.040703,97.558073,-58.968371,0.000000,3.862662,1.788616,P1
65.123564,97.585433,-58.924328,0.000000,3.870957,1.792621,P1
65.190611,97.608188,-58.889464,0.000000,3.875109,1.794625,P1
65.259652,97.626325,-58.843409,0.000000,3.883427,1.798636,P1
65.329811,97.640762,-58.787068,0.000000,3.887593,1.800645,P1
65.384357,97.651611,-58.742992,0.000000,3.891762,1.802653,P1
65.479163,97.689661,-58.720281,0.000000,3.900111,1.806674,P1
65.554129,97.720379,-58.705474,0.000000,3.904292,1.808686,P1
65.627760,97.744422,-58.677223,0.000000,3.910570,1.811708,P1
65.683894,97.762007,-58.658453,0.000000,3.918948,1.815740,P1
65.724871,97.774517,-58.646637,0.000000,3.923141,1.817757,P1
65.753201,97.782193,-58.641670,0.000000,3.931534,1.821791,P1
65.770539,97.816367,-58.641180,0.000000,3.935734,1.823809,P1
65.795925,97.842085,-58.626364,0.000000,3.950447,1.830870,P1
65.850430,97.862011,-58.646811,0.000000,3.954654,1.832888,P1
65.891846,97.876286,-58.667163,0.000000,3.958864,1.834907,P1
65.922020,97.885763,-58.686824,0.000000,3.963076,1.836927,P1
65.942746,97.891252,-58.705383,0.000000,3.967289,1.838947,P1
65.955820,97.892980,-58.723676,0.000000,3.975716,1.842984,P1
65.962663,97.892236,-58.740292,0.000000,3.979927,1.845001,P1
65.964656,97.889619,-58.755193,0.000000,3.984138,1.847015,P1
65.963112,97.885115,-58.769514,0.000000,3.992551,1.851041,P1
65.958939,97.879762,-58.782080,0.000000,3.996753,1.853055,P1
65.953108,97.873385,-58.794125,0.000000,4.005156,1.857075,P1
65.984430,97.866961,-58.835563,0.000000,4.013555,1.861093,P1
66.009535,97.859938,-58.872200,0.000000,4.023011,1.865609,P1
66.028984,97.853225,-58.902873,0.000000,4.027214,1.867615,P1
66.043522,97.846922,-58.928124,0.000000,4.031419,1.869620,P1
66.053892,97.841086,-58.948561,0.000000,4.035625,1.871625,P1
66.060907,97.835217,-58.965917,0.000000,4.044033,1.875644,P1
66.065098,97.829920,-58.979555,0.000000,4.048238,1.877652,P1
66.067057,97.825172,-58.990084,0.000000,4.052446,1.879661,P1
66.067308,97.820935,-58.998075,0.000000,4.056655,1.881668,P1
66.066521,97.816114,-59.006248,0.000000,4.069294,1.887680,P1
66.064831,97.811864,-59.012527,0.000000,4.073510,1.889684,P1
66.154933,97.809618,-59.056603,0.000000,4.077728,1.891695,P1
66.230597,97.807583,-59.093568,0.000000,4.081947,1.893708,P1
66.292328,97.835172,-59.125125,0.000000,4.090397,1.897730,P1
66.341731,97.858371,-59.150700,0.000000,4.094632,1.899743,P1
66.380145,97.877358,-59.171036,0.000000,4.098872,1.901755,P1
66.409089,97.891904,-59.187994,0.000000,4.107357,1.905776,P1
66.429849,97.902979,-59.201023,0.000000,4.111604,1.907786,P1
66.427759,97.910200,-59.232484,0.000000,4.120101,1.911812,P1
66.460678,97.915509,-59.287948,0.000000,4.124351,1.913830,P1
66.485691,97.918596,-59.333657,0.000000,4.128606,1.915845,P1
66.504033,97.919318,-59.371683,0.000000,4.137128,1.919878,P1
66.516664,97.918639,-59.401787,0.000000,4.141398,1.921894,P1
66.524723,97.916347,-59.426166,0.000000,4.149945,1.925923,P1
66.512884,97.913061,-59.465151,0.000000,4.154225,1.927936,P1
66.500697,97.908786,-59.497177,0.000000,4.162793,1.931972,P1
66.505258,97.874584,-59.501480,0.000000,4.167079,1.933997,P1
66.546154,97.844699,-59.534449,0.000000,4.177827,1.939049,P1
66.579757,97.818824,-59.561380,0.000000,4.185362,1.942588,P1
66.606623,97.797167,-59.582264,0.000000,4.189675,1.944609,P1
66.627497,97.779381,-59.598044,0.000000,4.193989,1.946629,P1
66.643277,97.764532,-59.610743,0.000000,4.202626,1.950668,P1
66.654605,97.752795,-59.619882,0.000000,4.206945,1.952688,P1
66.662346,97.743201,-59.627336,0.000000,4.215586,1.956738,P1
66.667057,97.735932,-59.632462,0.000000,4.219910,1.958761,P1
66.707491,97.731200,-59.665758,0.000000,4.224241,1.960786,P1
66.740259,97.727918,-59.693233,0.000000,4.228580,1.962811,P1
66.766245,97.725228,-59.716654,0.000000,4.237267,1.966859,P1
66.786139,97.723451,-59.735382,0.000000,4.241616,1.968881,P1
66.800786,97.722339,-59.750090,0.000000,4.245968,1.970905,P1
66.810527,97.751675,-59.761433,0.000000,4.250322,1.972931,P1
66.800697,97.775920,-59.791722,0.000000,4.259041,1.976993,P1
66.790458,97.796072,-59.816502,0.000000,4.263407,1.979022,P1
66.780450,97.811817,-59.837572,0.000000,4.272151,1.983084,P1
66.770912,97.824075,-59.854287,0.000000,4.276525,1.985116,P1
66.838475,97.833917,-59.928290,0.000000,4.285275,1.989170,P1
66.895275,97.840917,-59.989921,0.000000,4.289648,1.991193,P1
66.941959,97.845470,-60.040211,0.000000,4.294019,1.993213,P1
66.979398,97.847963,-60.080358,0.000000,4.298381,1.995240,P1
67.008711,97.848229,-60.112780,0.000000,4.307116,1.999295,P1
67.030805,97.847215,-60.137443,0.000000,4.311483,2.001322,P1
67.046736,97.845217,-60.155597,0.000000,4.315856,2.003345,P1
67.041389,97.842231,-60.188974,0.000000,4.320228,2.005366,P1
67.072674,97.838341,-60.247144,0.000000,4.333332,2.011410,P1
67.097108,97.834226,-60.294092,0.000000,4.337693,2.013429,P1
67.115561,97.830025,-60.331116,0.000000,4.342060,2.015449,P1
67.129031,97.825315,-60.360697,0.000000,4.350805,2.019492,P1
67.138214,97.820784,-60.382840,0.000000,4.355185,2.021511,P1
67.143897,97.816483,-60.398807,0.000000,4.359567,2.023529,P1
67.146889,97.812043,-60.410625,0.000000,4.367239,2.027058,P1
67.147718,97.807932,-60.418362,0.000000,4.371625,2.029074,P1
67.147063,97.803614,-60.424103,0.000000,4.380403,2.033118,P1
67.199627,97.800034,-60.437847,0.000000,4.389196,2.037164,P1
67.243114,97.796757,-60.448185,0.000000,4.393598,2.039188,P1
67.278367,97.793227,-60.456931,0.000000,4.402416,2.043229,P1
67.306095,97.790018,-60.463354,0.000000,4.406828,2.045247,P1
67.327216,97.787093,-60.467983,0.000000,4.411241,2.047261,P1
67.342756,97.784017,-60.472146,0.000000,4.418970,2.050791,P1
67.392126,97.751833,-60.505154,0.000000,4.423386,2.052816,P1
67.447870,97.724357,-60.512865,0.000000,4.429998,2.055850,P1
67.492512,97.700812,-60.519964,0.000000,4.438833,2.059891,P1
67.527149,97.681451,-60.525527,0.000000,4.443255,2.061907,P1
67.553279,97.665058,-60.531646,0.000000,4.454321,2.066938,P1
67.588235,97.651815,-60.517228,0.000000,4.463178,2.070976,P1
67.598384,97.641297,-60.525477,0.000000,4.467610,2.072995,P1
67.603916,97.632023,-60.535698,0.000000,4.483189,2.080052,P1
67.605572,97.625072,-60.544673,0.000000,4.487640,2.082064,P1
67.604319,97.620029,-60.552556,0.000000,4.492095,2.084074,P1
67.601243,97.615460,-60.561828,0.000000,4.505460,2.090100,P1
67.596739,97.612233,-60.569955,0.000000,4.509916,2.092121,P1
67.620727,97.553048,-60.712108,0.000000,5.030968,2.312224,P1
67.639961,97.503343,-60.832888,0.000000,5.035721,2.314236,P1
67.654985,97.462471,-60.933420,0.000000,5.040472,2.316251,P1
67.666360,97.429619,-61.015317,0.000000,5.045229,2.318268,P1
67.674909,97.403345,-61.081730,0.000000,5.054757,2.322306,P1


==> images/results/Data6positions_static.txt <==
0.889516,-0.282016,1.415935,0.000000,-0.000003,0.000001,P1
1.700210,-1.001568,3.321842,0.000000,-0.000048,0.000002,P1
2.163872,-1.656658,4.721602,0.000000,-0.000057,0.000002,P1
2.370548,-2.070093,5.499957,0.000000,-0.000066,0.000002,P1
2.451630,-2.308061,5.901680,0.000000,-0.000085,0.000002,P1
2.475135,-2.443100,6.102140,0.000000,-0.000096,0.000002,P1
2.470686,-2.518246,6.192273,0.000000,-0.000108,0.000002,P1
2.451180,-2.556784,6.217449,0.000000,-0.000121,0.000002,P1
2.422516,-2.571449,6.201079,0.000000,-0.000148,0.000001,P1
2.387633,-2.569541,6.156034,0.000000,-0.000162,0.000001,P1
2.348233,-2.555558,6.090117,0.000000,-0.000191,0.000001,P1
2.322933,-2.532273,6.030867,0.000000,-0.000191,0.000001,P1
2.292044,-2.502348,5.956101,0.000000,-0.000222,-0.000000,P1
2.257279,-2.467731,5.870426,0.000000,-0.000238,-0.000001,P1
2.220187,-2.430160,5.777982,0.000000,-0.000255,-0.000002,P1
2.182184,-2.391214,5.682537,0.000000,-0.000290,-0.000003,P1
2.144535,-2.352294,5.587436,0.000000,-0.000309,-0.000005,P1
2.108315,-2.314597,5.495536,0.000000,-0.000348,-0.000008,P1
2.074381,-2.279078,5.409113,0.000000,-0.000368,-0.000010,P1
2.043839,-2.276418,5.329856,0.000000,-0.000444,-0.000017,P1
2.016528,-2.272529,5.258833,0.000000,-0.000466,-0.000020,P1
1.992641,-2.267876,5.196601,0.000000,-0.000512,-0.000026,P1
1.971717,-2.232844,5.143250,0.000000,-0.000537,-0.000029,P1
1.954689,-2.232290,5.098520,0.000000,-0.000562,-0.000033,P1
1.940295,-2.201645,5.061891,0.000000,-0.000612,-0.000040,P1
1.928817,-2.175542,5.032655,0.000000,-0.000637,-0.000044,P1
1.919935,-2.153800,5.010007,0.000000,-0.000662,-0.000047,P1
1.913311,-2.136114,4.993103,0.000000,-0.000712,-0.000054,P1
1.908610,-2.122107,4.981085,0.000000,-0.000732,-0.000057,P1
1.905509,-2.111353,4.973140,0.000000,-0.000758,-0.000061,P1
1.903709,-2.103416,4.968509,0.000000,-0.000785,-0.000065,P1
1.902939,-2.097863,4.966504,0.000000,-0.000812,-0.000070,P1
1.902957,-2.094284,4.966525,0.000000,-0.000865,-0.000078,P1
1.903558,-2.092300,4.968035,0.000000,-0.000892,-0.000082,P1
1.904564,-2.091570,4.970596,0.000000,-0.000948,-0.000092,P1
1.905832,-2.091795,4.973831,0.000000,-0.000976,-0.000096,P1
1.907244,-2.092717,4.977439,0.000000,-0.001004,-0.000101,P1
1.908704,-2.094114,4.981202,0.000000,-0.001091,-0.000116,P1
1.932139,-2.095455,4.934443,0.000000,-0.001122,-0.000122,P1
1.952146,-2.097007,4.895221,0.000000,-0.001153,-0.000128,P1
1.968849,-2.098652,4.863084,0.000000,-0.001221,-0.000142,P1
1.982471,-2.100304,4.837410,0.000000,-0.001255,-0.000150,P1
1.993293,-2.101897,4.817497,0.000000,-0.001291,-0.000158,P1
2.001627,-2.103383,4.802617,0.000000,-0.001364,-0.000176,P1
2.007806,-2.104734,4.792020,0.000000,-0.001403,-0.000185,P1
2.012155,-2.105932,4.784995,0.000000,-0.001442,-0.000196,P1
2.014984,-2.106972,4.780882,0.000000,-0.001483,-0.000206,P1
2.016582,-2.107853,4.779078,0.000000,-0.001524,-0.000218,P1
2.017204,-2.108580,4.779063,0.000000,-0.001610,-0.000242,P1
2.006325,-2.079340,4.688773,0.000000,-0.001697,-0.000267,P1
1.996545,-2.054528,4.613392,0.000000,-0.001741,-0.000280,P1
1.987949,-2.033936,4.551936,0.000000,-0.001831,-0.000308,P1
1.980559,-2.017257,4.503120,0.000000,-0.001878,-0.000322,P1
1.974334,-2.004096,4.465553,0.000000,-0.002060,-0.000379,P1
1.969217,-1.994048,4.437711,0.000000,-0.002109,-0.000395,P1
1.965113,-1.986685,4.418126,0.000000,-0.002160,-0.000411,P1
1.961916,-1.981589,4.405395,0.000000,-0.002211,-0.000428,P1
1.959510,-1.978361,4.398217,0.000000,-0.002263,-0.000444,P1
1.957781,-1.976637,4.395419,0.000000,-0.002315,-0.000461,P1
1.956612,-1.976085,4.395980,0.000000,-0.002420,-0.000495,P1
1.917778,-1.977035,4.428923,0.000000,-0.002529,-0.000530,P1
1.885131,-1.978531,4.459006,0.000000,-0.002640,-0.000565,P1
1.858310,-1.980375,4.485811,0.000000,-0.002696,-0.000583,P1
1.836825,-1.982405,4.509165,0.000000,-0.002753,-0.000602,P1
1.771695,-1.985249,4.467489,0.000000,0.000000,-0.000728,P1
1.718121,-1.987940,4.431914,0.000000,-0.003243,-0.000745,P1
1.675141,-1.990413,4.402223,0.000000,-0.003342,-0.000767,P1
1.641636,-1.992627,4.378033,0.000000,-0.003470,-0.000796,P1
1.616419,-1.994568,4.358822,0.000000,-0.003532,-0.000809,P1
1.598291,-1.996229,4.344046,0.000000,-0.003654,-0.000832,P1
1.586098,-1.997622,4.333101,0.000000,-0.003713,-0.000843,P1
1.578758,-1.998760,4.325427,0.000000,-0.003834,-0.000865,P1
1.575286,-1.999668,4.320451,0.000000,-0.003898,-0.000876,P1
1.558673,-2.000632,4.297104,0.000000,-0.003963,-0.000888,P1
1.546750,-2.001377,4.278622,0.000000,-0.004029,-0.000900,P1
1.538264,-1.971936,4.264465,0.000000,-0.004162,-0.000926,P1
1.533058,-1.946913,4.254035,0.000000,-0.004231,-0.000940,P1
1.530475,-1.926114,4.246762,0.000000,-0.004300,-0.000954,P1
1.529929,-1.909234,4.242104,0.000000,-0.004376,-0.000966,P1
1.530910,-1.895896,4.239581,0.000000,-0.004530,-0.000987,P1
1.571104,-1.885071,4.208793,0.000000,-0.004586,-0.000995,P1
1.606204,-1.877045,4.183836,0.000000,-0.004658,-0.001004,P1
1.636196,-1.871392,4.164165,0.000000,-0.004796,-0.001022,P1
1.661260,-1.867711,4.149141,0.000000,-0.004864,-0.001031,P1
1.681722,-1.865627,4.138130,0.000000,-0.004932,-0.001043,P1
1.698003,-1.864800,4.130528,0.000000,-0.005072,-0.001061,P1
1.694436,-1.865198,4.105164,0.000000,-0.005146,-0.001065,P1
1.690105,-1.866262,4.085193,0.000000,-0.005217,-0.001072,P1
1.685375,-1.867777,4.069976,0.000000,-0.005287,-0.001077,P1
1.680535,-1.869566,4.058873,0.000000,-0.005417,-0.001085,P1
1.675803,-1.871487,4.051248,0.000000,-0.005567,-0.001096,P1
1.671328,-1.873434,4.046464,0.000000,-0.005624,-0.001102,P1
1.667216,-1.875324,4.043967,0.000000,-0.005681,-0.001106,P1
1.663530,-1.877102,4.043257,0.000000,-0.005742,-0.001103,P1
1.660306,-1.878731,4.043911,0.000000,-0.005859,-0.001092,P1
1.657545,-1.880185,4.045537,0.000000,-0.005916,-0.001088,P1
1.639103,-1.881717,4.027258,0.000000,-0.005967,-0.001083,P1
1.623546,-1.883024,4.012517,0.000000,-0.006017,-0.001078,P1
1.610728,-1.884116,4.000970,0.000000,-0.006109,-0.001069,P1
1.600420,-1.885007,3.992215,0.000000,-0.006152,-0.001064,P1
1.592372,-1.885719,3.985874,0.000000,-0.006240,-0.001042,P1
1.586297,-1.886271,3.981549,0.000000,-0.006279,-0.001027,P1
1.581914,-1.886685,3.978881,0.000000,-0.006313,-0.001012,P1
1.578963,-1.886992,3.977547,0.000000,-0.006376,-0.000954,P1
1.577173,-1.887200,3.977239,0.000000,-0.006386,-0.000933,P1
1.576311,-1.887329,3.977700,0.000000,-0.006391,-0.000911,P1
1.560044,-1.887664,3.958148,0.000000,-0.006388,-0.000863,P1
1.546776,-1.887913,3.942101,0.000000,-0.006385,-0.000828,P1
1.536236,-1.888090,3.929260,0.000000,-0.006375,-0.000796,P1
1.528117,-1.888208,3.919277,0.000000,-0.006362,-0.000762,P1
1.522106,-1.888290,3.911783,0.000000,-0.006321,-0.000688,P1
1.221719,-1.083165,3.231601,0.000000,-0.006294,-0.000649,P1
0.951427,-0.371251,2.635691,0.000000,-0.006265,-0.000602,P1
0.717182,0.248903,2.050857,0.000000,-0.006193,-0.000505,P1
0.527247,0.782003,1.574819,0.000000,-0.006153,-0.000456,P1
0.399272,1.235062,1.146943,0.000000,-0.006057,-0.000353,P1
0.291421,1.705507,0.722551,0.000000,-0.006002,-0.000302,P1
0.212514,2.098523,0.395170,0.000000,-0.005945,-0.000252,P1
0.196073,2.424266,0.122108,0.000000,-0.005885,-0.000200,P1
0.193829,2.691664,-0.074838,0.000000,-0.005754,-0.000092,P1
0.174255,2.999607,-0.320203,0.000000,-0.005453,0.000144,P1
0.240594,3.464928,-0.789705,0.000000,-0.005371,0.000206,P1
0.288282,3.852606,-1.176961,0.000000,-0.005188,0.000335,P1
0.372164,4.173294,-1.500947,0.000000,-0.005092,0.000400,P1
0.431324,4.405805,-1.760794,0.000000,-0.004992,0.000464,P1
0.461720,4.564110,-1.895266,0.000000,-0.004890,0.000529,P1
0.488960,4.631810,-1.975046,0.000000,-0.004682,0.000667,P1
0.550037,4.686182,-2.041262,0.000000,-0.004577,0.000743,P1
0.714907,4.764154,-2.160515,0.000000,0.000000,0.000000,P1
0.821233,4.803468,-2.277804,0.000000,0.000974,0.001577,P1
0.875483,4.812639,-2.395194,0.000000,0.001214,0.001613,P1
0.835500,4.828064,-2.576399,0.000000,0.003423,0.002624,P1
0.845101,4.824036,-2.647970,0.000000,0.003628,0.002718,P1
0.887803,4.805738,-2.718347,0.000000,0.003838,0.002812,P1
0.936927,4.777316,-2.739109,0.000000,0.004211,0.002975,P1
0.959017,4.742037,-2.760496,0.000000,0.004427,0.003069,P1
0.957919,4.703004,-2.784555,0.000000,0.004641,0.003169,P1
0.953977,4.632928,-2.792133,0.000000,0.004858,0.003267,P1
0.963311,4.598418,-2.766751,0.000000,0.005288,0.003461,P1
0.952619,4.565460,-2.756056,0.000000,0.005502,0.003557,P1
0.914748,4.534580,-2.851931,0.000000,0.008308,0.004138,P1
0.935160,4.507785,-2.935944,0.000000,0.008464,0.004175,P1
0.935430,4.484024,-3.020553,0.000000,0.008620,0.004212,P1
1.041615,4.555360,-3.103578,0.000000,0.008948,0.004287,P1
1.130635,4.615955,-3.166292,0.000000,0.009273,0.004363,P1
1.240702,4.726883,-3.241525,0.000000,0.009607,0.004435,P1
1.329909,4.849030,-3.297609,0.000000,0.009942,0.004500,P1
1.438324,4.979796,-3.367322,0.000000,0.010270,0.004562,P1
1.470886,5.054918,-3.409556,0.000000,0.010584,0.004639,P1
1.513059,5.172727,-3.488301,0.000000,0.010741,0.004677,P1
1.542284,5.296055,-3.547982,0.000000,0.011064,0.004750,P1
1.560758,5.423137,-3.591256,0.000000,0.011222,0.004783,P1
1.554368,5.552250,-3.641357,0.000000,0.011534,0.004838,P1
1.543552,5.682540,-3.677007,0.000000,0.011690,0.004865,P1
1.551793,5.813446,-3.751139,0.000000,0.011999,0.004931,P1
1.554971,5.943888,-3.807762,0.000000,0.012155,0.004972,P1
1.554697,6.043390,-3.849284,0.000000,0.012315,0.005012,P1
1.535266,6.145943,-3.898622,0.000000,0.012476,0.005053,P1
1.516589,6.221439,-3.934352,0.000000,0.012813,0.005133,P1
1.483064,6.273793,-3.979188,0.000000,0.012984,0.005172,P1
1.437474,6.306991,-4.032104,0.000000,0.013334,0.005252,P1
1.419998,6.355337,-4.121863,0.000000,0.013506,0.005303,P1
1.421263,6.417384,-4.171766,0.000000,0.013637,0.005343,P1
1.444473,6.491690,-4.258392,0.000000,0.013996,0.005451,P1
1.479823,6.606565,-4.305167,0.000000,0.014185,0.005505,P1
1.493233,6.725335,-4.358815,0.000000,0.014375,0.005558,P1
1.504086,6.817043,-4.397998,0.000000,0.014766,0.005667,P1
1.549792,6.945845,-4.454874,0.000000,0.014961,0.005727,P1
1.587797,7.045403,-4.497123,0.000000,0.015156,0.005795,P1
1.704186,7.180897,-4.495241,0.000000,0.015567,0.005933,P1
1.800554,7.315375,-4.487893,0.000000,0.015781,0.006004,P1
1.894492,7.448606,-4.456223,0.000000,0.015944,0.006057,P1
2.039562,7.581100,-4.414218,0.000000,0.016383,0.006195,P1
2.124951,7.680894,-4.416830,0.000000,0.016604,0.006265,P1
2.228117,7.783726,-4.447208,0.000000,0.017045,0.006427,P1
2.329862,7.889104,-4.521849,0.000000,0.017272,0.006509,P1
2.392171,7.966164,-4.603833,0.000000,0.017502,0.006591,P1
2.522251,8.080928,-4.638857,0.000000,0.017967,0.006749,P1
2.629808,8.196877,-4.735937,0.000000,0.018194,0.006825,P1
2.749639,8.314169,-4.844515,0.000000,0.018643,0.006975,P1
2.879472,8.432458,-4.961770,0.000000,0.018860,0.007057,P1
2.962981,8.550558,-5.075981,0.000000,0.019084,0.007137,P1
3.093621,8.639758,-5.154821,0.000000,0.019308,0.007218,P1
3.215511,8.733532,-5.264609,0.000000,0.019769,0.007382,P1
3.610536,9.766075,-5.965044,0.000000,0.020002,0.007462,P1
3.966266,10.629887,-6.509145,0.000000,0.020470,0.007625,P1
4.251787,11.335434,-6.951889,0.000000,0.020705,0.007707,P1
4.512596,11.897575,-7.332674,0.000000,0.020942,0.007791,P1
4.712598,12.331630,-7.627612,0.000000,0.021417,0.007959,P1
4.843875,12.654146,-7.868321,0.000000,0.021656,0.008044,P1
4.933094,12.882084,-8.042223,0.000000,0.022015,0.008174,P1
4.990024,13.028061,-8.165295,0.000000,0.042213,0.021068,P1
5.218988,13.173957,-8.299639,0.000000,0.042453,0.021219,P1
5.411402,13.290436,-8.367228,0.000000,0.043051,0.021596,P1
5.556532,13.324960,-8.400375,0.000000,0.043288,0.021752,P1
5.698386,13.353801,-8.436734,0.000000,0.043524,0.021912,P1
5.816428,13.351446,-8.428063,0.000000,0.044004,0.022226,P1
5.898566,13.325942,-8.403956,0.000000,0.044244,0.022383,P1
6.005310,13.285152,-8.378803,0.000000,0.044726,0.022698,P1
6.079832,13.233919,-8.345820,0.000000,0.044969,0.022855,P1
6.143851,13.177156,-8.287832,0.000000,0.045452,0.023164,P1
6.199518,13.148549,-8.210534,0.000000,0.045691,0.023317,P1
6.303949,13.117125,-8.128343,0.000000,0.046149,0.023637,P1
6.380332,13.083887,-8.055211,0.000000,0.046378,0.023795,P1
6.449198,13.050841,-7.971029,0.000000,0.046608,0.023954,P1
6.512263,13.019208,-7.878952,0.000000,0.047014,0.024233,P1
6.570977,12.989894,-7.781529,0.000000,0.047246,0.024391,P1
6.626598,12.963452,-7.680886,0.000000,0.047478,0.024548,P1
6.680173,12.940180,-7.578719,0.000000,0.047711,0.024705,P1
6.716455,12.919873,-7.496957,0.000000,0.048168,0.025025,P1
6.754192,12.932817,-7.412806,0.000000,0.048395,0.025191,P1
6.778282,12.943910,-7.347826,0.000000,0.049211,0.025755,P1
6.791309,12.953293,-7.299383,0.000000,0.049448,0.025918,P1
6.811825,12.961265,-7.244529,0.000000,0.049928,0.026243,P1
6.823299,12.967706,-7.204525,0.000000,0.050107,0.026364,P1
6.843820,12.972973,-7.156551,0.000000,0.050582,0.026685,P1
6.856459,12.976976,-7.122025,0.000000,0.050811,0.026851,P1
6.916562,13.010753,-7.108124,0.000000,0.051040,0.027020,P1
6.979717,13.039108,-7.081521,0.000000,0.051502,0.027353,P1
7.028921,13.062174,-7.064054,0.000000,0.051737,0.027522,P1
7.065935,13.080442,-7.054015,0.000000,0.051972,0.027688,P1
7.108717,13.094633,-7.029418,0.000000,0.052673,0.028180,P1
7.140311,13.105112,-7.012456,0.000000,0.052905,0.028343,P1
7.162431,13.112439,-7.001793,0.000000,0.053136,0.028507,P1
7.176740,13.117104,-6.996261,0.000000,0.053592,0.028846,P1
7.083727,13.927755,-7.656762,0.000000,0.054998,0.029898,P1
7.000691,14.643268,-8.219214,0.000000,0.055485,0.030260,P1
6.928609,15.235460,-8.687581,0.000000,0.055735,0.030443,P1
6.850819,15.743449,-9.089118,0.000000,0.056360,0.030899,P1
6.785455,16.174406,-9.408248,0.000000,0.056611,0.031081,P1
6.715585,16.536040,-9.674811,0.000000,0.056862,0.031261,P1
6.626985,16.806683,-9.915895,0.000000,0.057114,0.031442,P1
6.570667,17.060343,-10.073330,0.000000,0.057603,0.031822,P1
6.618815,17.301838,-10.219693,0.000000,0.057847,0.032014,P1
6.718086,17.503489,-10.328118,0.000000,0.058087,0.032212,P1
6.805503,17.641515,-10.396511,0.000000,0.058822,0.032819,P1
6.848037,17.756736,-10.473794,0.000000,0.059321,0.033225,P1
7.001499,17.977489,-10.680347,0.000000,0.059573,0.033429,P1
7.114394,18.137876,-10.857871,0.000000,0.059827,0.033633,P1
7.260546,18.278541,-10.999028,0.000000,0.060345,0.034040,P1
7.401271,18.403287,-11.150348,0.000000,0.060603,0.034243,P1
7.583654,18.546709,-11.249109,0.000000,0.060862,0.034450,P1
7.746270,18.676471,-11.294325,0.000000,0.061383,0.034862,P1
7.895203,18.855719,-11.366221,0.000000,0.061645,0.035068,P1
8.085245,19.107506,-11.473802,0.000000,0.069370,0.040138,P1
8.234829,19.300905,-11.550916,0.000000,0.069630,0.040315,P1
8.347812,19.503703,-11.602595,0.000000,0.069976,0.040553,P1
8.498699,19.775521,-11.622402,0.000000,0.070675,0.041022,P1
8.629047,20.014875,-11.606835,0.000000,0.071026,0.041257,P1
8.725386,20.225227,-11.583288,0.000000,0.071372,0.041500,P1
8.904773,20.562280,-11.644519,0.000000,0.071717,0.041746,P1
9.097325,20.855693,-11.698921,0.000000,0.072400,0.042259,P1
9.246333,21.079313,-11.738145,0.000000,0.072744,0.042515,P1
9.356966,21.272765,-11.764663,0.000000,0.073086,0.042772,P1
9.419303,21.410582,-11.801441,0.000000,0.073776,0.043281,P1
9.392307,21.531220,-11.909027,0.000000,0.074119,0.043538,P1
9.323553,21.609312,-12.035767,0.000000,0.000000,0.000000,P1
9.243387,21.683101,-12.228504,0.000000,0.075502,0.044568,P1
9.150429,21.755144,-12.405051,0.000000,0.076528,0.045319,P1
9.017356,21.797088,-12.606859,0.000000,0.076868,0.045567,P1
8.884916,21.815585,-12.787532,0.000000,0.077209,0.045817,P1
8.755661,21.816001,-12.948687,0.000000,0.077549,0.046074,P1
8.631358,21.802999,-13.092269,0.000000,0.077900,0.046332,P1
8.528779,21.810721,-13.199920,0.000000,0.078595,0.046845,P1
8.484725,21.808508,-13.306792,0.000000,0.079116,0.047223,P1
8.527315,21.978185,-13.445606,0.000000,0.088394,0.053324,P1
8.607080,22.115707,-13.579560,0.000000,0.088643,0.053485,P1
8.678263,22.253609,-13.679329,0.000000,0.089140,0.053804,P1
8.740768,22.360939,-13.749967,0.000000,0.089382,0.053969,P1
8.793979,22.471545,-13.796380,0.000000,0.089624,0.054138,P1
8.838724,22.554690,-13.823192,0.000000,0.090116,0.054471,P1
8.875480,22.614386,-13.834449,0.000000,0.090369,0.054639,P1
8.942563,22.685068,-13.863714,0.000000,0.090624,0.054807,P1
8.997372,22.735036,-13.879647,0.000000,0.090880,0.054974,P1
9.040070,22.827714,-13.885199,0.000000,0.091399,0.055307,P1
9.111143,22.897822,-13.912807,0.000000,0.091920,0.055642,P1
9.167908,22.948066,-13.930080,0.000000,0.092178,0.055817,P1
9.212441,22.951663,-13.939136,0.000000,0.092708,0.056170,P1
9.283915,22.946894,-13.971644,0.000000,0.092977,0.056348,P1
9.340057,22.935550,-13.994792,0.000000,0.093531,0.056705,P1
9.420333,22.950426,-14.040005,0.000000,0.093810,0.056883,P1
9.521374,22.958602,-14.104188,0.000000,0.094091,0.057061,P1
9.601415,22.960877,-14.154555,0.000000,0.094925,0.057638,P1
9.663311,22.928792,-14.192669,0.000000,0.095207,0.057833,P1
9.747140,22.898750,-14.250196,0.000000,0.095491,0.058030,P1
9.811467,22.870786,-14.294422,0.000000,0.096074,0.058426,P1
9.858896,22.845467,-14.327071,0.000000,0.096370,0.058624,P1
9.892024,22.823069,-14.349925,0.000000,0.096667,0.058822,P1
9.951446,22.804298,-14.394597,0.000000,0.096966,0.059020,P1
9.995528,22.788340,-14.428238,0.000000,0.097564,0.059426,P1
10.027048,22.745117,-14.452383,0.000000,0.097864,0.059635,P1
10.047666,22.708989,-14.468600,0.000000,0.098170,0.059844,P1
10.097569,22.680099,-14.508267,0.000000,0.098478,0.060056,P1
10.134664,22.657144,-14.538206,0.000000,0.098713,0.060216,P1
10.160950,22.639324,-14.560005,0.000000,0.099669,0.060855,P1
10.178190,22.626069,-14.574826,0.000000,0.099992,0.061069,P1
10.226247,22.617245,-14.613936,0.000000,0.100632,0.061510,P1
10.262195,22.641537,-14.643908,0.000000,0.100956,0.061733,P1
10.326369,22.664371,-14.695930,0.000000,0.101361,0.062012,P1
10.376444,22.684670,-14.736801,0.000000,0.102016,0.062456,P1
10.430286,22.702618,-14.747246,0.000000,0.102346,0.062677,P1
10.471166,22.717794,-14.752538,0.000000,0.103344,0.063339,P1
10.500842,22.730426,-14.753685,0.000000,0.103672,0.063567,P1
10.575362,22.741564,-14.761095,0.000000,0.104002,0.063799,P1
10.633420,22.780341,-14.764967,0.000000,0.104670,0.064261,P1
11.047543,23.418477,-14.831518,0.000000,0.105008,0.064494,P1
11.392668,23.987871,-14.886041,0.000000,0.105686,0.064962,P1
11.673942,24.459080,-14.929501,0.000000,0.105941,0.065138,P1
11.826419,24.868420,-14.974443,0.000000,0.106621,0.065610,P1
11.937837,25.221755,-15.009133,0.000000,0.106962,0.065848,P1
11.957901,25.583621,-14.791894,0.000000,0.107302,0.066085,P1
11.975195,25.831998,-14.583909,0.000000,0.108584,0.066982,P1
11.991658,26.012755,-14.387535,0.000000,0.108929,0.067223,P1
11.992694,26.166280,-14.224972,0.000000,0.109797,0.067834,P1
12.020789,26.268897,-14.123449,0.000000,0.110152,0.068081,P1
12.050970,26.359618,-14.024945,0.000000,0.110869,0.068577,P1
12.106281,26.412925,-13.979846,0.000000,0.111232,0.068827,P1
12.177296,26.466524,-13.909304,0.000000,0.111596,0.069078,P1
12.267767,26.522786,-13.887780,0.000000,0.112322,0.069580,P1
12.336998,26.552791,-13.877705,0.000000,0.112685,0.069832,P1
12.404066,26.562434,-13.856022,0.000000,0.113409,0.070336,P1
12.469344,26.556685,-13.823602,0.000000,0.114133,0.070841,P1
12.571256,26.540490,-13.811324,0.000000,0.114493,0.071095,P1
12.666173,26.516703,-13.785868,0.000000,0.114853,0.071348,P1
12.792340,26.518794,-13.778658,0.000000,0.115572,0.071853,P1
12.906977,26.513898,-13.756594,0.000000,0.115931,0.072105,P1
12.994987,26.503730,-13.742051,0.000000,0.116646,0.072611,P1
13.059913,26.490105,-13.733555,0.000000,0.117002,0.072867,P1
13.105299,26.474439,-13.729867,0.000000,0.117357,0.073122,P1
13.172640,26.458477,-13.759803,0.000000,0.117715,0.073377,P1
13.221100,26.442373,-13.787921,0.000000,0.118074,0.073634,P1
13.254296,26.396713,-13.813726,0.000000,0.118802,0.074149,P1
13.274491,26.356606,-13.836764,0.000000,0.119165,0.074406,P1
13.284315,26.322131,-13.856886,0.000000,0.119529,0.074663,P1
13.286161,26.293066,-13.874189,0.000000,0.120257,0.075177,P1
13.282006,26.269159,-13.888679,0.000000,0.120619,0.075437,P1
13.311762,26.250519,-13.930561,0.000000,0.121348,0.075967,P1
13.332869,26.236007,-13.965482,0.000000,0.121719,0.076233,P1
13.346781,26.225092,-13.993936,0.000000,0.122093,0.076502,P1
13.338771,26.216910,-14.037194,0.000000,0.122854,0.077041,P1
13.328598,26.211334,-14.072119,0.000000,0.123237,0.077310,P1
13.317274,26.207818,-14.099660,0.000000,0.124004,0.077848,P1
13.522629,26.929427,-14.300229,0.000000,0.124774,0.078386,P1
13.726774,27.572319,-14.426694,0.000000,0.125545,0.078920,P1
13.926333,28.166885,-14.487444,0.000000,0.125929,0.079185,P1
14.088197,28.651219,-14.532505,0.000000,0.126696,0.079713,P1
14.253602,29.066167,-14.594093,0.000000,0.127072,0.079984,P1
14.366676,29.417351,-14.660821,0.000000,0.128381,0.080934,P1
14.504110,29.743582,-14.720408,0.000000,0.128757,0.081203,P1
14.592780,29.986520,-14.785219,0.000000,0.129877,0.082008,P1
14.655705,30.158930,-14.833709,0.000000,0.130252,0.082275,P1
14.697250,30.272534,-14.868390,0.000000,0.130996,0.082816,P1
14.828425,30.430116,-14.910185,0.000000,0.131370,0.083089,P1
14.928975,30.565865,-14.939680,0.000000,0.131744,0.083361,P1
15.074669,30.654278,-14.949872,0.000000,0.140172,0.089535,P1
15.225497,30.705272,-14.983113,0.000000,0.140569,0.089824,P1
15.341808,30.726129,-15.006599,0.000000,0.140966,0.090115,P1
15.428159,30.723912,-15.021991,0.000000,0.141365,0.090406,P1
15.490100,30.702854,-15.033405,0.000000,0.151616,0.097859,P1
15.552750,30.670626,-15.089744,0.000000,0.152034,0.098163,P1
15.610894,30.631333,-15.113502,0.000000,0.152453,0.098468,P1
15.650079,30.587317,-15.130969,0.000000,0.157216,0.101752,P1
15.673450,30.542158,-15.142170,0.000000,0.157651,0.102054,P1
15.722857,30.468505,-15.178246,0.000000,0.158085,0.102356,P1
15.756700,30.401618,-15.205896,0.000000,0.158851,0.102887,P1
15.777726,30.342339,-15.226203,0.000000,0.159291,0.103190,P1
15.788484,30.290946,-15.240322,0.000000,0.159734,0.103495,P1
15.861705,30.248320,-15.238380,0.000000,0.161086,0.104419,P1
15.918161,30.212961,-15.234023,0.000000,0.161541,0.104725,P1
15.960069,30.184317,-15.228065,0.000000,0.161994,0.105030,P1
16.081557,30.193132,-15.260566,0.000000,0.162901,0.105641,P1
16.178753,30.202475,-15.286642,0.000000,0.163353,0.105944,P1
16.285566,30.272343,-15.265865,0.000000,0.163803,0.106249,P1
16.368280,30.362443,-15.246617,0.000000,0.165197,0.107173,P1
16.451912,30.468837,-15.279649,0.000000,0.166127,0.107786,P1
16.553765,30.857972,-15.407845,0.000000,0.166592,0.108092,P1
16.669509,31.215015,-15.545462,0.000000,0.167932,0.109043,P1
16.758894,31.508673,-15.659017,0.000000,0.168267,0.109279,P1
16.825389,31.744195,-15.750476,0.000000,0.168708,0.109590,P1
16.808944,32.226593,-15.975510,0.000000,0.169575,0.110204,P1
16.785049,32.677849,-16.159737,0.000000,0.170001,0.110510,P1
16.724699,33.066972,-16.347990,0.000000,0.170849,0.111130,P1
16.689149,33.400515,-16.547309,0.000000,0.171281,0.111440,P1
16.654492,33.684215,-16.704189,0.000000,0.172039,0.111986,P1
16.589472,33.924124,-16.864757,0.000000,0.172475,0.112299,P1
16.477225,34.156443,-16.977434,0.000000,0.172802,0.112533,P1
16.342433,34.383149,-17.028511,0.000000,0.173238,0.112845,P1
16.131801,34.604683,-17.181138,0.000000,0.174110,0.113467,P1
15.956156,34.794022,-17.297716,0.000000,0.174972,0.114103,P1
15.996841,34.929668,-17.228092,0.000000,0.175839,0.114737,P1
16.125409,35.049359,-17.124076,0.000000,0.176275,0.115055,P1
16.246440,35.125970,-17.096805,0.000000,0.176713,0.115373,P1
16.319556,35.197109,-17.107931,0.000000,0.177591,0.116007,P1
16.398016,35.266647,-17.091276,0.000000,0.178032,0.116323,P1
16.518325,35.307394,-17.081651,0.000000,0.178472,0.116641,P1
16.650966,35.324982,-17.028619,0.000000,0.179350,0.117290,P1
16.776682,35.294672,-16.959995,0.000000,0.179795,0.117616,P1
16.932585,35.256284,-16.909521,0.000000,0.180691,0.118273,P1
17.074684,35.212849,-16.845945,0.000000,0.181812,0.119089,P1
17.257699,35.168371,-16.781335,0.000000,0.182259,0.119414,P1
17.404451,35.093685,-16.728251,0.000000,0.183596,0.120393,P1
17.533938,35.055519,-16.664977,0.000000,0.184038,0.120727,P1
17.686683,35.020728,-16.623699,0.000000,0.185167,0.121564,P1
17.772146,34.988593,-16.633264,0.000000,0.185627,0.121901,P1
17.870275,34.960706,-16.674880,0.000000,0.186092,0.122238,P1
17.925833,34.906235,-16.733632,0.000000,0.186561,0.122574,P1
17.960727,34.889915,-16.785389,0.000000,0.187504,0.123253,P1
17.963751,34.846629,-16.850463,0.000000,0.187975,0.123599,P1
17.994640,34.811407,-16.935395,0.000000,0.188919,0.124291,P1
18.012374,34.783031,-17.006126,0.000000,0.189392,0.124638,P1
18.073971,34.761669,-17.073025,0.000000,0.189868,0.124984,P1
18.119365,34.745478,-17.126653,0.000000,0.190703,0.125590,P1
18.832482,36.034768,-17.686322,0.000000,0.191178,0.125934,P1
19.484425,37.130002,-18.165850,0.000000,0.191651,0.126277,P1
20.020342,38.009047,-18.559788,0.000000,0.192120,0.126619,P1
20.503365,38.750964,-18.884858,0.000000,0.193042,0.127300,P1
20.921031,39.337339,-19.168532,0.000000,0.193953,0.127981,P1
21.279503,39.816340,-19.415161,0.000000,0.194860,0.128661,P1
21.548326,40.171597,-19.599315,0.000000,0.195199,0.128914,P1
21.730443,40.421420,-19.822121,0.000000,0.196548,0.129928,P1
21.850274,40.583905,-19.986775,0.000000,0.197660,0.130792,P1
21.935566,40.675996,-20.081454,0.000000,0.198108,0.131138,P1
21.978361,40.712224,-20.138477,0.000000,0.198997,0.131828,P1
22.026211,40.706479,-20.195330,0.000000,0.199439,0.132171,P1
22.059575,40.669673,-20.203807,0.000000,0.199878,0.132512,P1
22.051074,40.610841,-20.214342,0.000000,0.200315,0.132851,P1
22.041420,40.568397,-20.187994,0.000000,0.201078,0.133447,P1
22.017918,40.513928,-20.152897,0.000000,0.201512,0.133794,P1
22.023268,40.453183,-20.142737,0.000000,0.202388,0.134489,P1
22.033307,40.389936,-20.105226,0.000000,0.202826,0.134836,P1
22.032671,40.327036,-20.066509,0.000000,0.203264,0.135181,P1
22.024184,40.266797,-20.028405,0.000000,0.203698,0.135524,P1
22.026412,40.211000,-19.971786,0.000000,0.204562,0.136204,P1
22.038807,40.160729,-19.900565,0.000000,0.204994,0.136544,P1
22.044485,40.116234,-19.838846,0.000000,0.205423,0.136890,P1
22.044554,40.107605,-19.786649,0.000000,0.206281,0.137581,P1
22.040854,40.100281,-19.743411,0.000000,0.206711,0.137927,P1
22.088775,40.095070,-19.717829,0.000000,0.207146,0.138275,P1
22.110630,40.090504,-19.718981,0.000000,0.208017,0.138968,P1
22.142248,40.087138,-19.701658,0.000000,0.208452,0.139313,P1
22.166110,40.084553,-19.688908,0.000000,0.208890,0.139658,P1
22.183380,40.082537,-19.680158,0.000000,0.209762,0.140359,P1
22.195085,40.081083,-19.674618,0.000000,0.210201,0.140712,P1
22.217881,40.110338,-19.651119,0.000000,0.210644,0.141068,P1
22.234660,40.135335,-19.632814,0.000000,0.211094,0.141425,P1
22.229776,40.185872,-19.639718,0.000000,0.211891,0.142049,P1
22.222744,40.258010,-19.647383,0.000000,0.212353,0.142406,P1
22.198199,40.347468,-19.675895,0.000000,0.212818,0.142764,P1
22.159713,40.420647,-19.721752,0.000000,0.213285,0.143123,P1
22.163866,40.509709,-19.791182,0.000000,0.214227,0.143860,P1
22.183345,40.581301,-19.829191,0.000000,0.214706,0.144229,P1
22.237283,40.667608,-19.890005,0.000000,0.215188,0.144601,P1
22.282504,40.735346,-19.939828,0.000000,0.215675,0.144972,P1
22.357732,40.787271,-20.009685,0.000000,0.216662,0.145714,P1
22.457317,40.855669,-20.095965,0.000000,0.217161,0.146086,P1
22.538522,40.937400,-20.165658,0.000000,0.218030,0.146751,P1
22.603420,41.000305,-20.220357,0.000000,0.218533,0.147135,P1
23.039211,41.442615,-20.470122,0.000000,0.221490,0.149374,P1
23.374648,41.960139,-20.788957,0.000000,0.222012,0.149770,P1
23.614969,42.415140,-21.092170,0.000000,0.223065,0.150563,P1
23.803206,42.811401,-21.337020,0.000000,0.223597,0.150962,P1
23.966748,43.213671,-21.579990,0.000000,0.224665,0.151760,P1
24.158097,43.559104,-21.757839,0.000000,0.225064,0.152061,P1
24.303032,43.822686,-21.890357,0.000000,0.225598,0.152465,P1
24.461397,44.166521,-22.227357,0.000000,0.226135,0.152868,P1
24.523964,44.426745,-22.485955,0.000000,0.227216,0.153681,P1
24.543956,44.585780,-22.705147,0.000000,0.227764,0.154088,P1
24.566591,44.720095,-22.919770,0.000000,0.228316,0.154495,P1
24.539766,44.804457,-23.121004,0.000000,0.229427,0.155312,P1
24.504918,44.849200,-23.269437,0.000000,0.229987,0.155722,P1
24.487056,44.893181,-23.423811,0.000000,0.231107,0.156554,P1
24.447426,44.938829,-23.554044,0.000000,0.231676,0.156970,P1
24.391354,44.958210,-23.664635,0.000000,0.232818,0.157810,P1
24.377131,44.958359,-23.768744,0.000000,0.233391,0.158238,P1
24.404254,45.088234,-23.954285,0.000000,0.290443,0.182339,P1
24.478466,45.216460,-24.103883,0.000000,0.292392,0.183155,P1
24.683244,45.552948,-24.499331,0.000000,0.308656,0.189928,P1
24.853366,45.824924,-24.817297,0.000000,0.310724,0.190820,P1
24.991336,46.038875,-25.065619,0.000000,0.311760,0.191267,P1
25.068020,46.201087,-25.294387,0.000000,0.313834,0.192159,P1
25.177796,46.350071,-25.474422,0.000000,0.316444,0.193275,P1
25.278039,46.457620,-25.582690,0.000000,0.317492,0.193722,P1
25.353146,46.560180,-25.651364,0.000000,0.318541,0.194170,P1
25.391087,46.629255,-25.708754,0.000000,0.319591,0.194618,P1
25.429554,46.701276,-25.717819,0.000000,0.321690,0.195532,P1
25.453567,46.746987,-25.708185,0.000000,0.322743,0.195991,P1
25.518295,46.892332,-25.694509,0.000000,0.323801,0.196451,P1
25.566023,47.002475,-25.670710,0.000000,0.325923,0.197375,P1
25.588097,47.142283,-25.731755,0.000000,0.326993,0.197838,P1
25.561837,47.247005,-25.745049,0.000000,0.327797,0.198186,P1
25.549571,47.322410,-25.727901,0.000000,0.329948,0.199115,P1
25.549982,47.403375,-25.685704,0.000000,0.331028,0.199580,P1
25.546400,47.459514,-25.644206,0.000000,0.332106,0.200049,P1
25.523394,47.524867,-25.625421,0.000000,0.333186,0.200524,P1
25.522640,47.599362,-25.657405,0.000000,0.335361,0.201475,P1
25.481862,47.651330,-25.652487,0.000000,0.336455,0.201953,P1
25.429477,47.684909,-25.666624,0.000000,0.337555,0.202434,P1
25.368679,47.673440,-25.697649,0.000000,0.339763,0.203395,P1
25.317327,47.655029,-25.722214,0.000000,0.340871,0.203876,P1
25.274930,47.632180,-25.741108,0.000000,0.341980,0.204357,P1
25.257460,47.576923,-25.735148,0.000000,0.345307,0.205826,P1
25.244854,47.525410,-25.728144,0.000000,0.346420,0.206318,P1
25.268625,47.479016,-25.679856,0.000000,0.348665,0.207305,P1
25.290811,47.437832,-25.637797,0.000000,0.349791,0.207799,P1
25.311011,47.401930,-25.602294,0.000000,0.352048,0.208788,P1
25.328946,47.371401,-25.572792,0.000000,0.353179,0.209283,P1
25.360656,47.346255,-25.528337,0.000000,0.354307,0.209786,P1
25.403731,47.325938,-25.471864,0.000000,0.356576,0.210794,P1
25.472027,47.310361,-25.384893,0.000000,0.357717,0.211301,P1
25.544943,47.298680,-25.293294,0.000000,0.358862,0.211809,P1
25.582725,47.289726,-25.168902,0.000000,0.360013,0.212318,P1
25.611896,47.283283,-25.068470,0.000000,0.362322,0.213337,P1
25.633563,47.279034,-24.989384,0.000000,0.000000,0.000000,P1
25.665476,47.246822,-24.908590,0.000000,0.364638,0.214358,P1
25.689563,47.220527,-24.847219,0.000000,0.365794,0.214875,P1
25.706982,47.199458,-24.802904,0.000000,0.368116,0.215916,P1
25.734906,47.183450,-24.752041,0.000000,0.368990,0.216307,P1
25.739640,47.171261,-24.736505,0.000000,0.370164,0.216829,P1
25.756995,47.162691,-24.709915,0.000000,0.372515,0.217871,P1
25.769221,47.156997,-24.693504,0.000000,0.373691,0.218391,P1
25.777195,47.153625,-24.685286,0.000000,0.374865,0.218910,P1
25.781729,47.152078,-24.683479,0.000000,0.376032,0.219434,P1
25.783591,47.151779,-24.686828,0.000000,0.378370,0.220489,P1
25.783380,47.152511,-24.693642,0.000000,0.379542,0.221015,P1
25.781652,47.153956,-24.702798,0.000000,0.380713,0.221543,P1
25.778911,47.155714,-24.713683,0.000000,0.383057,0.222597,P1
25.775502,47.157734,-24.725211,0.000000,0.384225,0.223121,P1
25.826025,47.160592,-24.746477,0.000000,0.386557,0.224166,P1
25.868143,47.163306,-24.765920,0.000000,0.387720,0.224693,P1
25.918571,47.166048,-24.762755,0.000000,0.388882,0.225223,P1
25.959001,47.198317,-24.760900,0.000000,0.391224,0.226277,P1
26.007050,47.225795,-24.739617,0.000000,0.393572,0.227333,P1
26.099349,47.249433,-24.731478,0.000000,0.394748,0.227861,P1
26.259709,47.506399,-24.935040,0.000000,0.425382,0.241818,P1
26.413035,47.753294,-25.158888,0.000000,0.426558,0.242366,P1
26.536451,47.987345,-25.346108,0.000000,0.427741,0.242913,P1
26.616871,48.206933,-25.519918,0.000000,0.429822,0.243876,P1
26.698582,48.382467,-25.709933,0.000000,0.431018,0.244427,P1
26.780909,48.548592,-25.912399,0.000000,0.433421,0.245532,P1
26.879301,48.736199,-26.102924,0.000000,0.434628,0.246085,P1
26.970300,48.880792,-26.231744,0.000000,0.437643,0.247493,P1
27.028258,48.987832,-26.418818,0.000000,0.438855,0.248057,P1
27.090393,49.063347,-26.614445,0.000000,0.441288,0.249191,P1
27.117817,49.142203,-26.786156,0.000000,0.442515,0.249759,P1
27.100520,49.194446,-26.957555,0.000000,0.444977,0.250898,P1
27.115972,49.256182,-27.116755,0.000000,0.446211,0.251468,P1
27.106311,49.326158,-27.255915,0.000000,0.447449,0.252038,P1
27.059960,49.403466,-27.398878,0.000000,0.449920,0.253193,P1
26.967790,49.457408,-27.565538,0.000000,0.451159,0.253772,P1
26.924241,49.523271,-27.720650,0.000000,0.452401,0.254351,P1
26.902314,49.569539,-27.815241,0.000000,0.453646,0.254933,P1
26.921683,49.599622,-27.909655,0.000000,0.457416,0.256687,P1
26.954906,49.586345,-27.954212,0.000000,0.460563,0.258148,P1
26.966747,49.566745,-27.998121,0.000000,0.462452,0.259023,P1
26.992215,49.543752,-28.001671,0.000000,0.463707,0.259611,P1
27.028664,49.549143,-27.972298,0.000000,0.464960,0.260204,P1
27.128932,49.550453,-27.926446,0.000000,0.467471,0.261386,P1
27.228542,49.548096,-27.858949,0.000000,0.468731,0.261979,P1
27.310148,49.542720,-27.795974,0.000000,0.471259,0.263161,P1
27.503958,49.619645,-27.757334,0.000000,0.551549,0.293515,P1
27.701609,49.683193,-27.752097,0.000000,0.552875,0.294018,P1
27.862092,49.733742,-27.746612,0.000000,0.555524,0.295021,P1
27.988887,49.772838,-27.740910,0.000000,0.556848,0.295520,P1
28.085915,49.801986,-27.735232,0.000000,0.557840,0.295894,P1
28.157261,49.822619,-27.729914,0.000000,0.559164,0.296389,P1
28.190291,49.865880,-27.745678,0.000000,0.560489,0.296886,P1
28.191417,49.928412,-27.779825,0.000000,0.563123,0.297892,P1
28.166907,49.977249,-27.829020,0.000000,0.564439,0.298396,P1
28.137782,50.044156,-27.870296,0.000000,0.567069,0.299405,P1
28.073968,50.125820,-27.945015,0.000000,0.568386,0.299908,P1
28.037014,50.190318,-28.057365,0.000000,0.571019,0.300910,P1
28.002009,50.269436,-28.149894,0.000000,0.572334,0.301409,P1
27.954086,50.330451,-28.244835,0.000000,0.573644,0.301915,P1
27.895319,50.435404,-28.341666,0.000000,0.577562,0.303447,P1
27.866845,50.548262,-28.468927,0.000000,0.580194,0.304472,P1
27.859078,50.667083,-28.549916,0.000000,0.581513,0.304984,P1
27.836956,50.789649,-28.631762,0.000000,0.582835,0.305496,P1
27.803233,50.884498,-28.714516,0.000000,0.585482,0.306520,P1
27.829307,51.016271,-28.786683,0.000000,0.588127,0.307554,P1
27.852546,51.148428,-28.840030,0.000000,0.589454,0.308072,P1
27.889058,51.280167,-28.857613,0.000000,0.593443,0.309637,P1
27.919993,51.410935,-28.865100,0.000000,0.594782,0.310160,P1
27.961695,51.540611,-28.844332,0.000000,0.596121,0.310683,P1
27.996505,51.638536,-28.821433,0.000000,0.598807,0.311729,P1
28.046330,51.739688,-28.848072,0.000000,0.600151,0.312252,P1
28.069896,51.873151,-28.887833,0.000000,0.601493,0.312780,P1
28.103645,52.004298,-28.898592,0.000000,0.606193,0.314637,P1
28.151594,52.133513,-28.954835,0.000000,0.607542,0.315169,P1
28.189860,52.230428,-28.999511,0.000000,0.608896,0.315701,P1
28.219298,52.329350,-29.034962,0.000000,0.614017,0.317697,P1
28.241286,52.400675,-29.061453,0.000000,0.615387,0.318233,P1
28.257039,52.448709,-29.080720,0.000000,0.618131,0.319321,P1
28.267510,52.477794,-29.093660,0.000000,0.619513,0.319867,P1
28.343106,52.552865,-29.090278,0.000000,0.620897,0.320415,P1
28.717543,52.671931,-28.998646,0.000000,0.622283,0.320962,P1
29.085257,52.823557,-28.929848,0.000000,0.630523,0.324202,P1
29.403780,52.972186,-28.850892,0.000000,0.633243,0.325282,P1
29.660318,53.087186,-28.784755,0.000000,0.634602,0.325820,P1
29.861317,53.172763,-28.731037,0.000000,0.637329,0.326900,P1
30.045858,53.233800,-28.647542,0.000000,0.640062,0.327980,P1
30.183566,53.274017,-28.580085,0.000000,0.641431,0.328520,P1
30.281402,53.297289,-28.527119,0.000000,0.642801,0.329060,P1
30.384164,53.307746,-28.516865,0.000000,0.644172,0.329604,P1
30.454209,53.307646,-28.513445,0.000000,0.646914,0.330692,P1
30.497327,53.299851,-28.514953,0.000000,0.648284,0.331236,P1
30.502780,53.286390,-28.540657,0.000000,0.649658,0.331780,P1
30.493583,53.299312,-28.566120,0.000000,0.652405,0.332872,P1
30.490398,53.306005,-28.569614,0.000000,0.653783,0.333419,P1
30.478029,53.307597,-28.574335,0.000000,0.655161,0.333967,P1
30.513229,53.336064,-28.589553,0.000000,0.657916,0.335065,P1
30.536358,53.356953,-28.603971,0.000000,0.660324,0.336025,P1
30.565862,53.371630,-28.596867,0.000000,0.663073,0.337121,P1
30.585115,53.381032,-28.591421,0.000000,0.664447,0.337668,P1
30.596168,53.386013,-28.587822,0.000000,0.667193,0.338763,P1
30.638770,53.388292,-28.615298,0.000000,0.668223,0.339174,P1
30.686687,53.388168,-28.618724,0.000000,0.669594,0.339723,P1
30.761165,53.386508,-28.652117,0.000000,0.672332,0.340814,P1
30.836042,53.383467,-28.660387,0.000000,0.675060,0.341913,P1
30.910739,53.379518,-28.646863,0.000000,0.677793,0.343014,P1
30.968605,53.374929,-28.635046,0.000000,0.679160,0.343566,P1
31.028059,53.370139,-28.604795,0.000000,0.681901,0.344670,P1
31.072548,53.365300,-28.579285,0.000000,0.682931,0.345084,P1
31.125915,53.390762,-28.609227,0.000000,0.685681,0.346188,P1
31.165684,53.411396,-28.636745,0.000000,0.691177,0.348457,P1
31.193633,53.428027,-28.660551,0.000000,0.692560,0.349026,P1
31.235123,53.439274,-28.736579,0.000000,0.714400,0.357721,P1
31.265129,53.447593,-28.800717,0.000000,0.715860,0.358301,P1
31.285608,53.453257,-28.854046,0.000000,0.718787,0.359461,P1
31.297805,53.486685,-28.897452,0.000000,0.721709,0.360633,P1
31.303764,53.513862,-28.931592,0.000000,0.723171,0.361225,P1
31.304998,53.535199,-28.958019,0.000000,0.726116,0.362412,P1
31.302724,53.551357,-28.977849,0.000000,0.729077,0.363599,P1
31.336002,53.563795,-29.021692,0.000000,0.730560,0.364193,P1
31.361470,53.602130,-29.056900,0.000000,0.735013,0.366005,P1
31.380547,53.632628,-29.084165,0.000000,0.737999,0.367216,P1
31.410328,53.656379,-29.084073,0.000000,0.740996,0.368431,P1
31.433042,53.674122,-29.081037,0.000000,0.742499,0.369038,P1
31.449678,53.686723,-29.076002,0.000000,0.744004,0.369645,P1
31.461384,53.694700,-29.070530,0.000000,0.748522,0.371465,P1
31.468853,53.699200,-29.064330,0.000000,0.750024,0.372079,P1
31.473014,53.700775,-29.058282,0.000000,0.753029,0.373308,P1
31.512630,53.700861,-29.082220,0.000000,0.754534,0.373922,P1
31.544703,53.698811,-29.103115,0.000000,0.760585,0.376374,P1
31.553605,53.695389,-29.140567,0.000000,0.762102,0.376987,P1
31.575104,53.691303,-29.151366,0.000000,0.765897,0.378521,P1
31.591211,53.686842,-29.159149,0.000000,0.767414,0.379143,P1
31.640951,53.682704,-29.194783,0.000000,0.770461,0.380395,P1
31.681035,53.678552,-29.223821,0.000000,0.771993,0.381024,P1
31.711975,53.704515,-29.246933,0.000000,0.773531,0.381652,P1
31.756513,53.786296,-29.315718,0.000000,0.776609,0.382907,P1
31.775350,53.854390,-29.393221,0.000000,0.779688,0.384158,P1
31.771625,53.939699,-29.477225,0.000000,0.782378,0.385264,P1
31.765504,54.009169,-29.545068,0.000000,0.783919,0.385894,P1
31.757961,54.064081,-29.598830,0.000000,0.787008,0.387158,P1
31.749198,54.136070,-29.640245,0.000000,0.790105,0.388421,P1
31.740220,54.192444,-29.670664,0.000000,0.791656,0.389052,P1
31.769564,54.235709,-29.721769,0.000000,0.793208,0.389684,P1
31.793684,54.266908,-29.761136,0.000000,0.796308,0.390966,P1
31.812461,54.318104,-29.790035,0.000000,0.797864,0.391608,P1
31.826974,54.356540,-29.810049,0.000000,0.799033,0.392090,P1
31.837424,54.413835,-29.823290,0.000000,0.802163,0.393378,P1
31.844816,54.457397,-29.830729,0.000000,0.803729,0.394022,P1
31.887897,54.489565,-29.863987,0.000000,0.806867,0.395308,P1
31.923099,54.511673,-29.889229,0.000000,0.808436,0.395953,P1
31.950847,54.555120,-29.908463,0.000000,0.813150,0.397920,P1
31.972389,54.587175,-29.922294,0.000000,0.816307,0.399233,P1
31.988452,54.609704,-29.931311,0.000000,0.817889,0.399889,P1
31.999865,54.624305,-29.936489,0.000000,0.819472,0.400544,P1
31.991290,54.632204,-29.959252,0.000000,0.821058,0.401198,P1
31.982155,54.634873,-29.977070,0.000000,0.824229,0.402514,P1
31.972887,54.633695,-29.990256,0.000000,0.825816,0.403182,P1
32.001529,54.660304,-30.029497,0.000000,0.827409,0.403849,P1
32.025083,54.680107,-30.061437,0.000000,0.830612,0.405189,P1
32.043901,54.694244,-30.086464,0.000000,0.832223,0.405860,P1
32.058123,54.733443,-30.105909,0.000000,0.835453,0.407203,P1
32.068749,54.764190,-30.120185,0.000000,0.837072,0.407875,P1
32.114447,54.788104,-30.160076,0.000000,0.838690,0.408549,P1
32.151890,54.805320,-30.192318,0.000000,0.841919,0.409906,P1
32.181730,54.817052,-30.217375,0.000000,0.843540,0.410585,P1
32.204822,54.824257,-30.236224,0.000000,0.845162,0.411263,P1
32.334098,54.979447,-30.340005,0.000000,0.848408,0.412615,P1
32.441392,55.108448,-30.426102,0.000000,0.851651,0.413965,P1
32.527769,55.243261,-30.495526,0.000000,0.853269,0.414641,P1
32.595806,55.351579,-30.550027,0.000000,0.854882,0.415320,P1
32.685920,55.436576,-30.621816,0.000000,0.858116,0.416679,P1
32.756288,55.500678,-30.677797,0.000000,0.859734,0.417360,P1
32.809381,55.546857,-30.720015,0.000000,0.861357,0.418042,P1
32.847686,55.577995,-30.750505,0.000000,0.862980,0.418722,P1
32.857580,55.596363,-30.792208,0.000000,0.866221,0.420077,P1
32.859309,55.634932,-30.822753,0.000000,0.867838,0.420753,P1
32.855345,55.661377,-30.843837,0.000000,0.869048,0.421261,P1
32.847365,55.677786,-30.857275,0.000000,0.870658,0.421943,P1
32.836841,55.685948,-30.865032,0.000000,0.873884,0.423301,P1
32.824772,55.687829,-30.867998,0.000000,0.875500,0.423981,P1
32.850165,55.685591,-30.897291,0.000000,0.877118,0.424658,P1
32.853134,55.709574,-30.940011,0.000000,0.878736,0.425336,P1
32.853716,55.726442,-30.973955,0.000000,0.881975,0.426690,P1
32.852440,55.737531,-30.999813,0.000000,0.883594,0.427368,P1
32.849858,55.743897,-31.018765,0.000000,0.885208,0.428054,P1
32.846525,55.746322,-31.032375,0.000000,0.888447,0.429435,P1
32.842476,55.775364,-31.042396,0.000000,0.894583,0.432028,P1
32.838250,55.797766,-31.048445,0.000000,0.896229,0.432721,P1
32.834070,55.814377,-31.051391,0.000000,0.897877,0.433414,P1
32.797053,55.885141,-31.093980,0.000000,0.902832,0.435495,P1
32.764916,55.972743,-31.128468,0.000000,0.904483,0.436194,P1
32.721916,56.043546,-31.176271,0.000000,0.906134,0.436899,P1
32.723956,56.130023,-31.244518,0.000000,0.907791,0.437603,P1
32.726710,56.228426,-31.300224,0.000000,0.911114,0.439014,P1
32.713617,56.336135,-31.364781,0.000000,0.912783,0.439721,P1
32.686891,56.450923,-31.436483,0.000000,0.914454,0.440427,P1
32.637450,56.630689,-31.605396,0.000000,0.916127,0.441134,P1
32.596423,56.805130,-31.744021,0.000000,0.917805,0.441840,P1
32.601348,56.973748,-31.885368,0.000000,0.921162,0.443254,P1
32.591238,57.135338,-32.018025,0.000000,0.922842,0.443960,P1
32.606199,57.290304,-32.172610,0.000000,0.926199,0.445369,P1
32.603590,57.468389,-32.314645,0.000000,0.927873,0.446071,P1
32.602705,57.605741,-32.424477,0.000000,0.929543,0.446774,P1
32.624163,57.768036,-32.556842,0.000000,0.931208,0.447480,P1
32.681605,57.891461,-32.688128,0.000000,0.934542,0.448888,P1
32.751956,58.041188,-32.838659,0.000000,0.937877,0.450293,P1
32.826785,58.183507,-32.933696,0.000000,0.939543,0.450993,P1
32.926455,58.319480,-33.032043,0.000000,0.942869,0.452389,P1
32.975721,58.449029,-33.144348,0.000000,0.944525,0.453085,P1
32.996706,58.603414,-33.248198,0.000000,0.946178,0.453784,P1
33.032106,58.749590,-33.374815,0.000000,0.947825,0.454488,P1
33.042045,58.887539,-33.491818,0.000000,0.952795,0.456586,P1
33.030193,59.018765,-33.599575,0.000000,0.954458,0.457287,P1
33.054526,59.145207,-33.708805,0.000000,0.956124,0.457988,P1
33.072076,59.267110,-33.789472,0.000000,0.957792,0.458689,P1
33.083979,59.385177,-33.846442,0.000000,0.961133,0.460093,P1
33.091114,59.500412,-33.883410,0.000000,0.962805,0.460795,P1
33.094489,59.613322,-33.904682,0.000000,0.966144,0.462214,P1
33.132457,59.755326,-33.943155,0.000000,0.967816,0.462923,P1
33.162457,59.891452,-33.967840,0.000000,0.971169,0.464346,P1
33.222916,60.053154,-34.011000,0.000000,0.972849,0.465057,P1
33.271392,60.205810,-34.040695,0.000000,0.974529,0.465769,P1
33.347319,60.350730,-34.089726,0.000000,0.977893,0.467191,P1
33.446071,60.489000,-34.155244,0.000000,0.979575,0.467905,P1
33.525313,60.620897,-34.204968,0.000000,0.981254,0.468624,P1
33.625750,60.717839,-34.271539,0.000000,0.984626,0.470063,P1
33.704909,60.814832,-34.322168,0.000000,0.986314,0.470782,P1
33.765347,60.912330,-34.359579,0.000000,0.989688,0.472223,P1
33.809494,61.010998,-34.385479,0.000000,0.991375,0.472940,P1
33.839830,61.111167,-34.401835,0.000000,0.992640,0.473477,P1
33.934131,61.273969,-34.470947,0.000000,0.996006,0.474912,P1
34.045448,61.459524,-34.555381,0.000000,0.999369,0.476360,P1
34.170067,61.693601,-34.652417,0.000000,1.002733,0.477803,P1
34.268377,61.877389,-34.729204,0.000000,1.004418,0.478523,P1
34.343108,62.046742,-34.788586,0.000000,1.007783,0.479958,P1
34.435531,62.204086,-34.862437,0.000000,1.009463,0.480674,P1
34.504897,62.350365,-34.918681,0.000000,1.011136,0.481398,P1
34.592607,62.487897,-34.989633,0.000000,1.012392,0.481942,P1
35.090020,62.970525,-35.167529,0.000000,1.202741,0.535855,P1
35.502290,63.392826,-35.311814,0.000000,1.204702,0.536411,P1
35.836242,63.728733,-35.425803,0.000000,1.206670,0.536969,P1
36.137678,63.988363,-35.543544,0.000000,1.210616,0.538087,P1
36.370479,64.211240,-35.633649,0.000000,1.212594,0.538646,P1
36.544093,64.372653,-35.700472,0.000000,1.216553,0.539771,P1
36.721545,64.483443,-35.756521,0.000000,1.218533,0.540339,P1
36.886885,64.552355,-35.824731,0.000000,1.221506,0.541190,P1
37.020083,64.617302,-35.853598,0.000000,1.225479,0.542330,P1
37.203467,64.652472,-35.909264,0.000000,1.229465,0.543474,P1
37.354182,64.663386,-35.928158,0.000000,1.231462,0.544047,P1
37.531652,64.656709,-35.926099,0.000000,1.235463,0.545195,P1
37.715755,64.667336,-35.927055,0.000000,1.236965,0.545625,P1
37.906091,64.664830,-35.931767,0.000000,1.238967,0.546203,P1
38.101261,64.682665,-35.941049,0.000000,1.242975,0.547369,P1
38.354143,64.750356,-35.963716,0.000000,1.244985,0.547953,P1
38.548262,64.799435,-35.980038,0.000000,1.249006,0.549122,P1
38.745250,64.863859,-36.000033,0.000000,1.251017,0.549707,P1
38.836678,64.909909,-36.004711,0.000000,1.253024,0.550290,P1
38.908547,64.971598,-35.985391,0.000000,1.255030,0.550870,P1
38.987547,65.047101,-35.997142,0.000000,1.259034,0.552027,P1
39.036204,65.133741,-36.006022,0.000000,1.263011,0.553194,P1
39.115261,65.200531,-36.021949,0.000000,1.266987,0.554369,P1
39.151297,65.249186,-36.054684,0.000000,1.268982,0.554957,P1
39.173354,65.312710,-36.152680,0.000000,1.272982,0.556135,P1
39.179137,65.389214,-36.234152,0.000000,1.274982,0.556722,P1
39.156041,65.506329,-36.321449,0.000000,1.278985,0.557894,P1
39.180850,65.628903,-36.401408,0.000000,1.281990,0.558779,P1
39.215284,65.784692,-36.515749,0.000000,1.286005,0.559973,P1
39.237055,65.937664,-36.607667,0.000000,1.288017,0.560569,P1
39.286682,66.087719,-36.709356,0.000000,1.289528,0.561018,P1
39.422676,66.496197,-37.005220,0.000000,1.424855,0.596401,P1
39.515984,66.829918,-37.270070,0.000000,1.429522,0.597635,P1
39.608943,67.156269,-37.534345,0.000000,1.431860,0.598253,P1
39.727579,67.473667,-37.684310,0.000000,1.437721,0.599802,P1
39.842155,67.720962,-37.846474,0.000000,1.440069,0.600421,P1
39.930572,67.906643,-37.968451,0.000000,1.442416,0.601040,P1
39.990429,68.039193,-37.986485,0.000000,1.450047,0.603051,P1
40.031387,68.157761,-37.986554,0.000000,1.452390,0.603676,P1
40.073358,68.236101,-37.952879,0.000000,1.454737,0.604300,P1
40.084577,68.281206,-37.933763,0.000000,1.457087,0.604923,P1
40.123574,68.360665,-37.939224,0.000000,1.461798,0.606175,P1
40.133278,68.440603,-37.957238,0.000000,1.464156,0.606800,P1
40.118552,68.521925,-37.987870,0.000000,1.470049,0.608356,P1
40.084374,68.575711,-38.028971,0.000000,1.472409,0.608981,P1
40.050904,68.607286,-38.058780,0.000000,1.474767,0.609612,P1
40.073015,68.652087,-38.088549,0.000000,1.477124,0.610244,P1
40.089470,68.678582,-38.109256,0.000000,1.479487,0.610875,P1
40.122636,68.720693,-38.173663,0.000000,1.484223,0.612144,P1
40.148517,68.746953,-38.224382,0.000000,1.486594,0.612778,P1
40.168025,68.760471,-38.263133,0.000000,1.488966,0.613411,P1
40.220199,68.764652,-38.321563,0.000000,1.491339,0.614043,P1
40.223873,68.760439,-38.337558,0.000000,1.496082,0.615312,P1
40.278342,68.751710,-38.356031,0.000000,1.498447,0.615954,P1
40.343484,68.769386,-38.418832,0.000000,1.503188,0.617233,P1
40.362907,68.809589,-38.509594,0.000000,1.505564,0.617875,P1
40.359130,68.869456,-38.603100,0.000000,1.507946,0.618516,P1
40.335933,68.945770,-38.698621,0.000000,1.512116,0.619638,P1
40.350618,69.066456,-38.804658,0.000000,1.516886,0.620924,P1
40.361020,69.163706,-38.888429,0.000000,1.519271,0.621574,P1
40.421630,69.270755,-38.961985,0.000000,1.521665,0.622223,P1
40.503885,69.325102,-38.976158,0.000000,1.524060,0.622873,P1
40.554919,69.363110,-39.002279,0.000000,1.528866,0.624177,P1
40.578073,69.417491,-39.039432,0.000000,1.533680,0.625479,P1
40.593908,69.456638,-39.065326,0.000000,1.536090,0.626130,P1
40.587595,69.482784,-39.102405,0.000000,1.537897,0.626619,P1
40.764159,69.573841,-39.242730,0.000000,1.674875,0.694655,P1
40.948686,69.675546,-39.386872,0.000000,1.677026,0.695720,P1
41.153675,69.785930,-39.512215,0.000000,1.679176,0.696783,P1
41.320041,69.872110,-39.610954,0.000000,1.681323,0.697843,P1
41.489643,69.937399,-39.716808,0.000000,1.685606,0.699970,P1
41.622093,70.014406,-39.797933,0.000000,1.687747,0.701042,P1
41.683821,70.100859,-39.827839,0.000000,1.689890,0.702111,P1
41.729248,70.195959,-39.915404,0.000000,1.692032,0.703181,P1
41.755860,70.297800,-39.982247,0.000000,1.696335,0.705322,P1
41.712706,70.434496,-40.021320,0.000000,1.697952,0.706124,P1
41.633597,70.600349,-40.088250,0.000000,1.702269,0.708269,P1
41.580350,70.790902,-40.188759,0.000000,1.706596,0.710430,P1
41.514166,70.940849,-40.287314,0.000000,1.708764,0.711511,P1
41.422471,71.054697,-40.404307,0.000000,1.710939,0.712593,P1
41.380652,71.168236,-40.525921,0.000000,1.715291,0.714757,P1
41.312892,71.250751,-40.661476,0.000000,1.717471,0.715839,P1
41.256099,71.307583,-40.767128,0.000000,1.719652,0.716922,P1
41.262903,71.403865,-40.856500,0.000000,1.723465,0.718828,P1
41.325214,71.474694,-40.931509,0.000000,1.725650,0.719917,P1
41.433629,71.554080,-40.994486,0.000000,1.727837,0.721008,P1
41.525631,71.640066,-41.038835,0.000000,1.732229,0.723192,P1
41.650756,71.703029,-41.005632,0.000000,1.734430,0.724284,P1
41.786529,71.746378,-40.927997,0.000000,1.736632,0.725376,P1
41.951735,71.773675,-40.865618,0.000000,1.741039,0.727571,P1
42.085582,71.817221,-40.809098,0.000000,1.745463,0.729779,P1
42.245749,71.846669,-40.767884,0.000000,1.747127,0.730608,P1
42.389073,71.863978,-40.711229,0.000000,1.749352,0.731713,P1
42.516825,71.871653,-40.642409,0.000000,1.751580,0.732819,P1
42.668705,71.872241,-40.594811,0.000000,1.756044,0.735029,P1
42.786754,71.837035,-40.556327,0.000000,1.758277,0.736135,P1
42.874907,71.801986,-40.526723,0.000000,1.762740,0.738364,P1
42.975729,71.768933,-40.534907,0.000000,1.767213,0.740594,P1
43.049487,71.738303,-40.544761,0.000000,1.769455,0.741708,P1
43.138595,71.710925,-40.586060,0.000000,1.773944,0.743935,P1
43.219200,71.686941,-40.602507,0.000000,1.776191,0.745049,P1
43.292807,71.666380,-40.597027,0.000000,1.778440,0.746165,P1
43.382347,71.679186,-40.623693,0.000000,1.782943,0.748413,P1
43.448609,71.659960,-40.647739,0.000000,1.787468,0.750665,P1
43.516675,71.643956,-40.718989,0.000000,1.789741,0.751794,P1
43.564705,71.630601,-40.779401,0.000000,1.792015,0.752922,P1
43.596139,71.619376,-40.830170,0.000000,1.796571,0.755178,P1
43.614076,71.610365,-40.871444,0.000000,1.798853,0.756307,P1
43.675615,71.604170,-40.913563,0.000000,1.801131,0.757443,P1
43.720717,71.599572,-40.946646,0.000000,1.802842,0.758298,P1
43.768138,71.596189,-40.952035,0.000000,1.807412,0.760572,P1
43.817791,71.594080,-40.933316,0.000000,1.809706,0.761711,P1
43.869564,71.592989,-40.894576,0.000000,1.812001,0.762848,P1
43.939425,71.592948,-40.819040,0.000000,1.814297,0.763986,P1
44.008146,71.623150,-40.734430,0.000000,1.818896,0.766260,P1
44.092319,71.649159,-40.622962,0.000000,1.823493,0.768549,P1
44.157116,71.670834,-40.530592,0.000000,1.825802,0.769695,P1
44.258886,71.719303,-40.465325,0.000000,1.828109,0.770842,P1
44.338300,71.758723,-40.415913,0.000000,1.835082,0.774292,P1
44.398070,71.790412,-40.379165,0.000000,1.837407,0.775440,P1
44.441041,71.815129,-40.353274,0.000000,1.839737,0.776589,P1
44.454362,71.803148,-40.357659,0.000000,1.844403,0.778892,P1
44.458094,71.820526,-40.366270,0.000000,1.846733,0.780050,P1
44.455023,71.833296,-40.377764,0.000000,1.849070,0.781209,P1
44.447104,71.841824,-40.391648,0.000000,1.853756,0.783528,P1
44.435873,71.847105,-40.406335,0.000000,1.856107,0.784688,P1
44.460812,71.850055,-40.451673,0.000000,1.860809,0.787005,P1
44.478457,71.880924,-40.491803,0.000000,1.862573,0.787873,P1
44.490470,71.905539,-40.526766,0.000000,1.864926,0.789032,P1
44.497870,71.924543,-40.556658,0.000000,1.867277,0.790196,P1
44.501641,71.938321,-40.582363,0.000000,1.871985,0.792528,P1
44.502547,71.947925,-40.603553,0.000000,1.874344,0.793695,P1
44.656268,72.076539,-40.577719,0.000000,1.876708,0.794864,P1
44.784836,72.183350,-40.555348,0.000000,1.880854,0.796914,P1
44.889855,72.270102,-40.536091,0.000000,1.883227,0.798087,P1
44.973452,72.338657,-40.519966,0.000000,1.885603,0.799260,P1
45.038075,72.390784,-40.507488,0.000000,1.890357,0.801607,P1
45.124283,72.429606,-40.527662,0.000000,1.892734,0.802787,P1
45.190615,72.456536,-40.545753,0.000000,1.895113,0.803966,P1
45.255912,72.473553,-40.541766,0.000000,1.899883,0.806327,P1
45.304139,72.482590,-40.538723,0.000000,1.902275,0.807509,P1
45.304676,72.544798,-40.577708,0.000000,1.904670,0.808691,P1
45.298445,72.592512,-40.612513,0.000000,1.911871,0.812236,P1
45.270258,72.687889,-40.662477,0.000000,1.914273,0.813419,P1
45.241535,72.763819,-40.704271,0.000000,1.916673,0.814609,P1
45.197458,72.821848,-40.759710,0.000000,1.921493,0.816995,P1
45.157023,72.894544,-40.805750,0.000000,1.926331,0.819388,P1
45.087969,73.009380,-40.883755,0.000000,1.928755,0.820583,P1
45.012713,73.099594,-40.968588,0.000000,1.933611,0.822974,P1
44.970991,73.198945,-41.087699,0.000000,1.936043,0.824171,P1
44.920755,73.304706,-41.205784,0.000000,1.940901,0.826583,P1
44.864159,73.385742,-41.321150,0.000000,1.943334,0.827790,P1
44.802680,73.445314,-41.433191,0.000000,1.945772,0.828999,P1
44.737173,73.516333,-41.542229,0.000000,1.950663,0.831418,P1
44.685337,73.567942,-41.626871,0.000000,1.953114,0.832628,P1
44.645705,73.602708,-41.691298,0.000000,1.959252,0.835657,P1
44.616536,73.624054,-41.737589,0.000000,1.961706,0.836875,P1
44.595876,73.663971,-41.770083,0.000000,1.969072,0.840545,P1
44.604109,73.721336,-41.840619,0.000000,1.971538,0.841771,P1
44.636036,73.969326,-42.186708,0.000000,2.008312,0.860000,P1
44.666343,74.172941,-42.473121,0.000000,2.010819,0.861249,P1
44.731937,74.366512,-42.734463,0.000000,2.013333,0.862498,P1
44.804703,74.548994,-42.921918,0.000000,2.018370,0.864998,P1
44.888563,74.691055,-43.115145,0.000000,2.020897,0.866249,P1
44.958724,74.797121,-43.262912,0.000000,2.025955,0.868749,P1
44.983268,74.902220,-43.412076,0.000000,2.028487,0.869999,P1
45.038907,75.007332,-43.552800,0.000000,2.036068,0.873777,P1
45.050407,75.112286,-43.696456,0.000000,2.038600,0.875038,P1
45.094932,75.188526,-43.831698,0.000000,2.041132,0.876299,P1
45.145360,75.269972,-43.910211,0.000000,2.046211,0.878822,P1
45.184810,75.326562,-43.960872,0.000000,2.048754,0.880083,P1
45.214163,75.392561,-43.989112,0.000000,2.051298,0.881343,P1
45.240328,75.497091,-44.071506,0.000000,2.056383,0.883868,P1
45.172387,75.573650,-44.161436,0.000000,2.058922,0.885137,P1
45.165649,75.628468,-44.236178,0.000000,2.062756,0.887041,P1
45.141599,75.693607,-44.310392,0.000000,2.069799,0.890545,P1
45.135883,75.739219,-44.342369,0.000000,2.072368,0.891819,P1
45.059388,75.796899,-44.371431,0.000000,2.077514,0.894368,P1
45.032069,75.837521,-44.417111,0.000000,2.080092,0.895644,P1
45.046363,75.953659,-44.478483,0.000000,2.085249,0.898216,P1
45.060087,76.013754,-44.523773,0.000000,2.090422,0.900790,P1
45.071418,76.115942,-44.554966,0.000000,2.093016,0.902079,P1
45.081958,76.163756,-44.575329,0.000000,2.098214,0.904659,P1
45.106681,76.225640,-44.565870,0.000000,2.100816,0.905949,P1
45.089477,76.269066,-44.522466,0.000000,2.103421,0.907240,P1
45.097146,76.267354,-44.533117,0.000000,2.111245,0.911130,P1
45.103673,76.257827,-44.539856,0.000000,2.116474,0.913738,P1
45.108556,76.273125,-44.542963,0.000000,2.119093,0.915044,P1
45.111977,76.310534,-44.543371,0.000000,2.121714,0.916350,P1
45.151851,76.397467,-44.572471,0.000000,2.126952,0.918955,P1
45.184398,76.526174,-44.595644,0.000000,2.129567,0.920253,P1
45.248760,76.660190,-44.643567,0.000000,2.132181,0.921552,P1
45.301173,76.826458,-44.683193,0.000000,2.137402,0.924166,P1
45.942298,77.118939,-44.654980,0.000000,2.140014,0.925476,P1
46.537180,77.358020,-44.638127,0.000000,2.142633,0.926787,P1
47.044911,77.547929,-44.601872,0.000000,2.145255,0.928097,P1
47.508775,77.724814,-44.579676,0.000000,2.147878,0.929408,P1
47.876741,77.858215,-44.562212,0.000000,2.155766,0.933337,P1
48.175720,77.955163,-44.527283,0.000000,2.158397,0.934650,P1
48.453034,78.021023,-44.509859,0.000000,2.168932,0.939954,P1
48.656703,78.091463,-44.496395,0.000000,2.171578,0.941283,P1
48.814705,78.137210,-44.465916,0.000000,2.174229,0.942611,P1
48.919245,78.162337,-44.442372,0.000000,2.179533,0.945265,P1
49.001809,78.201513,-44.475540,0.000000,2.184836,0.947927,P1
49.046168,78.253555,-44.506472,0.000000,2.190145,0.950619,P1
49.060953,78.287770,-44.534075,0.000000,2.192803,0.951964,P1
49.053577,78.306567,-44.560009,0.000000,2.202150,0.956682,P1
49.029443,78.343945,-44.582328,0.000000,2.204826,0.958030,P1
48.978156,78.367717,-44.621785,0.000000,2.207505,0.959377,P1
48.922558,78.380697,-44.654949,0.000000,2.210185,0.960725,P1
48.866025,78.384797,-44.682996,0.000000,2.215548,0.963435,P1
48.810904,78.382431,-44.705691,0.000000,2.218237,0.964793,P1
48.758959,78.375327,-44.723665,0.000000,2.220929,0.966153,P1
48.711463,78.364588,-44.738272,0.000000,2.226327,0.968875,P1
48.669013,78.351828,-44.749334,0.000000,2.229031,0.970235,P1
48.648067,78.338274,-44.736896,0.000000,2.231737,0.971595,P1
48.630065,78.324381,-44.725219,0.000000,2.234445,0.972954,P1
48.615040,78.310358,-44.715361,0.000000,2.239847,0.975690,P1
48.618856,78.297292,-44.686168,0.000000,2.242554,0.977061,P1
48.622312,78.314792,-44.662166,0.000000,2.247976,0.979804,P1
48.626302,78.298519,-44.643133,0.000000,2.253412,0.982546,P1
48.645796,78.313655,-44.608152,0.000000,2.258854,0.985287,P1
48.835127,78.358653,-44.516243,0.000000,2.261579,0.986657,P1
48.995577,78.395597,-44.440822,0.000000,2.267036,0.989398,P1
49.127970,78.455416,-44.379974,0.000000,2.269770,0.990768,P1
49.272235,78.564436,-44.362970,0.000000,2.275238,0.993524,P1
49.387964,78.654175,-44.352983,0.000000,2.277981,0.994904,P1
49.515922,78.756415,-44.379307,0.000000,2.283480,0.997672,P1
49.599201,78.867837,-44.425978,0.000000,2.286238,0.999058,P1
49.698103,78.986958,-44.498373,0.000000,2.288998,1.000444,P1
49.739908,79.110493,-44.602696,0.000000,2.291762,1.001830,P1
49.749364,79.236720,-44.712909,0.000000,2.297292,1.004606,P1
49.748665,79.334980,-44.805189,0.000000,2.300055,1.006002,P1
49.761527,79.469091,-44.931262,0.000000,2.302823,1.007396,P1
49.765619,79.602637,-45.035229,0.000000,2.308369,1.010188,P1
49.801054,79.735917,-45.148279,0.000000,2.311150,1.011585,P1
49.825222,79.897701,-45.238283,0.000000,2.313932,1.012982,P1
49.840606,80.052731,-45.308638,0.000000,2.319499,1.015774,P1
49.848765,80.201483,-45.361263,0.000000,2.322285,1.017172,P1
49.851218,80.344235,-45.398875,0.000000,2.325067,1.018576,P1
49.833285,80.480795,-45.445351,0.000000,2.330646,1.021389,P1
49.798081,80.641787,-45.499828,0.000000,2.336235,1.024205,P1
49.717105,80.793168,-45.601753,0.000000,2.339034,1.025612,P1
49.630521,80.936394,-45.702866,0.000000,2.341835,1.027019,P1
49.540801,81.072042,-45.803356,0.000000,2.347442,1.029832,P1
49.504057,81.202017,-45.912121,0.000000,2.353043,1.032670,P1
49.475679,81.296959,-45.996784,0.000000,2.355853,1.034090,P1
49.438542,81.361781,-46.081612,0.000000,2.360779,1.036576,P1
49.432057,81.402625,-46.195882,0.000000,2.363597,1.037996,P1
49.483006,81.484692,-46.293918,0.000000,2.366416,1.039415,P1
49.512971,81.541455,-46.389619,0.000000,2.372052,1.042254,P1
49.556098,81.578091,-46.441298,0.000000,2.374865,1.043680,P1
49.614677,81.658138,-46.527338,0.000000,2.380508,1.046539,P1
49.702048,81.746581,-46.621795,0.000000,2.383337,1.047970,P1
49.829120,81.842162,-46.703530,0.000000,2.389007,1.050831,P1
50.100365,82.186047,-47.096831,0.000000,2.391138,1.051905,P1
50.396286,82.498544,-47.410367,0.000000,2.393978,1.053336,P1
50.676827,82.809088,-47.694012,0.000000,2.402541,1.057634,P1
50.957135,83.086021,-47.927355,0.000000,2.405400,1.059066,P1
51.218507,83.330955,-48.138114,0.000000,2.413981,1.063370,P1
51.445567,83.517669,-48.347888,0.000000,2.416841,1.064814,P1
51.619328,83.683835,-48.505926,0.000000,2.419706,1.066258,P1
51.749708,83.796050,-48.633268,0.000000,2.474158,1.093530,P1
51.916919,83.901022,-48.781510,0.000000,2.477104,1.095005,P1
52.040437,83.969528,-48.889338,0.000000,2.482994,1.097972,P1
52.181098,84.009617,-48.971986,0.000000,2.485944,1.099461,P1
52.266627,84.026106,-49.045551,0.000000,2.488900,1.100949,P1
52.305792,84.024434,-49.112719,0.000000,2.491860,1.102437,P1
52.323107,84.009189,-49.155931,0.000000,2.497781,1.105411,P1
52.323496,83.984875,-49.179047,0.000000,2.500002,1.106526,P1
52.349536,83.955273,-49.216627,0.000000,2.502960,1.108021,P1
52.344894,83.922056,-49.258603,0.000000,2.505923,1.109522,P1
52.347805,83.887480,-49.265007,0.000000,0.000000,0.000000,P1
52.341848,83.883274,-49.261878,0.000000,2.514822,1.114018,P1
52.330004,83.876026,-49.251942,0.000000,2.517789,1.115514,P1
52.330418,83.867013,-49.216913,0.000000,2.520754,1.117008,P1
52.342391,83.856635,-49.162558,0.000000,2.526678,1.119993,P1
52.332460,83.845437,-49.133568,0.000000,2.529632,1.121490,P1
52.336643,83.834489,-49.086441,0.000000,2.532583,1.122990,P1
52.337835,83.793876,-49.045381,0.000000,2.535537,1.124488,P1
52.336503,83.758043,-49.011266,0.000000,2.541444,1.127486,P1
52.333267,83.727395,-48.983047,0.000000,2.544402,1.128982,P1
52.344899,83.701959,-48.939822,0.000000,2.547359,1.130478,P1
52.368971,83.711323,-48.884264,0.000000,2.550317,1.131972,P1
52.388108,83.719780,-48.840153,0.000000,2.556226,1.134962,P1
52.418905,83.727777,-48.785086,0.000000,2.559174,1.136467,P1
52.459526,83.735108,-48.721134,0.000000,2.562133,1.137970,P1
52.530808,83.711716,-48.701229,0.000000,2.567315,1.140602,P1
52.589006,83.691777,-48.688725,0.000000,2.570283,1.142106,P1
52.651453,83.675359,-48.661723,0.000000,2.573254,1.143609,P1
52.755152,83.662771,-48.652059,0.000000,2.576227,1.145112,P1
52.838729,83.682284,-48.648482,0.000000,2.582167,1.148127,P1
52.920682,83.699716,-48.628430,0.000000,2.585136,1.149641,P1
53.000806,83.714525,-48.594847,0.000000,2.591086,1.152671,P1
53.116903,83.727763,-48.578911,0.000000,2.594070,1.154188,P1
53.170728,83.737905,-48.538835,0.000000,2.597055,1.155704,P1
53.193020,83.745182,-48.529444,0.000000,2.603025,1.158734,P1
53.204831,83.750566,-48.524991,0.000000,2.606011,1.160248,P1
53.208432,83.754384,-48.524276,0.000000,2.608247,1.161388,P1
53.222270,83.756218,-48.507633,0.000000,2.617210,1.165970,P1
53.267787,83.727540,-48.526103,0.000000,2.620203,1.167498,P1
53.301556,83.732414,-48.544399,0.000000,2.623201,1.169026,P1
53.342048,83.736106,-48.542200,0.000000,2.629199,1.172081,P1
53.372097,83.738843,-48.541932,0.000000,2.632200,1.173607,P1
53.376813,83.770038,-48.564561,0.000000,2.638199,1.176670,P1
53.376716,83.795978,-48.585141,0.000000,2.641198,1.178208,P1
53.410369,83.877179,-48.634237,0.000000,2.647204,1.181284,P1
53.419745,83.944412,-48.696999,0.000000,2.650212,1.182823,P1
53.424250,84.028496,-48.750809,0.000000,2.656232,1.185898,P1
53.408689,84.126228,-48.815943,0.000000,2.659241,1.187434,P1
53.431348,84.205084,-48.900221,0.000000,2.665254,1.190516,P1
53.480182,84.326822,-48.928991,0.000000,2.671267,1.193610,P1
53.535958,84.424092,-48.930400,0.000000,2.677283,1.196701,P1
53.580026,84.559192,-48.929312,0.000000,2.683298,1.199787,P1
53.646265,84.696681,-48.884744,0.000000,2.686303,1.201328,P1
53.683120,84.804303,-48.865523,0.000000,2.689308,1.202869,P1
53.732273,84.915831,-48.899606,0.000000,2.695314,1.205967,P1
53.769695,85.030350,-48.928144,0.000000,2.698325,1.207518,P1
53.797095,85.146622,-48.952393,0.000000,2.704351,1.210625,P1
53.799874,85.263749,-48.993337,0.000000,2.710383,1.213728,P1
53.797952,85.381927,-49.026943,0.000000,2.713395,1.215277,P1
53.830704,85.501309,-49.083872,0.000000,2.716404,1.216823,P1
53.877849,85.590778,-49.181696,0.000000,2.722401,1.219917,P1
53.930122,85.714936,-49.241798,0.000000,2.725392,1.221466,P1
54.025035,85.839373,-49.298735,0.000000,2.728386,1.223015,P1
54.155722,85.963713,-49.352640,0.000000,2.731387,1.224565,P1
54.261617,86.086398,-49.395155,0.000000,2.737401,1.227666,P1
54.366470,86.238190,-49.477547,0.000000,2.740410,1.229214,P1
54.410140,86.383092,-49.514156,0.000000,2.746428,1.232314,P1
54.493545,86.523434,-49.549860,0.000000,2.749434,1.233873,P1
54.578759,86.658973,-49.626140,0.000000,2.752449,1.235431,P1
54.702983,86.820359,-49.767705,0.000000,2.758484,1.238548,P1
54.784091,86.972659,-49.903486,0.000000,2.761509,1.240107,P1
54.843941,87.116968,-50.012353,0.000000,2.764534,1.241664,P1
54.907727,87.254535,-50.147753,0.000000,2.767559,1.243221,P1
55.179465,87.539547,-50.434118,0.000000,2.770587,1.244778,P1
55.418033,87.765661,-50.648223,0.000000,2.776638,1.247897,P1
55.609079,87.939642,-50.817703,0.000000,2.779664,1.249466,P1
55.811957,88.069247,-50.957182,0.000000,2.782700,1.251033,P1
55.985166,88.190534,-51.040717,0.000000,2.785742,1.252603,P1
56.132745,88.275003,-51.077608,0.000000,2.791835,1.255739,P1
56.280127,88.329305,-51.126319,0.000000,2.797937,1.258874,P1
56.389087,88.358996,-51.155809,0.000000,2.800988,1.260450,P1
56.487491,88.369663,-51.220564,0.000000,2.804044,1.262030,P1
56.555577,88.365502,-51.265943,0.000000,2.807107,1.263610,P1
56.614452,88.380327,-51.275626,0.000000,2.813244,1.266774,P1
56.650820,88.383094,-51.275543,0.000000,2.816319,1.268356,P1
56.723541,88.377357,-51.278330,0.000000,2.821707,1.271124,P1
56.773976,88.365012,-51.274752,0.000000,2.824789,1.272708,P1
56.860421,88.348660,-51.276892,0.000000,2.830951,1.275894,P1
56.923772,88.329521,-51.274625,0.000000,2.834044,1.277489,P1
56.951035,88.338725,-51.289872,0.000000,2.837141,1.279087,P1
57.003048,88.343294,-51.330784,0.000000,2.843352,1.282282,P1
57.038731,88.344031,-51.362991,0.000000,2.846463,1.283879,P1
57.061001,88.341847,-51.387650,0.000000,2.849578,1.285476,P1
57.072529,88.337529,-51.405907,0.000000,2.852694,1.287076,P1
57.097206,88.362083,-51.469331,0.000000,2.855808,1.288684,P1
57.112598,88.380232,-51.522387,0.000000,2.865207,1.293514,P1
57.120325,88.393607,-51.564471,0.000000,2.868347,1.295126,P1
57.121762,88.432451,-51.597778,0.000000,2.874642,1.298350,P1
57.102685,88.463068,-51.643304,0.000000,2.877794,1.299962,P1
57.104610,88.516520,-51.729994,0.000000,2.884107,1.303189,P1
57.103536,88.559195,-51.800119,0.000000,2.887261,1.304812,P1
57.105334,88.651859,-51.927306,0.000000,2.893591,1.308059,P1
57.088301,88.756673,-52.051138,0.000000,2.896763,1.309684,P1
57.055590,88.870743,-52.170880,0.000000,2.899938,1.311308,P1
57.010271,88.991152,-52.286975,0.000000,2.906296,1.314556,P1
56.971458,89.086555,-52.377793,0.000000,2.909478,1.316181,P1
57.081427,89.431421,-52.496458,0.000000,2.917459,1.320246,P1
57.190734,89.775771,-52.568147,0.000000,2.920655,1.321871,P1
57.249692,90.084524,-52.661162,0.000000,2.923853,1.323497,P1
57.280530,90.359650,-52.751965,0.000000,2.927051,1.325123,P1
57.303748,90.573513,-52.821066,0.000000,2.933449,1.328393,P1
57.357980,90.764813,-52.900812,0.000000,2.936658,1.330033,P1
57.400955,90.905924,-52.959962,0.000000,2.939873,1.331673,P1
57.384752,91.063246,-53.064277,0.000000,2.946325,1.334950,P1
57.367608,91.175878,-53.145584,0.000000,2.952789,1.338227,P1
57.372320,91.251829,-53.256656,0.000000,2.956026,1.339867,P1
57.357641,91.327126,-53.363073,0.000000,2.959260,1.341517,P1
57.343116,91.402965,-53.445826,0.000000,2.967379,1.345659,P1
57.361787,91.451721,-53.465838,0.000000,2.970634,1.347318,P1
57.430668,91.508528,-53.484149,0.000000,2.977163,1.350634,P1
57.471900,91.542810,-53.512478,0.000000,2.980429,1.352292,P1
57.520548,91.589549,-53.509146,0.000000,2.983698,1.353950,P1
57.558993,91.647817,-53.500219,0.000000,2.986968,1.355610,P1
57.610987,91.686634,-53.538963,0.000000,2.993513,1.358947,P1
57.635517,91.739326,-53.588334,0.000000,2.996794,1.360617,P1
57.636525,91.804112,-53.647668,0.000000,3.003371,1.363958,P1
57.618554,91.820039,-53.714499,0.000000,3.006664,1.365628,P1
57.584486,91.824742,-53.787450,0.000000,3.009961,1.367297,P1
57.607646,91.851128,-53.855792,0.000000,3.019863,1.372323,P1
57.626124,91.866864,-53.908779,0.000000,3.023175,1.374005,P1
57.726263,91.934569,-53.918495,0.000000,3.033155,1.379057,P1
57.879602,92.017520,-53.910411,0.000000,3.036492,1.380742,P1
58.006876,92.081485,-53.900048,0.000000,3.043175,1.384111,P1
58.179811,92.160409,-53.876582,0.000000,3.046521,1.385800,P1
58.320226,92.220729,-53.854024,0.000000,3.049870,1.387497,P1
58.431373,92.264478,-53.834013,0.000000,3.056589,1.390895,P1
58.570301,92.325490,-53.825394,0.000000,3.059959,1.392595,P1
58.678827,92.369625,-53.819441,0.000000,3.070113,1.397688,P1
58.830741,92.430307,-53.805322,0.000000,3.081983,1.403652,P1
58.948990,92.475206,-53.793511,0.000000,3.085377,1.405365,P1
59.053980,92.506918,-53.763431,0.000000,3.088783,1.407079,P1
59.185783,92.527811,-53.748931,0.000000,3.095606,1.410511,P1
59.446418,92.691622,-53.766858,0.000000,3.102454,1.413949,P1
59.693478,92.825484,-53.813392,0.000000,3.105883,1.415671,P1
59.888030,92.961477,-53.853882,0.000000,3.109321,1.417394,P1
60.058257,93.098517,-53.938965,0.000000,3.112764,1.419117,P1
60.185288,93.234655,-54.011693,0.000000,3.119651,1.422558,P1
60.259238,93.369361,-54.092427,0.000000,3.123098,1.424278,P1
60.320975,93.502660,-54.138006,0.000000,3.126547,1.426001,P1
60.395753,93.634081,-54.204358,0.000000,3.133457,1.429464,P1
60.444730,93.762814,-54.258257,0.000000,3.140385,1.432931,P1
60.456965,93.859090,-54.320808,0.000000,3.143857,1.434664,P1
60.492636,93.987996,-54.400773,0.000000,3.150817,1.438128,P1
60.550111,94.115290,-54.494287,0.000000,3.154302,1.439863,P1
60.589033,94.239859,-54.569743,0.000000,3.161281,1.443352,P1
60.596467,94.362098,-54.648880,0.000000,3.164779,1.445100,P1
60.648287,94.483477,-54.719421,0.000000,3.167407,1.446411,P1
60.722840,94.603214,-54.804088,0.000000,3.174426,1.449903,P1
60.778646,94.721341,-54.869769,0.000000,3.177939,1.451650,P1
60.872782,94.838503,-54.929313,0.000000,3.184966,1.455155,P1
60.945666,94.924439,-54.973407,0.000000,3.188483,1.456915,P1
61.022234,94.983604,-55.056396,0.000000,3.197312,1.461324,P1
61.095336,95.051190,-55.100268,0.000000,3.200859,1.463089,P1
61.133607,95.096265,-55.151795,0.000000,3.204410,1.464854,P1
61.228959,95.123816,-55.179326,0.000000,3.211530,1.468386,P1
61.356460,95.167586,-55.206331,0.000000,3.215096,1.470155,P1
61.473214,95.195048,-55.204440,0.000000,3.222239,1.473714,P1
61.564307,95.179057,-55.199097,0.000000,3.229415,1.477280,P1
61.615828,95.187222,-55.211312,0.000000,3.233012,1.479062,P1
61.688573,95.187642,-55.249488,0.000000,3.240219,1.482627,P1
61.741598,95.182127,-55.279193,0.000000,3.243828,1.484413,P1
61.761905,95.172107,-55.322196,0.000000,3.247435,1.486208,P1
61.787173,95.159559,-55.335414,0.000000,3.251052,1.488008,P1
61.839514,95.145951,-55.373718,0.000000,3.254672,1.489808,P1
61.877429,95.131135,-55.404414,0.000000,3.261023,1.492958,P1
61.887041,95.115966,-55.448405,0.000000,3.264657,1.494758,P1
61.927277,95.101891,-55.513048,0.000000,3.268295,1.496558,P1
61.955601,95.118560,-55.565083,0.000000,3.271935,1.498359,P1
62.141146,95.254345,-55.705058,0.000000,3.275577,1.500168,P1
62.277040,95.397429,-55.841728,0.000000,3.282866,1.503790,P1
62.406635,95.545725,-56.002974,0.000000,3.286514,1.505610,P1
62.492258,95.665480,-56.154781,0.000000,3.293838,1.509251,P1
62.539286,95.789362,-56.297093,0.000000,3.301185,1.512895,P1
62.570090,95.886510,-56.408709,0.000000,3.304864,1.514716,P1
62.571611,95.959846,-56.514063,0.000000,3.308545,1.516537,P1
62.581471,96.012710,-56.573751,0.000000,3.315917,1.520186,P1
62.583270,96.048533,-56.614270,0.000000,3.319601,1.522020,P1
62.595478,96.069382,-56.621093,0.000000,3.332616,1.528442,P1
62.600431,96.109091,-56.618373,0.000000,3.336345,1.530280,P1
62.638388,96.136170,-56.638772,0.000000,3.340078,1.532117,P1
62.682408,96.182535,-56.629529,0.000000,3.343812,1.533953,P1
62.715971,96.215129,-56.617159,0.000000,3.350352,1.537168,P1
62.740465,96.236532,-56.602474,0.000000,3.354088,1.539014,P1
62.795457,96.249393,-56.616706,0.000000,3.357826,1.540863,P1
62.838476,96.254368,-56.627354,0.000000,3.365310,1.544561,P1
62.870433,96.283660,-56.634257,0.000000,3.369056,1.546409,P1
62.947677,96.305016,-56.647629,0.000000,3.372803,1.548257,P1
63.009258,96.318385,-56.658411,0.000000,3.380304,1.551950,P1
63.111077,96.326561,-56.675531,0.000000,3.384058,1.553800,P1
63.192074,96.359269,-56.689821,0.000000,3.391574,1.557515,P1
63.271040,96.383863,-56.680219,0.000000,3.395340,1.559376,P1
63.331729,96.401224,-56.671022,0.000000,3.399112,1.561236,P1
63.414832,96.412638,-56.693527,0.000000,3.406659,1.564948,P1
63.478703,96.419036,-56.712369,0.000000,3.410431,1.566802,P1
63.509797,96.421149,-56.748487,0.000000,3.414201,1.568656,P1
63.545501,96.419942,-56.759006,0.000000,3.421729,1.572381,P1
63.569402,96.416449,-56.767056,0.000000,3.425495,1.574244,P1
63.621807,96.411948,-56.803036,0.000000,3.429263,1.576106,P1
63.660375,96.435782,-56.833874,0.000000,3.436795,1.579825,P1
63.687550,96.454516,-56.858787,0.000000,3.439619,1.581217,P1
63.705305,96.468587,-56.878721,0.000000,3.443382,1.583072,P1
63.699417,96.477852,-56.915898,0.000000,3.450905,1.586793,P1
63.689972,96.483777,-56.946154,0.000000,3.454674,1.588659,P1
63.678611,96.485467,-56.973254,0.000000,3.469822,1.596140,P1
63.764352,96.486248,-57.105905,0.000000,3.477413,1.599882,P1
63.834653,96.485310,-57.216629,0.000000,3.481209,1.601759,P1
63.890864,96.483068,-57.307048,0.000000,3.485006,1.603638,P1
63.934603,96.479506,-57.379887,0.000000,3.491662,1.606929,P1
63.967394,96.475349,-57.436452,0.000000,3.495471,1.608810,P1
63.990854,96.470839,-57.478969,0.000000,3.499285,1.610692,P1
64.006641,96.465677,-57.510622,0.000000,3.506921,1.614458,P1
64.016080,96.460578,-57.532329,0.000000,3.510740,1.616348,P1
64.041987,96.485997,-57.596482,0.000000,3.514560,1.618237,P1
64.060358,96.536519,-57.647614,0.000000,3.522212,1.622021,P1
64.072795,96.578410,-57.686459,0.000000,3.526046,1.623914,P1
64.118024,96.642852,-57.744803,0.000000,3.529884,1.625810,P1
64.137518,96.695032,-57.810497,0.000000,3.533726,1.627707,P1
64.188880,96.765913,-57.893642,0.000000,3.545282,1.633411,P1
64.245668,96.822811,-57.938833,0.000000,3.549139,1.635315,P1
64.290157,96.896391,-57.972949,0.000000,3.556865,1.639125,P1
64.307087,97.013956,-58.017422,0.000000,3.560732,1.641033,P1
64.355736,97.109098,-58.080367,0.000000,3.564603,1.642941,P1
64.392959,97.213412,-58.129169,0.000000,3.568476,1.644850,P1
64.420845,97.294336,-58.166811,0.000000,3.576231,1.648672,P1
64.456821,97.355488,-58.173488,0.000000,3.580113,1.650584,P1
64.521282,97.429996,-58.204641,0.000000,3.583998,1.652498,P1
64.572219,97.485325,-58.227309,0.000000,3.587886,1.654413,P1
64.627462,97.524047,-58.223445,0.000000,3.595672,1.658246,P1
64.707668,97.579253,-58.247888,0.000000,3.603469,1.662083,P1
64.787293,97.618516,-58.246525,0.000000,3.611276,1.665924,P1
64.881857,97.645150,-58.201849,0.000000,3.615183,1.667846,P1
65.026218,97.692043,-58.150919,0.000000,3.619093,1.669769,P1
65.142314,97.724966,-58.108056,0.000000,3.626921,1.673618,P1
65.233101,97.746156,-58.073104,0.000000,3.634765,1.677474,P1
65.301734,97.757716,-58.045644,0.000000,3.642619,1.681333,P1
65.405547,97.762953,-58.033407,0.000000,3.646550,1.683264,P1
65.484712,97.791980,-58.026085,0.000000,3.654424,1.687130,P1
65.543179,97.811225,-58.024015,0.000000,3.666268,1.692942,P1
65.583945,97.823294,-58.024297,0.000000,3.670221,1.694882,P1
65.610573,97.799533,-58.026458,0.000000,3.674178,1.696823,P1
65.625333,97.775724,-58.030078,0.000000,3.678139,1.698765,P1
65.630880,97.752212,-58.035827,0.000000,3.686074,1.702654,P1
65.613203,97.729919,-58.062757,0.000000,3.690046,1.704600,P1
65.576694,97.709271,-58.107475,0.000000,3.694022,1.706548,P1
65.541557,97.690268,-58.147272,0.000000,3.701987,1.710448,P1
65.492577,97.673309,-58.201733,0.000000,3.705976,1.712401,P1
65.433002,97.657886,-58.269154,0.000000,3.713969,1.716311,P1
65.381575,97.644774,-58.325285,0.000000,3.717971,1.718269,P1
65.338747,97.603293,-58.372122,0.000000,3.725986,1.722187,P1
65.287299,97.568133,-58.430116,0.000000,3.729999,1.724148,P1
65.245234,97.539139,-58.476741,0.000000,3.734017,1.726111,P1
65.195703,97.514964,-58.534946,0.000000,3.742069,1.730042,P1
65.140219,97.495086,-58.602803,0.000000,3.750136,1.733978,P1
65.080024,97.479471,-58.677465,0.000000,3.754175,1.735948,P1
65.032592,97.466977,-58.738489,0.000000,3.764294,1.740879,P1
64.979677,97.487583,-58.806459,0.000000,3.768348,1.742854,P1
64.938934,97.506411,-58.859568,0.000000,3.772406,1.744831,P1
64.892631,97.522865,-58.920375,0.000000,3.776468,1.746809,P1
64.857877,97.536562,-58.968216,0.000000,3.784606,1.750770,P1
64.816786,97.547799,-59.024453,0.000000,3.788682,1.752752,P1
64.786367,97.556933,-59.067351,0.000000,3.792761,1.754735,P1
64.765016,97.564088,-59.098904,0.000000,3.796842,1.756720,P1
64.735168,97.568647,-59.142651,0.000000,3.805016,1.760691,P1
64.713878,97.571703,-59.175436,0.000000,3.809108,1.762679,P1
64.699744,97.573455,-59.199020,0.000000,3.813205,1.764668,P1
64.691452,97.574099,-59.215061,0.000000,3.817305,1.766658,P1
64.687913,97.573303,-59.226145,0.000000,3.825514,1.770640,P1
64.720211,97.572364,-59.191265,0.000000,3.829624,1.772633,P1
64.750339,97.570311,-59.160083,0.000000,3.837859,1.776622,P1
64.793765,97.568143,-59.111513,0.000000,3.841984,1.778619,P1
64.831600,97.565673,-59.069662,0.000000,3.846112,1.780616,P1
64.880101,97.562737,-59.015064,0.000000,3.854381,1.784614,P1
64.958909,97.560334,-58.999842,0.000000,3.858520,1.786614,P1
65.040703,97.558073,-58.968371,0.000000,3.862662,1.788616,P1
65.123564,97.585433,-58.924328,0.000000,3.870957,1.792621,P1
65.190611,97.608188,-58.889464,0.000000,3.875109,1.794625,P1
65.259652,97.626325,-58.843409,0.000000,3.883427,1.798636,P1
65.329811,97.640762,-58.787068,0.000000,3.887593,1.800645,P1
65.384357,97.651611,-58.742992,0.000000,3.891762,1.802653,P1
65.479163,97.689661,-58.720281,0.000000,3.900111,1.806674,P1
65.554129,97.720379,-58.705474,0.000000,3.904292,1.808686,P1
65.627760,97.744422,-58.677223,0.000000,3.910570,1.811708,P1
65.683894,97.762007,-58.658453,0.000000,3.918948,1.815740,P1
65.724871,97.774517,-58.646637,0.000000,3.923141,1.817757,P1
65.753201,97.782193,-58.641670,0.000000,3.931534,1.821791,P1
65.770539,97.816367,-58.641180,0.000000,3.935734,1.823809,P1
65.795925,97.842085,-58.626364,0.000000,3.950447,1.830870,P1
65.850430,97.862011,-58.646811,0.000000,3.954654,1.832888,P1
65.891846,97.876286,-58.667163,0.000000,3.958864,1.834907,P1
65.922020,97.885763,-58.686824,0.000000,3.963076,1.836927,P1
65.942746,97.891252,-58.705383,0.000000,3.967289,1.838947,P1
65.955820,97.892980,-58.723676,0.000000,3.975716,1.842984,P1
65.962663,97.892236,-58.740292,0.000000,3.979927,1.845001,P1
65.964656,97.889619,-58.755193,0.000000,3.984138,1.847015,P1
65.963112,97.885115,-58.769514,0.000000,3.992551,1.851041,P1
65.958939,97.879762,-58.782080,0.000000,3.996753,1.853055,P1
65.953108,97.873385,-58.794125,0.000000,4.005156,1.857075,P1
65.984430,97.866961,-58.835563,0.000000,4.013555,1.861093,P1
66.009535,97.859938,-58.872200,0.000000,4.023011,1.865609,P1
66.028984,97.853225,-58.902873,0.000000,4.027214,1.867615,P1
66.043522,97.846922,-58.928124,0.000000,4.031419,1.869620,P1
66.053892,97.841086,-58.948561,0.000000,4.035625,1.871625,P1
66.060907,97.835217,-58.965917,0.000000,4.044033,1.875644,P1
66.065098,97.829920,-58.979555,0.000000,4.048238,1.877652,P1
66.067057,97.825172,-58.990084,0.000000,4.052446,1.879661,P1
66.067308,97.820935,-58.998075,0.000000,4.056655,1.881668,P1
66.066521,97.816114,-59.006248,0.000000,4.069294,1.887680,P1
66.064831,97.811864,-59.012527,0.000000,4.073510,1.889684,P1
66.154933,97.809618,-59.056603,0.000000,4.077728,1.891695,P1
66.230597,97.807583,-59.093568,0.000000,4.081947,1.893708,P1
66.292328,97.835172,-59.125125,0.000000,4.090397,1.897730,P1
66.341731,97.858371,-59.150700,0.000000,4.094632,1.899743,P1
66.380145,97.877358,-59.171036,0.000000,4.098872,1.901755,P1
66.409089,97.891904,-59.187994,0.000000,4.107357,1.905776,P1
66.429849,97.902979,-59.201023,0.000000,4.111604,1.907786,P1
66.427759,97.910200,-59.232484,0.000000,4.120101,1.911812,P1
66.460678,97.915509,-59.287948,0.000000,4.124351,1.913830,P1
66.485691,97.918596,-59.333657,0.000000,4.128606,1.915845,P1
66.504033,97.919318,-59.371683,0.000000,4.137128,1.919878,P1
66.516664,97.918639,-59.401787,0.000000,4.141398,1.921894,P1
66.524723,97.916347,-59.426166,0.000000,4.149945,1.925923,P1
66.512884,97.913061,-59.465151,0.000000,4.154225,1.927936,P1
66.500697,97.908786,-59.497177,0.000000,4.162793,1.931972,P1
66.505258,97.874584,-59.501480,0.000000,4.167079,1.933997,P1
66.546154,97.844699,-59.534449,0.000000,4.177827,1.939049,P1
66.579757,97.818824,-59.561380,0.000000,4.185362,1.942588,P1
66.606623,97.797167,-59.582264,0.000000,4.189675,1.944609,P1
66.627497,97.779381,-59.598044,0.000000,4.193989,1.946629,P1
66.643277,97.764532,-59.610743,0.000000,4.202626,1.950668,P1
66.654605,97.752795,-59.619882,0.000000,4.206945,1.952688,P1
66.662346,97.743201,-59.627336,0.000000,4.215586,1.956738,P1
66.667057,97.735932,-59.632462,0.000000,4.219910,1.958761,P1
66.707491,97.731200,-59.665758,0.000000,4.224241,1.960786,P1
66.740259,97.727918,-59.693233,0.000000,4.228580,1.962811,P1
66.766245,97.725228,-59.716654,0.000000,4.237267,1.966859,P1
66.786139,97.723451,-59.735382,0.000000,4.241616,1.968881,P1
66.800786,97.722339,-59.750090,0.000000,4.245968,1.970905,P1
66.810527,97.751675,-59.761433,0.000000,4.250322,1.972931,P1
66.800697,97.775920,-59.791722,0.000000,4.259041,1.976993,P1
66.790458,97.796072,-59.816502,0.000000,4.263407,1.979022,P1
66.780450,97.811817,-59.837572,0.000000,4.272151,1.983084,P1
66.770912,97.824075,-59.854287,0.000000,4.276525,1.985116,P1
66.838475,97.833917,-59.928290,0.000000,4.285275,1.989170,P1
66.895275,97.840917,-59.989921,0.000000,4.289648,1.991193,P1
66.941959,97.845470,-60.040211,0.000000,4.294019,1.993213,P1
66.979398,97.847963,-60.080358,0.000000,4.298381,1.995240,P1
67.008711,97.848229,-60.112780,0.000000,4.307116,1.999295,P1
67.030805,97.847215,-60.137443,0.000000,4.311483,2.001322,P1
67.046736,97.845217,-60.155597,0.000000,4.315856,2.003345,P1
67.041389,97.842231,-60.188974,0.000000,4.320228,2.005366,P1
67.072674,97.838341,-60.247144,0.000000,4.333332,2.011410,P1
67.097108,97.834226,-60.294092,0.000000,4.337693,2.013429,P1
67.115561,97.830025,-60.331116,0.000000,4.342060,2.015449,P1
67.129031,97.825315,-60.360697,0.000000,4.350805,2.019492,P1
67.138214,97.820784,-60.382840,0.000000,4.355185,2.021511,P1
67.143897,97.816483,-60.398807,0.000000,4.359567,2.023529,P1
67.146889,97.812043,-60.410625,0.000000,4.367239,2.027058,P1
67.147718,97.807932,-60.418362,0.000000,4.371625,2.029074,P1
67.147063,97.803614,-60.424103,0.000000,4.380403,2.033118,P1
67.199627,97.800034,-60.437847,0.000000,4.389196,2.037164,P1
67.243114,97.796757,-60.448185,0.000000,4.393598,2.039188,P1
67.278367,97.793227,-60.456931,0.000000,4.402416,2.043229,P1
67.306095,97.790018,-60.463354,0.000000,4.406828,2.045247,P1
67.327216,97.787093,-60.467983,0.000000,4.411241,2.047261,P1
67.342756,97.784017,-60.472146,0.000000,4.418970,2.050791,P1
67.392126,97.751833,-60.505154,0.000000,4.423386,2.052816,P1
67.447870,97.724357,-60.512865,0.000000,4.429998,2.055850,P1
67.492512,97.700812,-60.519964,0.000000,4.438833,2.059891,P1
67.527149,97.681451,-60.525527,0.000000,4.443255,2.061907,P1
67.553279,97.665058,-60.531646,0.000000,4.454321,2.066938,P1
67.588235,97.651815,-60.517228,0.000000,4.463178,2.070976,P1
67.598384,97.641297,-60.525477,0.000000,4.467610,2.072995,P1
67.603916,97.632023,-60.535698,0.000000,4.483189,2.080052,P1
67.605572,97.625072,-60.544673,0.000000,4.487640,2.082064,P1
67.604319,97.620029,-60.552556,0.000000,4.492095,2.084074,P1
67.601243,97.615460,-60.561828,0.000000,4.505460,2.090100,P1
67.596739,97.612233,-60.569955,0.000000,4.509916,2.092121,P1
67.620727,97.553048,-60.712108,0.000000,5.030968,2.312224,P1
67.639961,97.503343,-60.832888,0.000000,5.035721,2.314236,P1
67.654985,97.462471,-60.933420,0.000000,5.040472,2.316251,P1
67.666360,97.429619,-61.015317,0.000000,5.045229,2.318268,P1
67.674909,97.403345,-61.081730,0.000000,5.054757,2.322306,P1


==> images/results/Data9_error_dfa.txt <==
6.103049
2.617691
2.509710
3.362120
3.224033
3.065014
2.833389
2.465279
2.221319
1.936953
1.647136
1.068350
0.789387
0.624952
0.516357
0.439165
0.381386
0.336446
0.300437
0.270899
0.246203
0.225219
0.107386
0.099224
0.092044
0.085667
0.079970
0.074842
0.070195
0.065969
0.190089
0.179213
0.169154
0.159883
0.151282
0.119915
0.113544
0.106954
0.304314
0.289003
0.274612
0.260942
0.248178
0.235965
0.224589
0.213828
0.203639
0.193813
0.184662
0.175805
0.167606
0.159772
0.152322
0.145236
0.138317
0.131904
0.125794
0.119973
0.114247
0.108963
0.103925
0.098940
0.094407
0.090036
0.085684
0.081708
0.077731
0.074114
0.070477
0.067185
0.064040
0.061035
0.057981
0.055245
0.052631
0.049947
0.047566
0.045104
0.042937
0.040864
0.038882
0.036608
0.034812
0.033096
0.031264
0.029703
0.028211
0.026784
0.025228
0.023932
0.022694
0.021325
0.557126
0.532780
0.509586
0.422093
0.403669
0.386052
0.350049
0.334675
0.270139
0.366139
0.350075
0.334715
0.319984
0.305942
0.292431
0.279596
0.267324
0.255588
0.244324
0.233596
0.448304
0.428668
0.409890
0.391907
0.374736
0.358317
0.342616
0.327573
0.313217
0.299418
0.286294
0.273744
0.268289
0.256524
0.245289
0.234546
0.224259
0.214437
0.205031
0.198956
0.190434
0.228882
0.219036
0.209789
0.200783
0.192172
0.184109
0.176229
0.168694
0.361996
0.346327
0.331264
0.273865
0.262104
0.250713
0.239894
0.229476
0.219587
0.210059
0.200947
0.192311
0.183977
0.176009
0.168390
0.161179
0.154207
0.147539
0.401709
0.384087
0.367235
0.351134
0.335671
0.320938
0.306850
0.293326
0.280447
0.268132
0.256355
0.245019
0.234201
0.223908
0.214067
0.204607
0.195611
0.187010
0.178739
0.167165
0.159857
0.152867
0.146189
0.139802
0.133694
0.127853
0.122276
0.116936
0.400069
0.382763
0.366121
0.350306
0.335082
0.320522
0.306575
0.293358
0.280624
0.268447
0.256803
0.245764
0.235112
0.324986
0.553750
0.529573
0.506453
0.484382
0.463280
0.443101
0.423765
0.405273
0.387632
0.370721
0.462729
0.502609
0.480707
0.459763
0.472851
0.452276
0.432598
0.413981
0.395979
0.378765
0.429696
0.411312
0.393938
0.377121
0.361454
0.830675
0.794452
0.759815
0.726800
0.727997
0.696530
0.666254
0.637481
0.609968
0.583477
0.558145
0.638727
0.611070
0.584487
0.559068
0.534904
0.511653
0.489701
0.468429
0.448088
0.692639
0.662466
0.633613
0.606142
0.579753
0.659765
0.630996
0.603661
0.577351
0.552192
0.528226
0.505218
0.483216
0.570157
0.545331
0.521538
0.498787
0.477032
0.456276
0.436383
0.417361
0.509318
0.487068
0.465792
0.445447
0.426024
0.407458
0.389671
0.372660
0.468075
0.447597
0.428021
0.409303
0.890981
0.852079
0.814943
0.779369
0.745418
0.736892
0.704825
0.674320
0.644992
0.616948
0.696181
0.665973
0.636968
0.889969
0.851770
0.814879
0.779958
0.746208
0.714296
0.683419
0.745148
0.764881
0.731806
0.700179
0.669936
0.641397
0.613729
0.587273
0.562362
0.538155
0.515007
0.492871
0.472093
0.451839
0.432473
0.413956
0.396650
0.380107
0.363888
0.348382
0.334384
0.412460
0.394994
0.378010
0.708684
0.768498
0.735543
0.703704
0.673259
0.644480
0.616630
0.590334
0.564853
0.540489
0.517534
0.495245
0.570432
0.546003
0.570169
0.545615
0.522137
0.500073
0.867492
0.829855
0.794168
0.759664
0.726748
0.695583
0.665474
0.734561
0.702931
0.672437
0.643279
0.615650
0.588982
0.563483
0.584593
0.655175
0.626827
0.600029
0.574410
0.549602
0.526198
0.503504
0.482119
0.461682
0.877536
1.007874
0.964459
0.922613
0.882599
0.844674
0.808071
0.773072
0.739606
0.707948
0.771073
0.737630
0.706210
0.675608
0.646347
0.618659
0.591897
0.566604
1.071061
1.024587
0.980148
1.026015
0.981467
0.938868
0.937759
0.897575
0.858735
0.821594
0.875988
0.838029
0.801731
0.767728
0.734510
0.797648
0.763053
0.730265
0.740699
0.709124
0.678525
0.649682
0.621687
0.595341
0.569728
0.545238
0.522691
0.500270
0.479277
0.951530
0.910202
0.870684
0.833475
0.797313
0.762737
0.771038
0.738150
0.706711
0.772011
0.738594
0.706642
0.676444
0.727183
0.696177
0.666130
0.637800
0.610211
0.583933
0.649686
0.621918
0.595044
0.569349
0.544781
1.583593
1.514927
1.449266
1.387072
1.385734
1.325800
1.348078
1.290326
1.235108
1.181703
1.130636
1.081650
1.035580
0.990912
0.948200
0.907987
0.868910
0.997657
0.954566
0.913908
0.874488
0.836792
0.801852
0.767342
0.734901
0.703324
0.756830
0.724628
0.693392
0.663524
0.635314
0.607997
0.581878
0.647913
0.620266
0.640956
0.613470
0.587742
0.562596
0.710338
0.680144
0.650840
0.622822
0.596032
0.570872
0.546368
0.611010
0.584949
0.559704
0.535913
0.512824
0.490750
0.469647
1.287143
1.231180
1.177668
1.126832
1.077804
1.126784
1.077865
1.243932
1.190133
1.138433
1.088997
1.042080
0.996865
1.046848
1.001635
0.958119
0.916803
0.877006
0.972508
0.930713
0.890383
0.852197
0.861999
0.908374
0.869754
0.917254
0.877602
0.839685
0.803896
0.769211
0.736045
0.704820
0.674485
0.735866
0.704428
0.673904
0.645202
0.617378
0.638688
0.611374
0.675603
0.777752
0.744399
0.714529
1.825336
1.745921
1.670397
1.597764
1.528310
1.557441
1.489701
1.425676
1.364090
1.539602
1.542035
1.475368
1.411234
1.392639
1.424446
1.363015
1.303844
1.247702
1.193578
1.236975
1.261581
1.206702
1.154722
1.104622
1.056714
1.010901
0.967503
0.925601
1.018415
0.974350
0.932216
0.892409
0.853868
0.817016
0.782275
0.841613
0.805196
0.770769
0.737459
0.705609
0.675771
0.646632
0.716268
0.685543
0.656179
0.627797
1.556902
1.489008
1.423989
1.361814
1.302361
1.245619
1.191255
1.139270
1.089678
1.042263
1.196787
1.144468
1.094463
1.046657
1.000917
0.982799
0.940035
0.899371
0.961177
0.919453
0.879404
0.841278
0.804658
0.769825
0.736344
0.704477
0.673866
0.644804
0.616817
0.590060
0.564706
0.540246
0.516862
0.703879
0.673151
0.643747
0.615636
0.588813
0.563123
0.538562
1.496714
1.431429
1.369001
1.309307
1.252406
1.198000
1.145795
1.246053
1.192385
1.231477
1.177967
1.126801
1.078138
1.031344
1.087721
1.127200
1.078206
1.031358
0.986874
0.944033
0.903394
0.864218
0.826760
0.791287
0.757031
0.724637
0.784202
0.750160
0.717613
0.686765
0.657292
0.628836
0.601931
0.686862
0.657150
0.628745
0.684474
0.654770
0.626373
0.599726
0.573758
0.548934
0.525481
1.247375
1.194140
1.231445
1.177959
1.127188
1.078273
1.031895
1.092259
1.044893
0.999604
1.041384
0.996173
0.987780
0.945633
0.904811
0.865781
0.829567
0.793708
0.759562
0.856433
0.819635
0.784452
0.751483
0.719296
0.688523
0.659102
0.736857
0.782601
0.748912
0.717252
0.687006
0.657531
0.629351
0.688376
0.659156
0.630781
0.603654
0.578191
0.553385
0.622319
0.595431
0.570070
0.545491
0.521996
0.598680
0.609721
0.583609
2.007431
1.920948
1.839571
1.760444
1.686115
1.613715
1.548551
1.717736
1.643714
1.572934
1.506366
1.441607
1.455282
1.392622
1.333706
1.276384
1.221323
1.248022
1.249821
1.196208
1.146009
1.177217
1.217291
1.165933
1.115895
1.068054
1.103075
1.055639
0.965706
0.924638
0.884797
0.934422
0.936475
0.896926
0.858240
0.821437
0.787008
0.934270
0.894026
0.855554
0.819427
0.869298
0.832194
0.796274
0.761936
0.729114
0.788642
0.754456
0.722451
0.691213
0.661355
2.216918
2.217276
2.120293
2.027555
1.938875
1.854087
1.773013
1.695513
1.621395
1.648924
1.576748
1.507772
1.441820
1.468602
1.404477
1.343165
1.378677
1.318422
1.260797
1.205701
1.153082
1.102722
1.054574
1.105018
1.056622
1.010394
0.966202
1.023250
0.978823
0.936195
0.895648
0.946491
0.905155
0.865640
0.827960
0.791859
0.788207
1.447066
1.384760
1.324702
1.267281
1.301886
1.245356
1.191307
1.140064
1.129190
1.080521
1.034731
0.990229
0.947685
0.995322
0.952939
1.010749
0.967231
0.925629
0.886587
0.848553
0.812964
0.778193
1.178874
1.214007
1.161542
1.112686
1.064695
1.018813
0.974952
0.933743
0.893642
0.855307
0.908147
0.868978
0.832116
0.796320
0.762104
0.730045
0.698780
0.668728
0.690232
0.661184
0.633425
0.694508
0.665002
0.636803
0.609859
0.585057
1.170663
1.120221
1.072778
1.073752
1.113559
1.160085
1.111250
1.063620
1.018086
1.057566
1.012115
0.969080
0.928385
0.888648
0.850443
0.815051
0.866712
0.830166
0.840967
0.805259
0.771128
0.739628
0.794820
0.760900
0.729351
0.698344
1.590604
1.522485
1.544898
1.477939
1.414542
1.353315
1.518340
1.452725
1.390798
1.330792
1.273419
1.347077
1.289076
1.234559
1.181513
1.130801
1.082319
1.123478
1.075145
1.028940
0.984768
1.268683
1.652647
1.649611
1.581262
1.604146
1.537842
1.472529
1.473509
1.412568
1.352558
1.295180
1.242119
1.189607
1.271750
1.217904
1.168223
1.216383
1.166875
1.117707
1.135413
1.090638
1.044597
1.000586
0.960214
1.480363
1.417021
1.417560
1.450187
1.388424
1.329374
1.343441
1.289096
1.234214
1.183260
1.133045
1.086594
1.173665
1.123885
1.076298
1.108599
1.152658
1.105021
1.115567
1.070142
1.096823
1.051725
1.007187
0.966102
0.925356
1.574154
1.509031
1.450491
1.394533
2.291070
2.193446
2.270032
2.173403
2.131619
2.040901
1.954157
1.873737
1.794327
1.902018
2.131659
2.041042
1.954394
1.874178
1.852226
1.773696
1.857844
1.778883
1.705693
1.760415
1.688002
1.680267
1.608897
1.540660
1.477565
1.514165
1.517463
1.453048
1.393439
1.334488
1.280143
1.294555
1.240624
1.190000
1.139337
1.091365
1.120291
1.072902
1.027602
0.987639
0.946145
0.906486
1.044740
1.001993
0.959674
0.919226
0.882133
0.844743
0.809404
2.245844
2.147455
2.436741
2.329896
2.227734
2.129801
2.118585
2.025428
1.951121
1.965921
1.972754
1.886251
1.803544
1.724467
1.743538
1.667020
1.593862
1.620874
1.549330
1.481267
1.516695
1.542874
1.474921
1.505105
1.438976
1.375755
1.315055
1.354600
1.394401
1.333089
1.274649
1.310969
1.253421
1.198407
1.240680
1.290858
1.234310
1.180271
1.218957
1.185699
1.134038
1.084891
1.037700
2.132371
2.038449
1.948647
1.862152
1.779486
1.798930
1.719595
1.643106
1.664007
1.685716
1.609734
1.538610
1.565762
1.496519
2.025887
1.935861
1.850504
1.768893
1.785715
1.802806
1.722821
1.646926
1.574365
1.504480
1.438190
1.472638
1.407667
1.345016
1.285674
1.229070
1.174832
1.122986
1.172459
1.120114
1.070625
1.022859
0.977686
0.934512
0.893252
1.046310
1.000271
0.956269
0.914011
0.873860
0.835369
1.565226
1.495054
1.428835
1.365529
1.402406
1.339370
1.279160
1.325376
1.359787
1.299006
1.241566
1.186656
1.229944
1.175461
1.122727
1.072994
1.123906
1.074030
1.025679
0.980168
1.839047
1.758207
1.680530
1.606664
1.535700
1.561625
1.588398
1.518460
1.451805
1.388083
1.326970
1.268763
1.310135
1.252290
1.197279
1.167768
1.116883
1.068475
1.022000
1.074343
1.406843
1.345491
1.287053
1.328379
1.270378
1.214934
1.255269
1.200712
1.148562
1.099128
1.173196
1.123150
1.074698
1.028389
0.984877
1.034470
0.989621
0.948054
0.907217
0.963122
0.922287
0.882438
0.845485
0.906478
0.867107
0.829575
0.793717
0.759461
0.826485
0.790579
1.635199
1.563458
1.520736
1.454546
1.391121
1.330490
1.272473
1.592352
1.522674
1.456059
1.392389
1.331531
1.273432
1.217840
1.265175
1.209809
1.156895
1.106334
1.058010
1.113728
1.064867
1.018258
1.055223
1.009299
0.965412
0.923399
0.883648
0.940522
0.899518
0.860339
0.823127
0.787676
0.753554
0.758167
0.726046
0.787851
0.754103
0.721866
0.691895
0.662494
0.634418
0.608592
0.583000
1.287058
1.231577
1.178152
1.200480
1.149238
1.099642
1.146929
1.097239
1.050266
1.004882
0.962107
1.419340
1.358372
1.299710
1.243274
1.287863
1.232059
1.178471
1.127249
1.078205
1.031798
0.987088
1.044168
0.998748
0.955643
0.914180
0.875054
0.937958
0.933889
0.893751
0.856166
0.819522
0.861382
0.915901
0.876591
0.839839
0.803952
0.769669
0.736920
0.799666
0.765331
1.832914
1.757939
2.070133
1.987928
1.905166
2.004359
1.925044
1.932495
1.856526
1.779620
1.710389
1.639900
1.572504
1.508066
1.455171
1.468666
1.529734
1.471201
1.411062
1.353565
1.302829
1.250100
1.199691
1.192953
1.148681
1.102419
1.062203
1.019772
1.028255
0.990581
0.950939
0.916772
0.880422
0.845684
0.869104
0.837712
0.886204
0.850786
0.823756
0.791178
0.760052
0.730315
0.701910
0.735321
3.256318
3.215530
3.072009
3.126443
2.988216
2.957771
2.825417
2.802974
2.782393
2.663376
2.629065
2.613456
2.497613
2.385325
2.381440
2.275762
2.174718
2.179610
2.082776
1.990193
1.901675
1.918130
1.832785
1.854080
1.850970
1.870440
1.787383
1.706754
1.630911
1.660058
1.586246
1.514512
1.447129
1.381613
1.424031
1.360611
1.299988
1.240975
1.185663
1.237883
1.182655
1.128835
1.077488
1.029423
1.089557
1.040898
0.993687
0.949312
0.906912
0.865599
1.965449
1.879044
1.976220
1.889451
1.908025
1.823773
1.938039
1.852434
1.770592
1.690792
1.721488
1.645178
1.649482
1.678101
1.604234
1.532863
1.465255
1.502640
1.436304
1.492577
1.426689
1.364030
1.408126
1.345833
1.286307
1.229801
1.280511
1.224146
1.169976
1.208279
1.153718
1.209758
1.223915
1.273289
1.207604
1.259359
1.201957
1.255184
1.199100
1.144368
1.093224
1.152140
1.172643
1.120573
1.173293
1.120282
1.070489
1.022910
1.080637
2.618349
2.502765
2.491826
2.381474
2.274617
2.173812
2.291456
2.189872
2.092748
1.999889
1.908840
1.824093
1.851408
1.767884
1.689323
1.614219
1.541248
1.472693
1.407161
1.343452
1.390933
1.329019
1.268814
1.212326
1.266120
1.209729
1.154881
1.103453
1.054310
1.116440
1.065742
1.018252
0.971311
0.928109
0.886839
0.955541
0.913005
0.872374
0.832954
0.795964
0.760181
0.726174
0.694117
0.663519
1.973476
1.881678
1.797594
1.717208
1.866996
1.783776
1.701631
1.625176
1.552086
1.480245
1.413564
1.462184
1.396345
1.333413
1.273259
1.216216
1.159484
1.105362
1.055364
1.121542
1.070035
1.020088
0.973958
0.928803
0.886775
0.846630
0.918957
0.876209
0.835514
0.797860
0.761903
0.725719
0.693139
0.660666
0.631179
0.603047
0.686206
0.655563
0.625824
0.598020
1.371492
1.311717
1.254594
1.200332
1.148204
1.098399
1.051873
1.006470
1.210497
1.158885
1.108932
1.061210
1.120826
1.072453
1.026242
0.982102
1.044826
0.999689
0.956420
0.915943
0.981357
0.938898
0.898922
0.860238
0.823305
0.789297
0.859658
0.822615
0.787256
0.754255
0.722086
0.692355
0.664223
0.738813
0.707236
0.677992
0.650332
0.623003
0.598234
0.573438
0.650739
0.623180
0.597982
0.574237
0.550464
0.530983
0.509487
0.489031
0.471608
0.453122
0.434981
0.423293
0.410230
0.395182
0.380908
0.367375
0.357068
0.344909
0.333401
1.060267
1.012010
0.964124
0.920225
0.878300
0.835204
0.797593
0.759999
0.725509
0.692600
0.660182
0.630367
0.601941
0.681434
0.650741
0.621667
0.593081
0.566581
0.540970
0.517046
0.494272
0.472605
0.452126
0.432625
0.414104
0.396379
0.437204
0.511709
0.492355
0.959154
0.917830
0.879111
0.841467
0.806463
0.772192
0.739488
0.851357
0.817245
0.784877
0.838128
0.873508
0.836229
0.800644
0.767800
0.735411
0.704511
0.758550
0.726352
0.696761
0.667492
0.640943
0.614357
0.589019
0.566589
0.688449
0.660405
0.633663
0.610466
0.586149
0.562980
0.614501
0.589429
0.635081
0.677346
0.649422
0.623353
0.598504
0.577400
0.554809
0.536123
0.515597
0.567379
0.547127
0.525618
0.505143
0.488369
0.472722
0.455052
0.438254
0.422294
0.410554
0.396123
0.386168
0.373126
1.283091
1.228069
1.276427
1.221476
1.168974
1.120892
1.072984
1.027222
1.056665
1.011431
0.968230
0.927831
0.889705
0.852114
0.816232
0.781985
0.750895
0.795387
0.761828
0.731179
0.702166
0.768802
0.736135
0.706080
0.676387
0.720131
0.689549
0.661460
0.635591
0.609169
0.583993
0.561668
0.540715
0.519024
0.498384
0.478753
0.462479
1.116367
1.065058
1.145827
1.093296
1.043108
0.995740
0.947668
0.904042
0.860316
0.820689
0.782860
0.744954
0.710647
0.676344
0.645274
0.614332
0.586241
0.559476
0.533064
0.585571
0.557903
0.532628
0.508568
0.485827
0.463581
0.442996
0.423400
0.404980
0.387511
0.370959
0.356005
0.341316
0.327439
0.686952
0.654619
0.623781
0.594377
0.564414
0.537891
0.511006
0.487143
0.540010
0.513277
0.489440
0.466763
0.444185
0.423873
0.403989
0.434560
0.418346
0.403395
0.508434
0.486922
0.468544
0.449278
0.430986
0.413631
0.398956
0.383430
0.368729
0.354824
0.396468
0.380763
0.367837
0.356096
0.345496
0.333109
0.324468
0.313482
0.303139
0.297107
0.375199
0.368768
0.357781
0.352710
0.342716
0.333252
0.324298
0.400857
0.386995
1.160253
1.108369
1.058614
1.011450
1.237867
1.185538
1.137462
1.089683
1.044050
1.000472
0.958859
0.921399
0.883438
0.893925
0.856995
0.824057
0.790398
0.885070
0.848104
0.812828
0.781138
0.748503
0.761833
0.731973
0.701818
0.673070
0.834624
0.802152
0.769200
0.737768
0.707792
0.681673
0.654408
0.628425
0.606497
0.582892
0.560419
0.539029
0.522005
0.502609
0.484168
0.592927
0.571449
0.548843
0.527336
0.446423
1.872688
1.798765
1.728082
1.673694
1.608143
1.545471
1.493229
1.423516
1.269319
1.228941
1.182785
1.138665
1.096490
1.063829
1.028816
0.999229
0.963259
0.928878
0.903795
0.872065
0.844296
0.817147
0.786394
0.762163
0.734010
0.712467
0.686687
0.667621
0.644010
0.627226
0.605590
0.611347
0.589919
0.574978
0.633675
0.610007
0.591712
0.570174
0.549678
0.530180
0.521243
0.532500
0.513422
0.499727
0.482424
0.465992
0.450396
1.423372
1.356576
1.295054
1.236279
1.346818
1.284104
1.225842
1.151341
1.093125
1.042825
0.994792
0.948930
0.902942
0.906589
1.030347
0.982858
0.935235
0.892127
0.848943
0.806208
0.769260
0.734025
0.850922
0.808329
0.770418
0.734256
0.697502
0.664832
0.633699
0.602223
0.556735
0.569666
0.709626
0.675490
0.642948
0.609152
0.579843
0.551937
0.525380
0.497982
0.474211
0.451635
0.428709
0.408634
0.562839
0.536524
0.510081
0.486505
0.464117
0.474639
0.451302
0.430526
0.410155
0.391726
1.089733
1.032808
0.983421
1.129048
1.076592
1.020655
0.973201
0.927894
0.877102
0.836390
0.797546
0.758410
0.723260
0.687974
0.656221
0.625240
0.770209
0.735286
0.700113
0.647020
0.616252
0.586947
0.559047
0.530536
0.505514
0.481734
0.459153
0.436552
0.594548
0.566963
0.540719
0.514607
0.491093
0.468404
0.446893
0.400209
0.377257
0.359343
0.340708
1.055867
1.004091
0.957484
0.912988
0.870517
1.994647
1.916157
1.956978
1.878113
1.806106
3.399493
3.263935
3.140991
3.181643
3.048352
2.926806
2.804725
2.688006
2.582403
2.475480
2.385416
2.287212
2.199497
2.109504
2.039169
1.956317
1.877119
1.801415
1.735503
1.685723
1.618613
1.554470
1.499882
1.441038
1.658577
1.590200
1.524865
1.466754
1.406979
1.349876
1.233618
1.183824
1.136277
1.095248
1.051790
1.010307
0.975383
0.942298
0.905994
0.944580
0.908856
0.880498
0.847796
0.816601
0.798997
0.770243
0.742825
0.716685
0.698277
0.674328
0.651508
0.636602
0.615676
0.609979
0.512214
0.661940
0.638466
0.621817
0.649341
0.633003
0.611496
0.591027
0.578026
0.559316
0.541523
0.531468
0.515184
0.510474
0.495443
0.481163
0.467600
1.073785
1.030219
0.992209
0.952470
0.918396
1.144125
1.098588
1.059758
1.018130
0.983270
0.943974
0.907701
0.873096
0.928641
0.893376
0.859735
0.833242
0.802480
0.773148
0.745186
0.724561
0.705189
0.680637
0.663713
0.718730
0.692226
0.672140
0.648003
0.625034
0.684897
0.660519
0.637312
0.615228
0.600224
0.580089
0.560943
0.549187
0.531718
1.294580
1.245242
1.198103
1.153067
1.117490
1.076108
1.114827
1.080829
1.041009
1.002977
0.974242
0.939270
0.913606
1.068849
1.035974
0.997682
0.961118
0.926210
0.900125
0.868056
0.837448
0.815711
0.787571
0.768373
0.742483
0.717786
0.694231
0.737619
0.784372
0.763042
0.736281
0.717545
0.693019
0.669650
0.647386
0.633370
0.611118
0.591729
0.580777
0.642349
0.621521
0.609113
0.589984
0.652342
0.632045
4.565315
4.677436
4.484232
4.327897
4.149997
3.979881
3.828592
3.672543
3.523324
3.438390
2.003702
2.376806
2.256024
2.125672
2.003055
1.885628
1.789178
1.709022
1.621358
1.500853
1.465988
1.329408
1.178625
0.988033
0.773889
0.680190
0.575576
0.488473
0.406173
0.330516
0.252781
0.196908
0.149251
0.086846
0.062635
0.048640
0.040696
0.037207
0.123491
0.086012
0.067410
0.046245
4.168401
2.918464
2.094311
1.210854
0.537326
0.186260
0.470216
0.720794
0.896195
0.980888
1.018249
0.918548
0.958929
0.872171
0.790757
0.703276
0.684273
0.574779
0.450875
0.367072
0.292875
0.218853
0.168549
0.058876
0.038941
0.034599
0.039532
0.060174
0.059937
0.057902
0.063707
0.056218
0.048742
0.050723
0.040821
0.104521
0.078061
0.753979
0.522591
0.331779
0.178721
0.059945
0.039215
0.102056
0.145567
0.173085
0.133640
0.144476
0.153406
0.154876
0.151664
0.143987
0.133211
0.081610
0.064390
0.057905
0.058148
0.056136
0.056365
0.054185
0.186539
0.125944
0.082235
0.045570
0.032112
0.034769
0.042227
0.079392
0.055661
0.038658
0.037788
0.044869
0.049211
0.051982
0.052555
0.077455
0.041664
0.019585
0.017128
0.026122
0.035725
0.037830
0.111899
0.100550
0.061448
0.027220
0.012762
0.019740
0.031992
1.662214
1.146228
0.724305
0.383248
0.118429
0.087941
0.231977
0.328103
0.388895
0.211518
0.258433
0.299831
0.321472
0.329176
0.321422
0.305645
0.282646
0.253370
0.222485
0.119573
0.104443
0.092913
0.085169
0.075700
0.067878
0.058952
0.050285
0.173534
0.115259
0.113536
0.087811
0.067505
0.051521
0.999499
0.790121
0.635718
0.500886
0.289535
0.135016
0.106333
0.170701
0.226843
0.263377
0.279638
0.283528
0.276047
0.256186
0.128017
0.135589
0.131824
0.124477
0.118700
0.110349
0.095071
0.080578
0.192636
0.140346
0.087906
0.050597
0.024798
0.019185
0.026439
0.039255
0.044844
0.047712
0.050150
0.047522
0.046832
0.041201
0.104485
0.070029
0.042738
0.169906
0.112858
0.073176
0.038396
0.026316
0.030310
0.038347
0.045030
0.048288
0.051734
0.049285
0.045925
0.041910
0.039975
0.033919
0.028536
0.034512
0.980552
0.685899
0.440131
0.344088
0.161300
0.031974
0.095673
0.168966
0.215154
0.241770
0.253854
0.253413
0.239196
0.220869
0.115872
0.114526
0.115563
0.109033
0.102184
0.096648
0.061134
0.049415
0.034951
0.033219
0.037644
0.043007
0.044067
0.043969
0.074991
0.041304
0.021063
0.014209
0.017214
0.028124
4.373335
3.053844
1.961904
1.393969
0.706027
0.461869
0.279608
0.594672
0.850142
0.958969
1.053635
1.072817
1.060968
0.998910
1.013634
0.884752
0.757125
0.648337
0.490423
0.393107
0.321941
0.246327
0.139078
0.104736
0.085047
0.063981
0.062834
0.064083
0.064812
0.089783
0.062699
0.045686
0.050589
0.044937
0.043432
0.049451
0.045662
0.087005
0.049793
0.033044
0.014871
0.019568
0.029038
0.034997
2.184310
1.514918
0.973056
0.630735
0.257894
0.093265
0.194951
0.352493
0.469639
0.527974
0.561458
0.471676
0.468134
0.459309
0.435407
0.390977
0.343693
0.292888
0.246107
0.206437
0.147010
0.128814
0.113524
0.091931
0.049345
0.039390
0.039034
0.045516
0.046686
0.050947
0.048177
0.045053
0.043827
0.088045
0.054470
0.035941
0.027389
0.016493
0.024592
0.026955
0.082617
0.045446
0.018360
0.003222
0.020748
0.033363
1.558333
1.076947
0.680082
0.376414
0.231172
0.047901
0.164860
0.277095
0.351708
0.393487
0.302736
0.329317
0.337099
0.330300
0.311818
0.310715
0.173366
0.163889
0.151072
0.136503
0.122474
0.109296
0.195713
0.141294
0.092691
0.058205
0.025379
0.024800
0.029044
0.097873
0.068590
0.046952
0.040318
0.048243
0.047944
0.050285
0.052209
0.077699
0.049141
0.022504
0.017771
0.029116
0.082407
0.040285
0.010798
6.429511
5.001836
3.339726
1.840682
0.735380
1.161133
0.191620
0.619389
1.151601
1.422033
1.647366
1.751950
1.748638
1.679390
1.505764
1.390637
1.238887
1.093520
0.944449
0.798319
0.586123
0.646511
0.481687
0.360750
0.201000
0.062254
0.019838
0.028945
0.052344
0.079245
0.085732
0.087325
0.120932
0.095169
0.089459
0.072526
0.073109
1.705105
1.238774
0.792634
0.444778
0.161865
0.067749
0.214634
0.323778
0.382566
0.421475
0.423832
0.409293
0.221989
0.169440
0.177603
0.186866
0.209533
0.121824
0.135437
0.158554
0.171063
0.061481
0.088486
0.107616
0.106256
0.113614
0.114767
0.009539
0.019908
0.038787
0.053047
0.057745
0.062474
0.050961
0.023101
0.004281
0.024058
0.088715
0.042049
0.018015
1.812811
1.248189
0.890849
0.484598
0.166484
0.076342
0.147725
0.296136
0.397516
0.456802
0.169704
0.241323
0.302437
0.343540
0.361819
0.362129
0.271999
0.262586
0.250967
0.236127
0.218340
0.198509
0.178693
0.069981
0.070555
0.071287
0.075791
0.070759
0.069486
0.066186
0.081824
0.049041
0.034635
0.018749
0.020586
0.028924
0.086736
0.116310
0.081691
0.045869
0.037329
0.038952
3.025371
2.112783
1.357681
0.822106
0.320159
0.065106
0.302573
0.509014
0.614222
0.696088
0.729821
0.726694
0.682543
0.543087
0.493480
0.455252
0.397379
0.355279
0.311716
0.268517
0.645317
0.494630
0.314802
0.167888
0.083793
0.044894
0.051847
0.118979
0.160820
0.187600
0.198603
0.115331
0.133143
0.137788
0.083722
0.077304
0.089714
0.093945
0.099116
0.898515
0.604218
0.363007
0.276333
0.095596
0.040599
0.140992
0.209851
0.252659
0.272550
0.152629
0.062942
0.091138
0.140561
0.072497
0.121791
0.155688
0.186748
0.098304
0.111761
0.125611
0.133795
0.136502
0.141016
0.103587
0.084857
0.080335
0.059001
0.037401
0.054602
0.063560
0.072402
0.065060
0.050867
0.043876
0.050507
0.059293
0.063416
0.066126
0.030693
0.018385
0.031495
0.077851
0.033081
0.011226
0.024503
0.043167
0.060366
0.023316
0.011340
0.029960
0.193884
0.146071
0.086371
0.050489
0.040944
0.050619
0.519444
0.342014
0.199161
0.097127
0.043483
0.154590
0.143429
0.048893
0.071586
0.107023
0.160008
0.163231
0.156263
0.149272
0.114382
0.107352
0.093726
0.418480
0.269391
0.259445
0.131030
0.036175
0.045635
0.096897
0.879157
0.571494
0.324094
0.139896
0.180711
0.042478
0.138193
0.221331
0.281109
0.314515
0.213174
0.243504
0.257929
0.254094
0.245236
0.120449
0.131504
0.191249
0.159909
0.051719
0.035023
0.047684
0.056976
0.038816
0.041954
0.057399
0.070452
0.047974
0.043004
0.081768
0.055032
0.035541
0.049072
0.062176
0.169068
0.122570
0.097598
0.042516
0.023456
0.110289
0.097007
0.097754
0.095824
0.095515
1.397677
0.979118
0.998462
0.887427
0.486716
0.170772
0.112530
0.270881
0.290257
0.379899
0.446444
0.479253
0.378204
0.395316
0.393536
0.369429
0.345708
0.216527
0.212167
0.190641
0.168975
0.059943
0.058404
0.064325
0.069044
0.073255
0.045586
0.189285
0.137644
0.099119
0.062902
0.075206
0.036297
0.022350
0.037213
0.052125
0.082454
0.051083
0.040296
0.046683
0.084183
0.043437
1.644872
1.124248
0.871035
0.791448
0.603119
0.286008
0.167173
0.289226
0.299710
0.444241
0.497921
0.422089
0.446613
0.470030
0.451840
0.316059
0.313905
0.292064
0.274473
0.136652
0.145258
0.146427
0.141871
0.047825
0.055187
0.078815
0.039654
0.035786
0.044098
0.174409
0.122942
0.068714
0.038736
0.038613
0.064535
0.039504
0.037766
0.054221
0.077522
0.044846
0.042641
0.055897
0.066565
0.466124
0.300257
0.272110
0.134610
0.186938
0.134848
0.068471
0.095107
0.040945
0.095567
0.139825
0.084112
0.112248
0.083443
0.092889
0.154605
0.133129
0.039896
0.060807
0.126796
0.086222
0.076588
0.083018
0.096245
0.127567
0.078161
0.060926
0.067281
0.036762
0.060018
0.076975
0.066874
0.051790
0.072995
0.229165
0.136264
0.070828
0.107540
0.097140
0.078364
0.093512
0.055587
0.044004
0.071412
0.093864
0.101707
0.012621
0.028325
0.051708
0.045442
0.004844
0.035445
0.195351
0.141931
0.090479
0.055787
0.066676
0.013045
0.030088
0.072982
0.037894
0.047030
0.067594
0.059206
0.044128
0.111142
0.097028
0.051675
0.164159
0.116290
0.078088
0.035082
0.040004
0.289636
0.171839
0.082977
0.041058
0.084236
0.048080
0.077845
0.105586
0.036974
0.063573
0.089886
0.138560
0.052148
0.051602
0.070862
0.035725
0.015889
0.190533
0.150985
0.091529
0.053078
0.049264
0.064194
0.128133
0.088185
0.071195
0.071853
0.082650
0.048098
0.107110
0.061258
0.037765
0.093455
0.039107
0.037585
0.057553
0.320566
0.195750
0.101896
0.053871
0.059879
0.024877
0.073867
0.034309
0.057468
0.093823
0.119397
0.042777
0.064050
0.088026
0.104363
0.030595
0.046844
0.058496
0.075095
0.081581
0.087027
0.146159
0.076886
0.028848
0.014538
0.202267
0.132027
0.091543
0.081013
0.024152
0.029561
0.060154
0.055305
0.038365
0.058923
0.076921
0.050562
0.038579
0.305814
0.180382
0.087271
0.022790
0.069584
0.018807
0.180540
0.150291
0.075478
0.073786
0.096354
0.111625
0.126134
0.032923
0.058394
0.078101
0.051490
0.043388
0.055868
0.069172
0.040228
0.093826
0.043493
0.025969
0.054419
0.070490
0.033561
0.180013
0.143407
0.083582
0.055979
0.068881
0.011828
0.039593
0.538119
0.335073
0.293063
0.137723
0.130084
0.047025
0.105618
0.074529
0.132348
0.177673
0.104015
0.183289
0.185722
0.076342
0.110499
0.133562
0.046205
0.085172
0.109371
0.125551
0.053970
0.064220
0.064368
0.043415
0.052543
0.072058
0.046392
0.023596
0.043873
0.064022
0.051788
0.499291
0.321144
0.282972
0.136736
0.030055
0.048784
0.045517
0.112418
0.158308
0.077152
0.121056
0.150029
0.093594
0.105230
0.041306
0.056187
0.087490
0.033039
0.046933
0.077201
0.098104
0.028940
0.045391
0.061823
0.016028
0.189454
0.148351
0.093719
0.054924
0.048342
0.067348
0.036847
0.035314
0.053379
0.076648
0.261608
0.157343
0.079306
0.167744
0.178867
0.127908
0.055757
0.058821
0.075812
0.052783
0.091131
0.051223
0.075589
0.106089
0.057881
0.080862
0.071694
0.068751
0.069548
0.027065
0.174570
0.117221
0.079620
0.082352
0.044554
0.066050
0.166888
0.123171
0.094798
0.092762
0.103777
0.044856
0.048272
0.064473
0.082149
0.045463
0.032978
0.081623
0.035026
0.032119
0.056757
0.446156
0.330938
0.324472
0.192341
0.119027
0.046922
0.045412
0.128412
0.070825
0.097501
0.132010
0.154555
0.104825
0.117785
0.100250
0.104765
0.039899
0.071660
0.090480
0.083764
0.072240
0.085454
0.086387
0.091487
0.095719
0.096723
0.053201
0.066310
0.160633
0.118399
0.086712
0.069501
0.062104
0.062789
0.104084
0.741329
0.594088
0.388769
0.224253
0.242995
0.122710
0.069393
0.114180
0.151632
0.187792
0.193898
0.205570
0.192536
0.189445
0.129852
0.125092
0.067208
0.070931
0.061583
0.069825
0.074423
0.086069
0.058298
0.033083
0.020425
0.092994
0.049796
0.017430
0.017903
0.031322
0.044007
0.191364
0.167138
0.107979
0.060774
0.037528
1.135134
0.782767
0.493823
0.279382
0.374341
0.181859
0.120042
0.175988
0.248201
0.297267
0.271616
0.202257
0.235734
0.252758
0.241857
0.239246
0.228245
0.211424
0.177159
0.115591
0.224456
0.168768
0.124828
0.078701
0.062178
0.074353
0.091064
0.062561
0.050256
0.058470
0.057608
0.062109
0.087349
0.056555
0.043454
0.037832
0.039261
0.044427
0.109304
0.059733
0.023421
0.022006
0.085203
0.044852
0.019011
0.033475
0.040355
0.056045
0.089951
0.052422
0.183983
0.134782
0.093132
0.090984
0.038068
0.026911
0.036646
0.086121
0.063362
0.063838
0.069919
0.101019
0.086897
0.067766
0.041008
0.031174
0.044752
0.058423
0.056263
0.063978
0.067501
0.049251
0.051013
0.051197
0.040589
0.039775
0.038343
0.039280
0.975244
0.675889
0.428794
0.244569
0.084359
0.037377
0.110361
0.139120
0.172237
0.198653
0.184916
0.196507
0.253939
0.236226
0.217520
0.140494
0.124167
0.101081
0.105116
0.063875
0.030879
0.031598
0.069881
0.021766
0.024263
0.073605
0.021016
0.023510
0.048710
0.048360
0.189613
0.134233
0.100289
0.052414
0.033347
0.058996
0.028230
0.430486
0.265879
0.167918
0.163672
0.066280
0.070379
0.045678
0.167891
0.158161
0.076596
0.100994
0.030689
0.077932
0.115176
0.050101
0.080987
0.052830
0.065043
0.085100
0.105165
0.037225
0.056204
0.175023
0.146059
0.082305
0.041570
0.051462
0.065149
0.082815
0.097401
0.090010
0.056331
1.250714
1.027753
0.667778
0.353182
0.107698
0.091150
0.172450
0.273070
0.340818
0.363312
0.338135
0.329976
0.314279
0.385414
0.297837
0.261781
0.230057
0.186491
0.166145
0.084683
0.068505
0.053081
0.062433
0.069626
0.050337
0.018085
0.075148
0.046297
0.048390
0.050461
0.057500
0.058423
0.042187
0.028737
0.289631
0.191332
0.107752
0.047207
0.033058
0.068516
0.036115
0.054682
0.079251
0.096059
0.101430
0.105067
0.053851
0.046166
0.048717
0.056630
0.094487
0.082852
0.064349
0.028055
0.018099
0.184377
0.159196
0.093530
0.046206
0.029123
0.044435
0.108779
0.047166
0.037056
0.051243
0.055924
0.068766
0.069856
0.049310
0.043028
0.050176
0.058778
0.060494
0.063514
0.064130
0.059029
0.053679
0.049321
0.045199
0.282299
0.192651
0.119452
0.064305
0.019895
0.023172
0.172163
0.110352
0.071950
0.061303
0.065829
0.111779
0.087380
0.087265
0.077435
0.113025
0.093676
0.080446
0.066188
0.061338
0.054979
0.052407
0.051203
0.045109
0.043163
0.039039
0.370874
0.260041
0.170682
0.089714
0.037018
0.022659
0.056282
0.071160
0.089104
0.099254
0.095623
0.096531
0.093651
0.116688
0.089772
0.065919
0.052214
0.038289
0.150497
0.107489
0.067546
0.043670
0.029947
0.035071
0.044607
0.041770
0.048315
0.051906
0.043524
0.044444
0.034610
0.031478
0.198695
0.140493
0.082163
0.036700
0.011047
0.072810
0.047368
0.110042
0.073122
0.054438
0.052519
0.058137
0.055606
0.061350
0.064083
0.064036
0.055320
0.052881
0.049368
0.195480
0.137750
0.087765
0.051898
0.023256
0.019785
0.030111
0.093232
0.074932
0.224246
0.195123
0.110888
0.050585
0.025370
0.046574
0.069542
0.091119
0.095444
0.099813
0.095094
0.088878
0.081484
0.074133


==> images/results/Data9_error_static.txt <==
6.103049
3.363722
0.975717
1.855829
2.373722
2.637683
2.679765
2.518564
2.441317
2.314206
2.165635
1.999815
1.821683
1.635693
1.446247
1.257747
1.074437
0.900153
0.738094
0.590670
0.459438
0.345130
0.155242
0.104679
0.065402
0.038763
0.029118
0.034071
0.041913
0.047700
0.189913
0.140367
0.100166
0.069394
0.048478
0.045049
0.046500
0.047701
0.185969
0.121350
0.069969
0.032593
0.021164
0.035411
0.048990
0.057926
0.062541
0.063816
0.062188
0.058795
0.053839
0.048166
0.042136
0.036071
0.030378
0.024847
0.019815
0.015345
0.011624
0.008279
0.005508
0.003427
0.001668
0.000831
0.001102
0.001763
0.002045
0.002375
0.002347
0.002421
0.002382
0.002262
0.001905
0.001749
0.001565
0.001190
0.001045
0.000722
0.000627
0.000533
0.000443
0.000170
0.000104
0.000067
0.000160
0.000074
0.000013
0.000044
0.000144
0.000066
0.000039
0.000158
0.559389
0.391666
0.252821
0.098223
0.049007
0.057099
0.222144
0.190647
0.232357
0.179684
0.137724
0.108452
0.090379
0.080840
0.076318
0.073661
0.071090
0.067810
0.063714
0.058718
0.184356
0.122852
0.073591
0.036950
0.020109
0.029753
0.042575
0.051584
0.056527
0.058207
0.057196
0.054290
0.108082
0.080577
0.058320
0.041368
0.029903
0.023911
0.022349
0.226155
0.159433
0.128127
0.073714
0.031173
0.006948
0.027601
0.044024
0.054775
0.060641
0.271473
0.198362
0.138400
0.138330
0.103126
0.078237
0.062661
0.055084
0.052280
0.051554
0.050898
0.049491
0.047210
0.044097
0.040362
0.036267
0.031962
0.027660
0.297280
0.206750
0.131996
0.071875
0.025244
0.013993
0.038505
0.056114
0.066945
0.072400
0.073658
0.071922
0.067826
0.062089
0.055466
0.048548
0.041467
0.034643
0.028371
0.049693
0.036156
0.024620
0.015408
0.008007
0.003153
0.003947
0.006360
0.008350
0.307540
0.214324
0.137186
0.075188
0.027034
0.013706
0.039036
0.057067
0.068433
0.074226
0.075664
0.073701
0.069545
0.081665
0.282776
0.186755
0.109125
0.049038
0.017500
0.040437
0.063284
0.078359
0.086627
0.089482
0.039382
0.186151
0.133639
0.094748
0.106724
0.078979
0.064532
0.060354
0.060943
0.062411
0.114464
0.078635
0.055047
0.044036
0.042930
0.557118
0.392182
0.256503
0.148647
0.084177
0.042562
0.067274
0.098722
0.120395
0.132420
0.136476
0.038906
0.055248
0.069995
0.079242
0.083282
0.083374
0.080194
0.074957
0.068231
0.253141
0.170930
0.104205
0.052532
0.020825
0.084695
0.041004
0.031413
0.048882
0.065046
0.075492
0.080697
0.081583
0.058565
0.036308
0.031018
0.036646
0.043496
0.048234
0.050389
0.050282
0.067471
0.035947
0.011538
0.008189
0.021405
0.030593
0.036096
0.038785
0.075521
0.042163
0.016065
0.004513
0.488908
0.328420
0.197628
0.093954
0.021138
0.110008
0.108599
0.121763
0.133932
0.140852
0.054644
0.071980
0.086653
0.301879
0.195864
0.115505
0.069086
0.066022
0.084968
0.102811
0.095696
0.051919
0.053210
0.068839
0.082365
0.090041
0.093357
0.092489
0.087883
0.081755
0.074150
0.065729
0.056469
0.048037
0.039987
0.032529
0.025251
0.018952
0.014130
0.010070
0.005908
0.112643
0.079496
0.052124
0.380162
0.347705
0.222879
0.121862
0.042772
0.018671
0.061728
0.091420
0.110118
0.119715
0.121942
0.119167
0.063686
0.055596
0.076488
0.061922
0.056475
0.055986
0.348210
0.227928
0.131122
0.056573
0.023365
0.054500
0.082848
0.061412
0.060095
0.075295
0.089040
0.097193
0.100511
0.099414
0.117449
0.065613
0.036842
0.026902
0.033242
0.042261
0.048650
0.052196
0.052804
0.051317
0.394962
0.461981
0.302233
0.173179
0.074164
0.030890
0.073500
0.111090
0.135482
0.148193
0.100991
0.104797
0.108322
0.110665
0.109510
0.104901
0.098272
0.089670
0.468949
0.316566
0.192178
0.176546
0.076931
0.024024
0.097251
0.104111
0.122123
0.136920
0.094006
0.100919
0.109501
0.113730
0.115073
0.084103
0.069130
0.065012
0.080920
0.070377
0.065932
0.064821
0.063932
0.062274
0.059632
0.055996
0.050871
0.046003
0.040441
0.478544
0.332320
0.211661
0.114730
0.039705
0.023590
0.098310
0.098518
0.106835
0.042259
0.054007
0.073846
0.088037
0.172814
0.134029
0.107450
0.091235
0.082722
0.078285
0.070278
0.056244
0.052148
0.052526
0.053755
1.042751
0.717828
0.450456
0.237017
0.167529
0.079291
0.080912
0.150914
0.211335
0.250867
0.271074
0.276036
0.268313
0.253110
0.232201
0.207157
0.181433
0.168543
0.123024
0.088402
0.066561
0.055844
0.051913
0.053209
0.054329
0.054609
0.092751
0.066201
0.048186
0.038043
0.034550
0.034704
0.035689
0.089117
0.052925
0.108721
0.075671
0.054198
0.041605
0.198146
0.133679
0.083731
0.050422
0.039093
0.045142
0.055020
0.076880
0.053487
0.046562
0.048645
0.053849
0.057523
0.058865
0.781418
0.532761
0.328668
0.165831
0.039825
0.170168
0.137289
0.096614
0.039182
0.106271
0.160172
0.194335
0.212596
0.146266
0.157482
0.163874
0.163507
0.158286
0.086445
0.074071
0.073451
0.077347
0.115819
0.184587
0.136034
0.084934
0.046288
0.033960
0.043398
0.056747
0.066017
0.070041
0.071375
0.090704
0.064565
0.049699
0.041905
0.041300
0.091914
0.069443
0.086866
0.210727
0.139073
0.086363
1.166495
0.790541
0.482963
0.237692
0.053716
0.084624
0.146009
0.226625
0.282913
0.132341
0.140837
0.187701
0.226712
0.232075
0.138063
0.172410
0.192059
0.199233
0.197292
0.112484
0.148707
0.121721
0.107407
0.101667
0.099130
0.096780
0.092972
0.088104
0.111739
0.081794
0.061319
0.050259
0.045594
0.044903
0.044965
0.089028
0.057068
0.033982
0.025594
0.028691
0.033666
0.038686
0.078480
0.042661
0.015936
0.012455
0.963021
0.660621
0.412165
0.213425
0.062155
0.066367
0.147139
0.202880
0.236627
0.252536
0.134261
0.139582
0.153651
0.164889
0.169752
0.189564
0.171397
0.154899
0.056149
0.054306
0.059920
0.065746
0.069225
0.069741
0.068022
0.064207
0.059264
0.053162
0.046976
0.040689
0.034181
0.028457
0.023212
0.215167
0.149754
0.096244
0.053080
0.018711
0.008038
0.026175
1.007360
0.692930
0.434517
0.228085
0.073638
0.070252
0.151541
0.215637
0.212581
0.180262
0.194552
0.212213
0.223058
0.225514
0.180352
0.083587
0.099683
0.114757
0.123243
0.126575
0.124133
0.118385
0.109741
0.098878
0.087518
0.075543
0.080946
0.056038
0.037236
0.024447
0.020120
0.021644
0.024733
0.179988
0.127968
0.085445
0.099672
0.058768
0.030164
0.021414
0.030983
0.041086
0.048007
0.706892
0.481977
0.390682
0.215417
0.080929
0.041618
0.109563
0.168619
0.170387
0.184339
0.108383
0.139553
0.146284
0.156499
0.160270
0.158328
0.151214
0.140955
0.128314
0.095806
0.066046
0.049545
0.044870
0.047037
0.050593
0.052941
0.179965
0.149831
0.098911
0.059101
0.033229
0.029208
0.037723
0.091208
0.059762
0.044147
0.042169
0.046248
0.051152
0.081502
0.047580
0.027838
0.028406
0.037184
0.073965
0.107475
0.071784
1.508582
1.041312
0.658390
0.349690
0.116511
0.091162
0.211762
0.207482
0.244797
0.298762
0.336074
0.356601
0.311762
0.310462
0.299385
0.283520
0.262470
0.189571
0.131928
0.126554
0.121022
0.076767
0.133350
0.097133
0.076321
0.068874
0.050680
0.024655
0.119795
0.094715
0.082030
0.080352
0.092508
0.076438
0.066885
0.063954
0.065082
0.173169
0.112592
0.067142
0.041735
0.076824
0.034918
0.027638
0.044587
0.059629
0.076218
0.050169
0.043369
0.051418
0.059769
1.525730
1.146189
0.722484
0.381760
0.115484
0.086312
0.231320
0.329940
0.389842
0.322203
0.355836
0.367647
0.362512
0.311840
0.288638
0.264000
0.133899
0.140624
0.141210
0.136618
0.128322
0.117339
0.104821
0.075211
0.055676
0.044624
0.038674
0.156845
0.109996
0.072131
0.046913
0.083350
0.051919
0.035608
0.034583
0.041588
0.111282
0.674263
0.455707
0.276045
0.132862
0.130058
0.052106
0.088302
0.137914
0.162039
0.178177
0.188428
0.190718
0.186386
0.110925
0.110782
0.151571
0.121176
0.102080
0.090655
0.084941
0.080570
0.077298
0.368320
0.342587
0.213968
0.112776
0.043727
0.048811
0.084931
0.111340
0.127772
0.135221
0.076443
0.078126
0.082710
0.087886
0.089742
0.088133
0.084312
0.078436
0.108456
0.083185
0.063215
0.070375
0.041016
0.020445
0.014871
0.019923
0.603872
0.412827
0.256624
0.181564
0.150386
0.183524
0.094993
0.087747
0.126403
0.095971
0.131500
0.157339
0.171640
0.177340
0.175145
0.166026
0.106346
0.094992
0.105327
0.089889
0.080003
0.074416
0.063862
0.036962
0.024695
0.031806
0.898633
0.615387
0.469616
0.255924
0.089145
0.043459
0.136769
0.087933
0.146459
0.202767
0.240160
0.163500
0.190394
0.207730
0.214640
0.212567
0.203460
0.128608
0.123966
0.118983
0.112712
0.677539
0.620893
0.482904
0.284382
0.257928
0.132833
0.099677
0.147250
0.172569
0.204234
0.224823
0.230587
0.229859
0.134103
0.135375
0.134987
0.140964
0.117348
0.106651
0.089226
0.068531
0.071171
0.076894
0.079385
0.505691
0.333537
0.264407
0.234942
0.121186
0.069500
0.041582
0.076188
0.124649
0.155497
0.173982
0.179922
0.092784
0.096941
0.105693
0.091632
0.131361
0.096153
0.080666
0.071277
0.043102
0.031940
0.053697
0.071086
0.083561
0.988223
0.688872
0.447144
0.254631
1.128914
0.757940
0.600922
0.336190
0.288267
0.248702
0.298033
0.351842
0.392198
0.301647
0.107337
0.114705
0.185123
0.236879
0.238653
0.255306
0.190388
0.183619
0.188139
0.090012
0.115550
0.125339
0.125262
0.136313
0.144803
0.158561
0.073541
0.062499
0.075738
0.092328
0.103444
0.061686
0.060493
0.068411
0.076714
0.081149
0.068830
0.046003
0.040797
0.047441
0.054185
0.058375
0.177513
0.119130
0.074218
0.045746
0.040386
0.045933
0.054351
1.503212
1.032698
1.033303
0.606261
0.267802
0.017624
0.149624
0.266779
0.369065
0.373459
0.309267
0.365707
0.394446
0.400977
0.296436
0.301735
0.294395
0.194299
0.193475
0.187202
0.164824
0.049470
0.052029
0.047410
0.025154
0.046553
0.068157
0.066407
0.138831
0.089892
0.065095
0.048118
0.018497
0.043593
0.079954
0.132485
0.074361
0.050653
0.052691
0.103105
0.087929
0.092226
0.098002
1.078685
0.724669
0.435814
0.204944
0.037314
0.068735
0.141345
0.221752
0.213184
0.198986
0.232033
0.256534
0.165114
0.198376
0.414452
0.234420
0.107745
0.082217
0.154561
0.065030
0.113806
0.163784
0.197757
0.217264
0.222535
0.129185
0.142399
0.148353
0.147467
0.141352
0.131709
0.119662
0.053885
0.040097
0.038475
0.041586
0.044433
0.045797
0.045521
0.193513
0.133057
0.084419
0.048911
0.028103
0.030762
0.749191
0.503985
0.305395
0.147642
0.142383
0.056630
0.100617
0.147700
0.051734
0.109822
0.157047
0.187641
0.121393
0.146627
0.163290
0.169324
0.102753
0.105135
0.110139
0.112123
0.801659
0.532534
0.313610
0.140535
0.026143
0.183082
0.087410
0.119096
0.172830
0.211798
0.234331
0.242255
0.151545
0.164367
0.169352
0.176377
0.161140
0.147687
0.131911
0.060876
0.346227
0.221771
0.121568
0.149912
0.063889
0.032686
0.167322
0.129972
0.120421
0.125363
0.069391
0.074877
0.090492
0.104701
0.113331
0.081348
0.077013
0.074989
0.079884
0.084105
0.050623
0.045770
0.049442
0.067859
0.032927
0.024535
0.038517
0.051699
0.055918
0.019163
0.876053
0.590975
0.383508
0.197158
0.068394
0.088822
0.158431
0.190273
0.064154
0.088844
0.158315
0.207504
0.236959
0.249473
0.154345
0.171436
0.178661
0.177699
0.170381
0.077820
0.079339
0.083328
0.163244
0.124357
0.096221
0.077543
0.069270
0.054769
0.037928
0.036407
0.041687
0.048210
0.051800
0.119185
0.090296
0.097485
0.060621
0.034465
0.021661
0.026240
0.034645
0.039650
0.043543
0.697977
0.476897
0.295591
0.271611
0.151171
0.093263
0.048580
0.077815
0.129429
0.166404
0.187637
0.309876
0.158286
0.042091
0.048621
0.059988
0.090718
0.134996
0.165502
0.182445
0.188525
0.185714
0.084439
0.094348
0.100893
0.103328
0.102528
0.036907
0.089851
0.066254
0.059475
0.055561
0.188258
0.139416
0.087272
0.050259
0.034810
0.040789
0.051693
0.076686
0.053434
1.553032
1.087489
0.970588
0.600520
0.311709
0.283973
0.151704
0.141457
0.244161
0.335563
0.388603
0.418913
0.425615
0.414418
0.380969
0.347576
0.201064
0.182850
0.173670
0.164242
0.148922
0.138431
0.126501
0.126430
0.093502
0.075475
0.059871
0.055089
0.093403
0.052087
0.028169
0.023533
0.033370
0.041933
0.069300
0.030940
0.181364
0.128693
0.094176
0.067480
0.054596
0.052448
0.054923
0.071328
2.839661
2.075304
1.324561
0.921528
0.390937
0.082584
0.254145
0.390243
0.477754
0.602406
0.624582
0.571608
0.621105
0.636602
0.520331
0.515407
0.492055
0.362577
0.345169
0.319724
0.289105
0.168900
0.157124
0.081827
0.145166
0.109571
0.058698
0.042173
0.052488
0.046028
0.021025
0.041912
0.062861
0.077347
0.053028
0.036381
0.043223
0.055361
0.064596
0.055903
0.025935
0.023195
0.039627
0.050974
0.058398
0.021711
0.010562
0.030206
0.043936
0.054363
1.088389
0.746142
0.658098
0.378475
0.248387
0.051091
0.187128
0.140665
0.208542
0.275253
0.228133
0.274608
0.269820
0.168096
0.205960
0.230535
0.239572
0.138261
0.157487
0.136736
0.130193
0.128065
0.076593
0.070641
0.081721
0.092270
0.045232
0.038694
0.053368
0.133284
0.088959
0.102923
0.187610
0.162959
0.142263
0.129365
0.047905
0.087428
0.023973
0.054734
0.091340
0.053675
0.154307
0.120752
0.059993
0.049314
0.072368
0.095504
0.055062
1.552840
1.047497
0.734381
0.374923
0.096454
0.121794
0.108335
0.229867
0.336563
0.405600
0.444972
0.454237
0.336613
0.344971
0.336737
0.318028
0.293994
0.263264
0.230559
0.199496
0.060013
0.060272
0.061122
0.057978
0.059269
0.030081
0.006372
0.011634
0.023335
0.084764
0.043781
0.014964
0.016835
0.029243
0.038816
0.068433
0.032026
0.005713
0.019662
0.033682
0.044971
0.051769
0.052294
0.050879
1.333523
0.918525
0.581869
0.310861
0.346523
0.123740
0.083923
0.200808
0.284756
0.339094
0.363898
0.257470
0.279773
0.285527
0.278821
0.262432
0.243930
0.220964
0.192440
0.052848
0.059876
0.065017
0.062695
0.061378
0.055680
0.049607
0.067941
0.039541
0.018536
0.004381
0.011829
0.025253
0.027905
0.035103
0.032852
0.030836
0.084677
0.054299
0.027211
0.010230
0.793586
0.543274
0.337511
0.173301
0.045223
0.052831
0.122356
0.168272
0.065966
0.047421
0.101047
0.142367
0.070007
0.109306
0.136723
0.152353
0.069394
0.087988
0.103775
0.111601
0.043360
0.046273
0.059325
0.072375
0.079812
0.084422
0.033232
0.007832
0.021253
0.038141
0.047651
0.055399
0.059317
0.058421
0.027534
0.006369
0.020167
0.029522
0.039414
0.042023
0.072066
0.038921
0.010344
0.012109
0.024179
0.039145
0.041601
0.042531
0.044236
0.041285
0.037523
0.038083
0.035175
0.028344
0.022885
0.018671
0.015363
0.012181
0.010364
0.884801
0.621161
0.398820
0.222979
0.084597
0.029395
0.102439
0.157858
0.188901
0.204633
0.212093
0.205735
0.193167
0.091712
0.093960
0.093557
0.095785
0.090540
0.087353
0.078183
0.068778
0.059485
0.052647
0.043501
0.035358
0.027981
0.103039
0.118849
0.081677
0.582865
0.401200
0.251348
0.132114
0.040454
0.039171
0.087355
0.082897
0.082311
0.104578
0.103838
0.110524
0.091042
0.097987
0.109559
0.120758
0.125993
0.085300
0.083379
0.084112
0.085982
0.086162
0.083284
0.078364
0.073558
0.112452
0.072615
0.042629
0.031677
0.026977
0.032003
0.181595
0.132218
0.119600
0.102781
0.054301
0.021475
0.023363
0.038911
0.052154
0.059497
0.063365
0.095762
0.065664
0.049716
0.042829
0.040426
0.042614
0.044057
0.044183
0.042982
0.041662
0.038100
0.035849
0.030954
0.950298
0.662930
0.554252
0.327628
0.150733
0.043808
0.107590
0.175637
0.165456
0.202767
0.225959
0.235753
0.234896
0.225207
0.209569
0.190082
0.169104
0.105038
0.087449
0.074127
0.065876
0.153855
0.112341
0.078420
0.055421
0.073347
0.043856
0.028187
0.034855
0.039642
0.043922
0.049940
0.052887
0.049078
0.044788
0.040192
0.038321
0.793313
0.552490
0.493854
0.293829
0.136838
0.036774
0.092838
0.152575
0.196892
0.217721
0.224900
0.226186
0.213899
0.201219
0.179535
0.161248
0.136933
0.113781
0.096829
0.096882
0.070329
0.047506
0.029732
0.017210
0.015241
0.015826
0.020999
0.021866
0.022630
0.022799
0.022728
0.020918
0.019168
0.443841
0.312379
0.203317
0.115049
0.041180
0.013647
0.054592
0.078910
0.101830
0.093411
0.090943
0.091194
0.095545
0.092078
0.091675
0.142732
0.117777
0.096241
0.161606
0.111791
0.073010
0.044697
0.031631
0.033550
0.038550
0.044754
0.048516
0.049806
0.119818
0.090777
0.064712
0.045849
0.034477
0.028454
0.027847
0.026882
0.026684
0.027985
0.098393
0.075035
0.048154
0.035273
0.020372
0.017014
0.021551
0.187764
0.134683
0.947200
0.650645
0.403926
0.204040
0.392044
0.234941
0.167700
0.174708
0.212274
0.244514
0.263323
0.269314
0.263653
0.229188
0.212346
0.192677
0.173630
0.114369
0.096065
0.085127
0.075358
0.073224
0.093756
0.068285
0.056130
0.050114
0.164987
0.110566
0.067027
0.039472
0.033739
0.045343
0.052800
0.058263
0.061992
0.061173
0.058648
0.054795
0.050108
0.044398
0.038732
0.159044
0.105419
0.064946
0.033110
0.109903
1.625303
1.144664
0.745983
0.410133
0.164265
0.059531
0.171800
0.313547
0.448239
0.435931
0.419092
0.390966
0.355445
0.307606
0.264732
0.219049
0.185033
0.152881
0.115538
0.091450
0.468008
0.321250
0.207008
0.108294
0.038010
0.023962
0.060213
0.091669
0.104889
0.117185
0.115234
0.113863
0.094225
0.086375
0.122122
0.079599
0.053827
0.042791
0.044323
0.049850
0.064803
0.091919
0.069213
0.056635
0.048523
0.044896
0.043448
1.168304
0.805290
0.510913
0.274198
0.274352
0.095467
0.095574
0.205512
0.263170
0.298649
0.315100
0.315921
0.309299
0.270700
0.066460
0.095364
0.120332
0.128474
0.135524
0.141671
0.128686
0.114433
0.132013
0.079891
0.048409
0.032798
0.037190
0.044762
0.050414
0.059026
0.096716
0.132338
0.157522
0.099582
0.054309
0.027217
0.029611
0.042022
0.052009
0.065376
0.065424
0.063173
0.066125
0.058771
0.145503
0.095437
0.055020
0.026015
0.014862
0.108347
0.081043
0.063660
0.055837
0.050694
0.698995
0.467425
0.285626
0.359507
0.188332
0.047815
0.068837
0.135799
0.193988
0.217836
0.227113
0.229635
0.218245
0.205931
0.184415
0.163695
0.066401
0.038497
0.034183
0.101291
0.081813
0.068470
0.059869
0.056214
0.052788
0.049310
0.045569
0.047660
0.151401
0.102349
0.062720
0.034375
0.019905
0.027170
0.040734
0.093191
0.066877
0.056655
0.053292
0.710552
0.485020
0.303587
0.158072
0.045516
2.099556
1.508196
0.895155
0.514326
0.223199
1.656972
1.000548
0.488372
0.506402
0.379906
0.467305
0.596712
0.688138
0.728483
0.740405
0.709367
0.672900
0.614604
0.554081
0.474860
0.411702
0.349245
0.289706
0.229881
0.170167
0.131025
0.097084
0.065606
0.042439
0.554677
0.394348
0.260842
0.148475
0.064961
0.016080
0.084945
0.090110
0.103624
0.118636
0.123486
0.122899
0.124122
0.121152
0.107748
0.165740
0.128578
0.105432
0.075801
0.051782
0.048972
0.029199
0.017173
0.015680
0.013421
0.018405
0.023094
0.017055
0.020939
0.007363
0.104545
0.189106
0.135420
0.087618
0.126036
0.084689
0.051664
0.031776
0.031959
0.036139
0.042109
0.047285
0.048338
0.049828
0.046316
0.042756
0.039048
0.693921
0.480201
0.303959
0.162018
0.051286
0.240946
0.120422
0.082982
0.112716
0.153979
0.181560
0.197076
0.201733
0.147160
0.144023
0.141019
0.134035
0.127129
0.118487
0.108455
0.093802
0.079901
0.069966
0.056976
0.177156
0.129200
0.083741
0.052997
0.030304
0.101462
0.071569
0.050509
0.038688
0.039088
0.037875
0.038592
0.041440
0.039786
0.759364
0.523907
0.329948
0.174228
0.062930
0.039475
0.082723
0.103950
0.143225
0.171473
0.179648
0.186856
0.178007
0.153889
0.108240
0.092224
0.092020
0.097079
0.094365
0.098049
0.097807
0.089566
0.085199
0.075296
0.068632
0.061131
0.053287
0.149094
0.139986
0.089458
0.050347
0.025045
0.019345
0.029987
0.039914
0.048074
0.049929
0.050234
0.049998
0.097787
0.065569
0.046104
0.028840
0.109465
0.076330
4.099011
3.132091
2.026934
1.161481
0.451076
0.111890
0.485560
0.762645
0.938467
1.032385
1.050616
1.035230
0.984082
0.908482
0.806237
0.735539
0.611058
0.510220
0.419176
0.315605
0.359638
0.263499
0.176848
0.086507
0.060197
0.065643
0.087100
0.094256
0.097938
0.097862
0.099388
0.091690
0.082928
0.109739
0.086177
0.060586
0.043267
0.034447
0.103423
0.060031
0.032132
0.012326
4.126023
2.878149
2.056729
1.177530
0.510195
0.195700
0.491445
0.738823
0.910760
0.992281
1.026849
0.924665
0.963069
0.874732
0.792016
0.703511
0.683739
0.573701
0.449448
0.365458
0.291208
0.217265
0.167120
0.058053
0.038480
0.034652
0.039857
0.060784
0.060426
0.058286
0.064049
0.056466
0.048915
0.050860
0.040903
0.104561
0.078074
0.753970
0.522578
0.331765
0.178703
0.059932
0.039246
0.102078
0.145582
0.173099
0.133633
0.144477
0.153407
0.154880
0.151669
0.143990
0.133213
0.081606
0.064389
0.057906
0.058148
0.056136
0.056364
0.054184
0.186538
0.125943
0.082234
0.045569
0.032110
0.034770
0.042227
0.079394
0.055662
0.038659
0.037788
0.044870
0.049211
0.051982
0.052555
0.077455
0.041664
0.019585
0.017128
0.026122
0.035725
0.037830
0.111899
0.100550
0.061448
0.027220
0.012762
0.019740
0.031992
1.662214
1.146228
0.724305
0.383248
0.118429
0.087941
0.231977
0.328103
0.388895
0.211518
0.258433
0.299831
0.321472
0.329176
0.321422
0.305645
0.282646
0.253370
0.222485
0.119573
0.104443
0.092913
0.085169
0.075700
0.067878
0.058952
0.050285
0.173534
0.115259
0.113536
0.087811
0.067505
0.051521
0.999499
0.790121
0.635718
0.500886
0.289535
0.135016
0.106333
0.170701
0.226843
0.263377
0.279638
0.283528
0.276047
0.256186
0.128017
0.135589
0.131824
0.124477
0.118700
0.110349
0.095071
0.080578
0.192636
0.140346
0.087906
0.050597
0.024798
0.019185
0.026439
0.039255
0.044844
0.047712
0.050150
0.047522
0.046832
0.041201
0.104485
0.070029
0.042738
0.169906
0.112858
0.073176
0.038396
0.026316
0.030310
0.038347
0.045030
0.048288
0.051734
0.049285
0.045925
0.041910
0.039975
0.033919
0.028536
0.034512
0.980552
0.685899
0.440131
0.344088
0.161300
0.031974
0.095673
0.168966
0.215154
0.241770
0.253854
0.253413
0.239196
0.220869
0.115872
0.114526
0.115563
0.109033
0.102184
0.096648
0.061134
0.049415
0.034951
0.033219
0.037644
0.043007
0.044067
0.043969
0.074991
0.041304
0.021063
0.014209
0.017214
0.028124
4.373335
3.053844
1.961904
1.393969
0.706027
0.461869
0.279608
0.594672
0.850142
0.958969
1.053635
1.072817
1.060968
0.998910
1.013634
0.884752
0.757125
0.648337
0.490423
0.393107
0.321941
0.246327
0.139078
0.104736
0.085047
0.063981
0.062834
0.064083
0.064812
0.089783
0.062699
0.045686
0.050589
0.044937
0.043432
0.049451
0.045662
0.087005
0.049793
0.033044
0.014871
0.019568
0.029038
0.034997
2.184310
1.514918
0.973056
0.630735
0.257894
0.093265
0.194951
0.352493
0.469639
0.527974
0.561458
0.471676
0.468134
0.459309
0.435407
0.390977
0.343693
0.292888
0.246107
0.206437
0.147010
0.128814
0.113524
0.091931
0.049345
0.039390
0.039034
0.045516
0.046686
0.050947
0.048177
0.045053
0.043827
0.088045
0.054470
0.035941
0.027389
0.016493
0.024592
0.026955
0.082617
0.045446
0.018360
0.003222
0.020748
0.033363
1.558333
1.076947
0.680082
0.376414
0.231172
0.047901
0.164860
0.277095
0.351708
0.393487
0.302736
0.329317
0.337099
0.330300
0.311818
0.310715
0.173366
0.163889
0.151072
0.136503
0.122474
0.109296
0.195713
0.141294
0.092691
0.058205
0.025379
0.024800
0.029044
0.097873
0.068590
0.046952
0.040318
0.048243
0.047944
0.050285
0.052209
0.077699
0.049141
0.022504
0.017771
0.029116
0.082407
0.040285
0.010798
6.429511
5.001836
3.339726
1.840682
0.735380
1.161133
0.191620
0.619389
1.151601
1.422033
1.647366
1.751950
1.748638
1.679390
1.505764
1.390637
1.238887
1.093520
0.944449
0.798319
0.586123
0.646511
0.481687
0.360750
0.201000
0.062254
0.019838
0.028945
0.052344
0.079245
0.085732
0.087325
0.120932
0.095169
0.089459
0.072526
0.073109
1.705105
1.238774
0.792634
0.444778
0.161865
0.067749
0.214634
0.323778
0.382566
0.421475
0.423832
0.409293
0.221989
0.169440
0.177603
0.186866
0.209533
0.121824
0.135437
0.158554
0.171063
0.061481
0.088486
0.107616
0.106256
0.113614
0.114767
0.009539
0.019908
0.038787
0.053047
0.057745
0.062474
0.050961
0.023101
0.004281
0.024058
0.088715
0.042049
0.018015
1.812811
1.248189
0.890849
0.484598
0.166484
0.076342
0.147725
0.296136
0.397516
0.456802
0.169704
0.241323
0.302437
0.343540
0.361819
0.362129
0.271999
0.262586
0.250967
0.236127
0.218340
0.198509
0.178693
0.069981
0.070555
0.071287
0.075791
0.070759
0.069486
0.066186
0.081824
0.049041
0.034635
0.018749
0.020586
0.028924
0.086736
0.116310
0.081691
0.045869
0.037329
0.038952
3.025371
2.112783
1.357681
0.822106
0.320159
0.065106
0.302573
0.509014
0.614222
0.696088
0.729821
0.726694
0.682543
0.543087
0.493480
0.455252
0.397379
0.355279
0.311716
0.268517
0.645317
0.494630
0.314802
0.167888
0.083793
0.044894
0.051847
0.118979
0.160820
0.187600
0.198603
0.115331
0.133143
0.137788
0.083722
0.077304
0.089714
0.093945
0.099116
0.898515
0.604218
0.363007
0.276333
0.095596
0.040599
0.140992
0.209851
0.252659
0.272550
0.152629
0.062942
0.091138
0.140561
0.072497
0.121791
0.155688
0.186748
0.098304
0.111761
0.125611
0.133795
0.136502
0.141016
0.103587
0.084857
0.080335
0.059001
0.037401
0.054602
0.063560
0.072402
0.065060
0.050867
0.043876
0.050507
0.059293
0.063416
0.066126
0.030693
0.018385
0.031495
0.077851
0.033081
0.011226
0.024503
0.043167
0.060366
0.023316
0.011340
0.029960
0.193884
0.146071
0.086371
0.050489
0.040944
0.050619
0.519444
0.342014
0.199161
0.097127
0.043483
0.154590
0.143429
0.048893
0.071586
0.107023
0.160008
0.163231
0.156263
0.149272
0.114382
0.107352
0.093726
0.418480
0.269391
0.259445
0.131030
0.036175
0.045635
0.096897
0.879157
0.571494
0.324094
0.139896
0.180711
0.042478
0.138193
0.221331
0.281109
0.314515
0.213174
0.243504
0.257929
0.254094
0.245236
0.120449
0.131504
0.191249
0.159909
0.051719
0.035023
0.047684
0.056976
0.038816
0.041954
0.057399
0.070452
0.047974
0.043004
0.081768
0.055032
0.035541
0.049072
0.062176
0.169068
0.122570
0.097598
0.042516
0.023456
0.110289
0.097007
0.097754
0.095824
0.095515
1.397677
0.979118
0.998462
0.887427
0.486716
0.170772
0.112530
0.270881
0.290257
0.379899
0.446444
0.479253
0.378204
0.395316
0.393536
0.369429
0.345708
0.216527
0.212167
0.190641
0.168975
0.059943
0.058404
0.064325
0.069044
0.073255
0.045586
0.189285
0.137644
0.099119
0.062902
0.075206
0.036297
0.022350
0.037213
0.052125
0.082454
0.051083
0.040296
0.046683
0.084183
0.043437
1.644872
1.124248
0.871035
0.791448
0.603119
0.286008
0.167173
0.289226
0.299710
0.444241
0.497921
0.422089
0.446613
0.470030
0.451840
0.316059
0.313905
0.292064
0.274473
0.136652
0.145258
0.146427
0.141871
0.047825
0.055187
0.078815
0.039654
0.035786
0.044098
0.174409
0.122942
0.068714
0.038736
0.038613
0.064535
0.039504
0.037766
0.054221
0.077522
0.044846
0.042641
0.055897
0.066565
0.466124
0.300257
0.272110
0.134610
0.186938
0.134848
0.068471
0.095107
0.040945
0.095567
0.139825
0.084112
0.112248
0.083443
0.092889
0.154605
0.133129
0.039896
0.060807
0.126796
0.086222
0.076588
0.083018
0.096245
0.127567
0.078161
0.060926
0.067281
0.036762
0.060018
0.076975
0.066874
0.051790
0.072995
0.229165
0.136264
0.070828
0.107540
0.097140
0.078364
0.093512
0.055587
0.044004
0.071412
0.093864
0.101707
0.012621
0.028325
0.051708
0.045442
0.004844
0.035445
0.195351
0.141931
0.090479
0.055787
0.066676
0.013045
0.030088
0.072982
0.037894
0.047030
0.067594
0.059206
0.044128
0.111142
0.097028
0.051675
0.164159
0.116290
0.078088
0.035082
0.040004
0.289636
0.171839
0.082977
0.041058
0.084236
0.048080
0.077845
0.105586
0.036974
0.063573
0.089886
0.138560
0.052148
0.051602
0.070862
0.035725
0.015889
0.190533
0.150985
0.091529
0.053078
0.049264
0.064194
0.128133
0.088185
0.071195
0.071853
0.082650
0.048098
0.107110
0.061258
0.037765
0.093455
0.039107
0.037585
0.057553
0.320566
0.195750
0.101896
0.053871
0.059879
0.024877
0.073867
0.034309
0.057468
0.093823
0.119397
0.042777
0.064050
0.088026
0.104363
0.030595
0.046844
0.058496
0.075095
0.081581
0.087027
0.146159
0.076886
0.028848
0.014538
0.202267
0.132027
0.091543
0.081013
0.024152
0.029561
0.060154
0.055305
0.038365
0.058923
0.076921
0.050562
0.038579
0.305814
0.180382
0.087271
0.022790
0.069584
0.018807
0.180540
0.150291
0.075478
0.073786
0.096354
0.111625
0.126134
0.032923
0.058394
0.078101
0.051490
0.043388
0.055868
0.069172
0.040228
0.093826
0.043493
0.025969
0.054419
0.070490
0.033561
0.180013
0.143407
0.083582
0.055979
0.068881
0.011828
0.039593
0.538119
0.335073
0.293063
0.137723
0.130084
0.047025
0.105618
0.074529
0.132348
0.177673
0.104015
0.183289
0.185722
0.076342
0.110499
0.133562
0.046205
0.085172
0.109371
0.125551
0.053970
0.064220
0.064368
0.043415
0.052543
0.072058
0.046392
0.023596
0.043873
0.064022
0.051788
0.499291
0.321144
0.282972
0.136736
0.030055
0.048784
0.045517
0.112418
0.158308
0.077152
0.121056
0.150029
0.093594
0.105230
0.041306
0.056187
0.087490
0.033039
0.046933
0.077201
0.098104
0.028940
0.045391
0.061823
0.016028
0.189454
0.148351
0.093719
0.054924
0.048342
0.067348
0.036847
0.035314
0.053379
0.076648
0.261608
0.157343
0.079306
0.167744
0.178867
0.127908
0.055757
0.058821
0.075812
0.052783
0.091131
0.051223
0.075589
0.106089
0.057881
0.080862
0.071694
0.068751
0.069548
0.027065
0.174570
0.117221
0.079620
0.082352
0.044554
0.066050
0.166888
0.123171
0.094798
0.092762
0.103777
0.044856
0.048272
0.064473
0.082149
0.045463
0.032978
0.081623
0.035026
0.032119
0.056757
0.446156
0.330938
0.324472
0.192341
0.119027
0.046922
0.045412
0.128412
0.070825
0.097501
0.132010
0.154555
0.104825
0.117785
0.100250
0.104765
0.039899
0.071660
0.090480
0.083764
0.072240
0.085454
0.086387
0.091487
0.095719
0.096723
0.053201
0.066310
0.160633
0.118399
0.086712
0.069501
0.062104
0.062789
0.104084
0.741329
0.594088
0.388769
0.224253
0.242995
0.122710
0.069393
0.114180
0.151632
0.187792
0.193898
0.205570
0.192536
0.189445
0.129852
0.125092
0.067208
0.070931
0.061583
0.069825
0.074423
0.086069
0.058298
0.033083
0.020425
0.092994
0.049796
0.017430
0.017903
0.031322
0.044007
0.191364
0.167138
0.107979
0.060774
0.037528
1.135134
0.782767
0.493823
0.279382
0.374341
0.181859
0.120042
0.175988
0.248201
0.297267
0.271616
0.202257
0.235734
0.252758
0.241857
0.239246
0.228245
0.211424
0.177159
0.115591
0.224456
0.168768
0.124828
0.078701
0.062178
0.074353
0.091064
0.062561
0.050256
0.058470
0.057608
0.062109
0.087349
0.056555
0.043454
0.037832
0.039261
0.044427
0.109304
0.059733
0.023421
0.022006
0.085203
0.044852
0.019011
0.033475
0.040355
0.056045
0.089951
0.052422
0.183983
0.134782
0.093132
0.090984
0.038068
0.026911
0.036646
0.086121
0.063362
0.063838
0.069919
0.101019
0.086897
0.067766
0.041008
0.031174
0.044752
0.058423
0.056263
0.063978
0.067501
0.049251
0.051013
0.051197
0.040589
0.039775
0.038343
0.039280
0.975244
0.675889
0.428794
0.244569
0.084359
0.037377
0.110361
0.139120
0.172237
0.198653
0.184916
0.196507
0.253939
0.236226
0.217520
0.140494
0.124167
0.101081
0.105116
0.063875
0.030879
0.031598
0.069881
0.021766
0.024263
0.073605
0.021016
0.023510
0.048710
0.048360
0.189613
0.134233
0.100289
0.052414
0.033347
0.058996
0.028230
0.430486
0.265879
0.167918
0.163672
0.066280
0.070379
0.045678
0.167891
0.158161
0.076596
0.100994
0.030689
0.077932
0.115176
0.050101
0.080987
0.052830
0.065043
0.085100
0.105165
0.037225
0.056204
0.175023
0.146059
0.082305
0.041570
0.051462
0.065149
0.082815
0.097401
0.090010
0.056331
1.250714
1.027753
0.667778
0.353182
0.107698
0.091150
0.172450
0.273070
0.340818
0.363312
0.338135
0.329976
0.314279
0.385414
0.297837
0.261781
0.230057
0.186491
0.166145
0.084683
0.068505
0.053081
0.062433
0.069626
0.050337
0.018085
0.075148
0.046297
0.048390
0.050461
0.057500
0.058423
0.042187
0.028737
0.289631
0.191332
0.107752
0.047207
0.033058
0.068516
0.036115
0.054682
0.079251
0.096059
0.101430
0.105067
0.053851
0.046166
0.048717
0.056630
0.094487
0.082852
0.064349
0.028055
0.018099
0.184377
0.159196
0.093530
0.046206
0.029123
0.044435
0.108779
0.047166
0.037056
0.051243
0.055924
0.068766
0.069856
0.049310
0.043028
0.050176
0.058778
0.060494
0.063514
0.064130
0.059029
0.053679
0.049321
0.045199
0.282299
0.192651
0.119452
0.064305
0.019895
0.023172
0.172163
0.110352
0.071950
0.061303
0.065829
0.111779
0.087380
0.087265
0.077435
0.113025
0.093676
0.080446
0.066188
0.061338
0.054979
0.052407
0.051203
0.045109
0.043163
0.039039
0.370874
0.260041
0.170682
0.089714
0.037018
0.022659
0.056282
0.071160
0.089104
0.099254
0.095623
0.096531
0.093651
0.116688
0.089772
0.065919
0.052214
0.038289
0.150497
0.107489
0.067546
0.043670
0.029947
0.035071
0.044607
0.041770
0.048315
0.051906
0.043524
0.044444
0.034610
0.031478
0.198695
0.140493
0.082163
0.036700
0.011047
0.072810
0.047368
0.110042
0.073122
0.054438
0.052519
0.058137
0.055606
0.061350
0.064083
0.064036
0.055320
0.052881
0.049368
0.195480
0.137750
0.087765
0.051898
0.023256
0.019785
0.030111
0.093232
0.074932
0.224246
0.195123
0.110888
0.050585
0.025370
0.046574
0.069542
0.091119
0.095444
0.099813
0.095094
0.088878
0.081484
0.074133

